Beating Posits at Their Own Game: Takum Arithmetic

Recent evaluations have highlighted the tapered posit number format as a promising alternative to the uniform precision IEEE 754 floating-point numbers, which suffer from various deficiencies. Although the posit encoding scheme offers superior coding efficiency at values close to unity, its efficiency markedly diminishes with deviation from unity. This reduction in efficiency leads to suboptimal encodings and a consequent diminution in dynamic range, thereby rendering posits suboptimal for general-purpose computer arithmetic. This paper introduces and formally proves 'takum' as a novel general-purpose logarithmic tapered-precision number format, synthesising the advantages of posits in low-bit applications with high encoding efficiency for numbers distant from unity. Takums exhibit an asymptotically constant dynamic range in terms of bit string length, which is delineated in the paper to be suitable for a general-purpose number format. It is demonstrated that takums either match or surpass existing alternatives. Moreover, takums address several issues previously identified in posits while unveiling novel and beneficial arithmetic properties.

==> out/add-bfloat16.csv <==
0.000000e+00,5.000000000000e+02
9.999972e-04,5.000000000000e+02
1.999994e-03,5.000000000000e+02
2.999992e-03,5.000000000000e+02
3.999989e-03,5.000000000000e+02
4.999986e-03,5.000000000000e+02
5.999983e-03,5.000000000000e+02
6.999981e-03,5.000000000000e+02
7.999978e-03,5.000000000000e+02
8.999975e-03,5.000000000000e+02
9.999972e-03,5.000000000000e+02
1.099997e-02,5.000000000000e+02
1.199997e-02,5.000000000000e+02
1.299996e-02,5.000000000000e+02
1.399996e-02,5.000000000000e+02
1.499996e-02,5.000000000000e+02
1.599996e-02,5.000000000000e+02
1.699995e-02,5.000000000000e+02
1.799995e-02,1.095812297818e+02
1.899995e-02,1.077169686856e+02
1.999994e-02,1.064399121679e+02
2.099994e-02,1.054080847386e+02
2.199994e-02,1.045195181478e+02
2.299994e-02,1.037273795453e+02
2.399993e-02,1.030000000000e+02
2.499993e-02,1.023238896112e+02
2.599993e-02,1.017028398103e+02
2.699993e-02,1.011052431600e+02
2.799992e-02,1.005477927081e+02
2.899992e-02,1.000116818050e+02
2.999992e-02,9.949998737170e+01
3.099991e-02,9.900790519809e+01
3.199991e-02,9.853492181822e+01
3.299991e-02,9.807438219632e+01
3.399991e-02,9.763572561440e+01
3.499990e-02,9.719960902569e+01
3.599990e-02,9.678943301406e+01
3.699990e-02,9.637656335146e+01
3.799989e-02,9.598282485619e+01
3.899989e-02,9.559756253750e+01
3.999989e-02,9.521412480535e+01
4.099989e-02,9.485190136101e+01
4.199988e-02,9.448642213252e+01
4.299988e-02,9.412898644072e+01
4.399988e-02,9.378849589481e+01
4.499988e-02,9.344235810528e+01
4.599987e-02,9.310593344475e+01
4.699987e-02,9.278350818010e+01
4.799987e-02,9.245519462575e+01
4.899986e-02,9.213464952669e+01
4.999986e-02,9.182845672016e+01
5.099986e-02,9.151648276284e+01
5.199986e-02,9.120858662181e+01
5.299985e-02,9.091560781271e+01
5.399985e-02,9.061985729117e+01
5.499985e-02,9.032340702381e+01
5.599985e-02,9.003771966595e+01
5.699984e-02,8.975899190050e+01
5.799984e-02,8.947453851103e+01
5.899984e-02,8.919464743085e+01
5.999983e-02,8.892735469817e+01
6.099983e-02,8.865760780255e+01
6.199983e-02,8.838565369250e+01
6.299983e-02,8.812055892412e+01
6.399982e-02,8.786586332735e+01
6.499982e-02,8.760598028199e+01
6.599982e-02,8.734549656603e+01
6.699981e-02,8.709264928797e+01
6.799981e-02,8.684799690655e+01
6.899981e-02,8.659848364037e+01
6.999981e-02,8.634792330342e+01
7.099980e-02,8.610479619001e+01
7.199980e-02,8.586993945944e+01
7.299980e-02,8.563005039025e+01
7.399980e-02,8.538889736182e+01
7.499979e-02,8.515285148808e+01
7.599979e-02,8.492599941856e+01
7.699979e-02,8.469638378339e+01
7.799978e-02,8.446365620450e+01
7.899978e-02,8.423388806017e+01
7.999978e-02,8.401207283230e+01
8.099978e-02,8.379316901581e+01
8.199977e-02,8.356936564567e+01
8.299977e-02,8.334549656603e+01
8.399977e-02,8.312711191790e+01
8.499977e-02,8.291643528336e+01
8.599976e-02,8.270245606374e+01
8.699976e-02,8.248542682717e+01
8.799976e-02,8.227052894238e+01
8.899975e-02,8.206192774914e+01
8.999975e-02,8.185864415075e+01
9.099975e-02,8.165041556221e+01
9.199975e-02,8.144057259139e+01
9.299974e-02,8.123359062794e+01
9.399974e-02,8.103291462247e+01
9.499974e-02,8.083596184163e+01
9.599973e-02,8.063412855753e+01
9.699973e-02,8.043097904315e+01
9.799973e-02,8.023053176615e+01
9.899973e-02,8.003629612922e+01
9.999972e-02,7.984549005094e+01
1.009997e-01,7.965019287254e+01
1.019997e-01,7.945325682151e+01
1.029997e-01,7.925853301360e+01
1.039997e-01,7.906904164443e+01
1.049997e-01,7.888452278258e+01
1.059997e-01,7.869560656441e+01
1.069997e-01,7.850467471176e+01
1.079997e-01,7.831473259348e+01
1.089997e-01,7.812898644072e+01
1.099997e-01,7.794917574092e+01
1.109997e-01,7.776763728991e+01
1.119997e-01,7.758254389992e+01
1.129997e-01,7.739751973802e+01
1.139997e-01,7.721489788479e+01
1.149997e-01,7.703763765736e+01
1.159997e-01,7.686331132803e+01
1.169997e-01,7.668499131905e+01
1.179997e-01,7.650486890951e+01
1.189997e-01,7.632551540310e+01
1.199997e-01,7.614963607890e+01
1.209997e-01,7.597963220231e+01
1.219997e-01,7.580877559676e+01
1.229997e-01,7.563454452957e+01
1.239997e-01,7.545943161864e+01
1.249997e-01,7.528540221886e+01
1.259997e-01,7.511547721742e+01
1.269996e-01,7.495036923228e+01
1.279996e-01,7.478360631928e+01
1.289996e-01,7.461381736339e+01
1.299996e-01,7.444323439111e+01
1.309996e-01,7.427417496344e+01
1.319996e-01,7.410877634592e+01
1.329996e-01,7.394833788018e+01
1.339996e-01,7.378587519465e+01
1.349996e-01,7.362071252567e+01
1.359996e-01,7.345456586347e+01
1.369996e-01,7.328950661719e+01
1.379996e-01,7.312810482575e+01
1.389996e-01,7.297120273569e+01
1.399996e-01,7.281358687577e+01
1.409996e-01,7.265298092415e+01
1.419996e-01,7.249098635251e+01
1.429996e-01,7.232979021266e+01
1.439996e-01,7.217127142715e+01
1.449996e-01,7.201755837138e+01
1.459996e-01,7.186464814711e+01
1.469996e-01,7.170869786914e+01
1.479996e-01,7.155092092736e+01
1.489996e-01,7.139320169804e+01
1.499996e-01,7.123728341144e+01
1.509996e-01,7.108488889759e+01
1.519996e-01,7.093649705769e+01
1.529996e-01,7.078587519465e+01
1.539996e-01,7.063254356526e+01
1.549996e-01,7.047836343465e+01
1.559996e-01,7.032502733355e+01
1.569996e-01,7.017417447444e+01
1.579996e-01,7.002735048814e+01
1.589996e-01,6.988216350971e+01
1.599996e-01,6.973392513985e+01
1.609996e-01,6.958496250072e+01
1.619996e-01,6.943326125790e+01
1.629995e-01,6.928405990930e+01
1.639995e-01,6.913750352375e+01
1.649995e-01,6.899389980046e+01
1.659995e-01,6.885277404682e+01
1.669995e-01,6.870754910619e+01
1.679995e-01,6.856071495447e+01
1.689995e-01,6.841503749928e+01
1.699995e-01,6.826810539538e+01
1.709995e-01,6.812553088208e+01
1.719995e-01,6.798664161714e+01
1.729995e-01,6.784714851192e+01
1.739995e-01,6.770516556599e+01
1.749995e-01,6.756159850766e+01
1.759995e-01,6.741795498266e+01
1.769995e-01,6.727563444261e+01
1.779995e-01,6.713573803908e+01
1.789995e-01,6.700000000000e+01
1.799995e-01,6.686367852879e+01
1.809995e-01,6.672514015877e+01
1.819995e-01,6.658496250072e+01
1.829995e-01,6.644430209378e+01
1.839995e-01,6.630453795801e+01
1.849995e-01,6.616723591391e+01
1.859995e-01,6.603291462247e+01
1.869995e-01,6.590089185499e+01
1.879995e-01,6.576590854998e+01
1.889995e-01,6.562901768080e+01
1.899995e-01,6.549138838541e+01
1.909995e-01,6.535428346820e+01
1.919995e-01,6.521889497710e+01
1.929995e-01,6.508625573335e+01
1.939995e-01,6.495693127811e+01
1.949995e-01,6.482582552556e+01
1.959995e-01,6.469257147481e+01
1.969995e-01,6.455816244138e+01
1.979995e-01,6.442349907803e+01
1.989995e-01,6.429007922885e+01
1.999994e-01,6.415842936260e+01
2.009994e-01,6.403005723386e+01
2.019994e-01,6.390342674030e+01
2.029994e-01,6.377411859258e+01
2.039994e-01,6.364306545528e+01
2.049994e-01,6.351116120031e+01
2.059994e-01,6.337949338242e+01
2.069994e-01,6.324922860631e+01
2.079994e-01,6.312130629622e+01
2.089994e-01,6.300000000000e+01
2.099994e-01,6.287181173083e+01
2.109994e-01,6.274474294476e+01
2.119994e-01,6.261598939634e+01
2.129994e-01,6.248669848441e+01
2.139994e-01,6.235789359218e+01
2.149994e-01,6.223053176615e+01
2.159994e-01,6.210553441417e+01
2.169994e-01,6.198299357469e+01
2.179994e-01,6.186117229530e+01
2.189994e-01,6.173696559417e+01
2.199994e-01,6.161005348168e+01
2.209994e-01,6.148351723716e+01
2.219994e-01,6.135715658320e+01
2.229994e-01,6.123236271009e+01
2.239994e-01,6.110962449117e+01
2.249994e-01,6.099041395117e+01
2.259994e-01,6.087016256236e+01
2.269994e-01,6.074793671199e+01
2.279994e-01,6.062433673906e+01
2.289994e-01,6.050007360313e+01
2.299994e-01,6.037614848589e+01
2.309994e-01,6.025344835700e+01
2.319994e-01,6.013268248320e+01
2.329994e-01,6.001464677596e+01
2.339994e-01,5.989763828237e+01
2.349994e-01,5.977855765775e+01
2.359993e-01,5.965734842610e+01
2.369993e-01,5.953559642340e+01
2.379993e-01,5.941503749928e+01
2.389993e-01,5.929297672119e+01
2.399993e-01,5.917382945590e+01
2.409993e-01,5.905703094504e+01
2.419993e-01,5.894244897744e+01
2.429993e-01,5.882617054410e+01
2.439993e-01,5.870797339083e+01
2.449993e-01,5.858857375427e+01
2.459993e-01,5.846903238892e+01
2.469993e-01,5.835005746807e+01
2.479993e-01,5.823217344213e+01
2.489993e-01,5.811632411797e+01
2.499993e-01,5.800000000000e+01
2.509993e-01,5.789021185446e+01
2.519993e-01,5.777512658916e+01
2.529993e-01,5.765856559076e+01
2.539993e-01,5.754133556832e+01
2.549993e-01,5.742402628251e+01
2.559993e-01,5.730750903497e+01
2.569993e-01,5.719264507794e+01
2.579993e-01,5.707932245266e+01
2.589993e-01,5.696897310438e+01
2.599993e-01,5.685739560456e+01
2.609993e-01,5.674390164138e+01
2.619993e-01,5.662916230463e+01
2.629993e-01,5.651373900395e+01
2.639993e-01,5.639886620861e+01
2.649993e-01,5.628464086202e+01
2.659993e-01,5.617195268279e+01
2.669993e-01,5.606140054466e+01
2.679993e-01,5.595307895261e+01
2.689993e-01,5.584327449631e+01
2.699993e-01,5.573151116407e+01
2.709993e-01,5.561890983264e+01
2.719992e-01,5.550557504569e+01
2.729992e-01,5.539266968625e+01
2.739992e-01,5.528049537590e+01
2.749992e-01,5.516992500144e+01
2.759992e-01,5.506140054466e+01
2.769992e-01,5.495477074601e+01
2.779992e-01,5.484692067000e+01
2.789992e-01,5.473696559417e+01
2.799992e-01,5.462654160447e+01
2.809992e-01,5.451549768106e+01
2.819992e-01,5.440423074432e+01
2.829992e-01,5.429373120306e+01
2.839992e-01,5.418496888167e+01
2.849992e-01,5.407800251200e+01
2.859992e-01,5.397303295240e+01
2.869992e-01,5.386744380644e+01
2.879992e-01,5.376010767398e+01
2.889992e-01,5.365138986246e+01
2.899992e-01,5.354214941718e+01
2.909992e-01,5.343273950101e+01
2.919992e-01,5.332394444049e+01
2.929992e-01,5.321657509474e+01
2.939992e-01,5.311070346441e+01
2.949992e-01,5.300723156923e+01
2.959992e-01,5.290399818012e+01
2.969992e-01,5.279886012789e+01
2.979992e-01,5.269242719809e+01
2.989992e-01,5.258496250072e+01
2.999992e-01,5.247757896535e+01
3.009992e-01,5.237036844995e+01
3.019992e-01,5.226430606307e+01
3.029992e-01,5.215919859485e+01
3.039992e-01,5.205621600957e+01
3.049992e-01,5.195521207825e+01
3.059992e-01,5.185272373750e+01
3.069992e-01,5.174874276194e+01
3.079991e-01,5.164351468308e+01
3.089991e-01,5.153784990488e+01
3.099991e-01,5.143222726058e+01
3.109991e-01,5.132704101828e+01
3.119991e-01,5.122323339778e+01
3.129991e-01,5.112053366531e+01
3.139991e-01,5.101980848108e+01
3.149991e-01,5.092043274268e+01
3.159991e-01,5.081903672711e+01
3.169991e-01,5.071646728385e+01
3.179991e-01,5.061297687689e+01
3.189991e-01,5.050875193410e+01
3.199991e-01,5.040484173217e+01
3.209991e-01,5.030165569986e+01
3.219991e-01,5.019956449188e+01
3.229991e-01,5.009907977371e+01
3.239991e-01,5.000000000000e+01
3.249991e-01,4.990248349409e+01
3.259991e-01,4.980255393579e+01
3.269991e-01,4.970119446314e+01
3.279991e-01,4.959921648440e+01
3.289991e-01,4.949688925327e+01
3.299991e-01,4.939457339672e+01
3.309991e-01,4.929313083058e+01
3.319991e-01,4.919264507794e+01
3.329991e-01,4.909412217736e+01
3.339991e-01,4.900000000000e+01
3.349991e-01,4.890046432645e+01
3.359991e-01,4.880223595143e+01
3.369991e-01,4.870261408938e+01
3.379991e-01,4.860215811598e+01
3.389991e-01,4.850133734567e+01
3.399991e-01,4.840075327327e+01
3.409991e-01,4.830086647936e+01
3.419991e-01,4.820192831878e+01
3.429991e-01,4.810458890128e+01
3.439990e-01,4.800871721710e+01
3.449990e-01,4.791409992659e+01
3.459990e-01,4.781745551203e+01
3.469990e-01,4.771947816744e+01
3.479990e-01,4.762076322215e+01
3.489990e-01,4.752153712058e+01
3.499990e-01,4.742237947462e+01
3.509990e-01,4.732378843691e+01
3.519990e-01,4.722627585582e+01
3.529990e-01,4.712993030405e+01
3.539990e-01,4.703533307311e+01
3.549990e-01,4.694205265079e+01
3.559990e-01,4.684729673909e+01
3.569990e-01,4.675142364686e+01
3.579990e-01,4.665435583614e+01
3.589990e-01,4.655672881999e+01
3.599990e-01,4.645943161864e+01
3.609990e-01,4.636167427368e+01
3.619990e-01,4.626509687229e+01
3.629990e-01,4.616992500144e+01
3.639990e-01,4.607579535054e+01
3.649990e-01,4.598322428725e+01
3.659990e-01,4.589129374056e+01
3.669990e-01,4.579718311700e+01
3.679990e-01,4.570203180406e+01
3.689990e-01,4.560617898663e+01
3.699990e-01,4.551000044304e+01
3.709990e-01,4.541503749928e+01
3.719990e-01,4.531827107128e+01
3.729990e-01,4.522358325512e+01
3.739990e-01,4.513025638595e+01
3.749990e-01,4.503864592790e+01
3.759990e-01,4.494791148885e+01
3.769990e-01,4.485621021340e+01
3.779990e-01,4.476316606628e+01
3.789990e-01,4.466917550462e+01
3.799989e-01,4.457451571329e+01
3.809989e-01,4.447966755788e+01
3.819989e-01,4.438516696970e+01
3.829989e-01,4.429116584112e+01
3.839989e-01,4.419822611021e+01
3.849989e-01,4.410647662813e+01
3.859989e-01,4.401714113282e+01
3.869989e-01,4.392735469817e+01
3.879989e-01,4.383650126772e+01
3.889989e-01,4.374474294476e+01
3.899989e-01,4.365207669658e+01
3.909989e-01,4.355862835291e+01
3.919989e-01,4.346522325645e+01
3.929989e-01,4.337196877739e+01
3.939989e-01,4.327961729003e+01
3.949989e-01,4.318815209692e+01
3.959989e-01,4.309803208296e+01
3.969989e-01,4.300910220711e+01
3.979989e-01,4.292152594198e+01
3.989989e-01,4.283199220155e+01
3.999989e-01,4.274126573160e+01
4.009989e-01,4.264981364507e+01
4.019989e-01,4.255785727056e+01
4.029989e-01,4.246566357235e+01
4.039989e-01,4.237397484266e+01
4.049989e-01,4.228280807914e+01
4.059989e-01,4.219264507794e+01
4.069989e-01,4.210374792484e+01
4.079989e-01,4.201687381856e+01
4.089989e-01,4.192961067211e+01
4.099989e-01,4.184157063740e+01
4.109989e-01,4.175237503349e+01
4.119989e-01,4.166222762705e+01
4.129989e-01,4.157154198496e+01
4.139989e-01,4.148083955768e+01
4.149989e-01,4.139023410828e+01
4.159989e-01,4.130026731203e+01
4.169988e-01,4.121110661379e+01
4.179988e-01,4.112323176599e+01
4.189988e-01,4.103652587603e+01
4.199988e-01,4.095129680842e+01
4.209988e-01,4.086464814711e+01
4.219988e-01,4.077676660222e+01
4.229988e-01,4.068841384933e+01
4.239988e-01,4.059921648440e+01
4.249988e-01,4.050978811027e+01
4.259988e-01,4.042057568282e+01
4.269988e-01,4.033120590848e+01
4.279988e-01,4.024315098150e+01
4.289988e-01,4.015591814345e+01
4.299988e-01,4.007004749753e+01
4.309988e-01,3.998578614078e+01
4.319988e-01,3.990092022629e+01
4.329988e-01,3.981485725327e+01
4.339988e-01,3.972779727889e+01
4.349988e-01,3.964010405492e+01
4.359988e-01,3.955190421214e+01
4.369988e-01,3.946365620450e+01
4.379988e-01,3.937566326095e+01
4.389988e-01,3.928818788306e+01
4.399988e-01,3.920163386117e+01
4.409988e-01,3.911619301751e+01
4.419988e-01,3.903206120923e+01
4.429988e-01,3.894907606484e+01
4.439988e-01,3.886495003984e+01
4.449988e-01,3.877973387977e+01
4.459988e-01,3.869352030420e+01
4.469988e-01,3.860676687104e+01
4.479988e-01,3.851967104047e+01
4.489988e-01,3.843269616578e+01
4.499988e-01,3.834609014557e+01
4.509988e-01,3.826006283931e+01
4.519988e-01,3.817508670656e+01
4.529987e-01,3.809114788806e+01
4.539987e-01,3.800836347294e+01
4.549987e-01,3.792657893054e+01
4.559987e-01,3.784327449632e+01
4.569987e-01,3.775899190050e+01
4.579987e-01,3.767368458788e+01
4.589987e-01,3.758802230048e+01
4.599987e-01,3.750209423356e+01
4.609987e-01,3.741503749929e+01
4.619987e-01,3.733091687812e+01
4.629987e-01,3.724616058728e+01
4.639987e-01,3.716247469697e+01
4.649987e-01,3.707992354431e+01
4.659987e-01,3.700000000001e+01
4.669987e-01,3.691753783982e+01
4.679987e-01,3.683518913027e+01
4.689987e-01,3.675207248657e+01
4.699987e-01,3.666780356967e+01
4.709987e-01,3.658287918623e+01
4.719987e-01,3.649852248480e+01
4.729987e-01,3.641503749929e+01
4.739987e-01,3.632956815711e+01
4.749987e-01,3.624597924167e+01
4.759987e-01,3.616326127118e+01
4.769987e-01,3.608194161356e+01
4.779987e-01,3.600000000002e+01
4.789987e-01,3.592167163934e+01
4.799987e-01,3.584052178602e+01
4.809987e-01,3.575833924498e+01
4.819987e-01,3.567537779597e+01
4.829987e-01,3.559181617179e+01
4.839987e-01,3.550834121915e+01
4.849987e-01,3.542475265414e+01
4.859987e-01,3.534150846389e+01
4.869987e-01,3.525891829740e+01
4.879987e-01,3.517715657071e+01
4.889986e-01,3.509646283954e+01
4.899986e-01,3.501748742677e+01
4.909986e-01,3.493827101029e+01
4.919986e-01,3.485838539463e+01
4.929986e-01,3.477760757871e+01
4.939986e-01,3.469584660689e+01
4.949986e-01,3.461353165297e+01
4.959986e-01,3.453109562880e+01
4.969986e-01,3.444852134456e+01
4.979986e-01,3.436612789886e+01
4.989986e-01,3.428436854758e+01
4.999986e-01,3.420353339416e+01
5.009986e-01,3.412351453656e+01
5.019986e-01,3.404459015111e+01
5.029986e-01,3.396702267764e+01
5.039986e-01,3.388843177104e+01
5.049986e-01,3.380890370925e+01
5.059986e-01,3.372848981220e+01
5.069986e-01,3.364748358539e+01
5.079986e-01,3.356620157273e+01
5.089986e-01,3.348445890036e+01
5.099986e-01,3.340321206401e+01
5.109986e-01,3.332192809502e+01
5.119986e-01,3.324181792007e+01
5.129986e-01,3.316243046505e+01
5.139986e-01,3.308393881866e+01
5.149986e-01,3.300708942495e+01
5.159986e-01,3.292995250265e+01
5.169986e-01,3.285190136120e+01
5.179986e-01,3.277308502017e+01
5.189986e-01,3.269333866197e+01
5.199986e-01,3.261297687711e+01
5.209986e-01,3.253270626382e+01
5.219986e-01,3.245220729211e+01
5.229986e-01,3.237196877765e+01
5.239986e-01,3.229230932848e+01
5.249985e-01,3.221317389160e+01
5.259985e-01,3.213508762334e+01
5.269985e-01,3.205810295489e+01
5.279985e-01,3.198200357105e+01
5.289985e-01,3.190587782299e+01
5.299985e-01,3.182863158207e+01
5.309985e-01,3.175038611033e+01
5.319985e-01,3.167157814345e+01
5.329985e-01,3.159219407040e+01
5.339985e-01,3.151288482315e+01
5.349985e-01,3.143329970617e+01
5.359985e-01,3.135418229442e+01
5.369985e-01,3.127563444317e+01
5.379985e-01,3.119759996047e+01
5.389985e-01,3.112062970580e+01
5.399985e-01,3.104473831542e+01
5.409985e-01,3.097004677858e+01
5.419985e-01,3.089450687188e+01
5.429985e-01,3.081800216702e+01
5.439985e-01,3.074075717413e+01
5.449985e-01,3.066296501357e+01
5.459985e-01,3.058496250162e+01
5.469985e-01,3.050589093068e+01
5.479985e-01,3.042742122473e+01
5.489985e-01,3.034933425328e+01
5.499985e-01,3.027167332522e+01
5.509985e-01,3.019472839362e+01
5.519985e-01,3.011864449774e+01
5.529985e-01,3.004372137873e+01
5.539985e-01,2.996994276752e+01
5.549985e-01,2.989536646025e+01
5.559985e-01,2.981981709471e+01
5.569985e-01,2.974336336697e+01
5.579985e-01,2.966644390455e+01
5.589985e-01,2.958886695696e+01
5.599985e-01,2.951161076086e+01
5.609984e-01,2.943389652852e+01
5.619984e-01,2.935679236034e+01
5.629984e-01,2.928010792141e+01
5.639984e-01,2.920393088782e+01
5.649984e-01,2.912864215390e+01
5.659984e-01,2.905444778661e+01
5.669984e-01,2.898146405128e+01
5.679984e-01,2.890788180088e+01
5.689984e-01,2.883346081641e+01
5.699984e-01,2.875824225697e+01
5.709984e-01,2.868225970543e+01
5.719984e-01,2.860588527762e+01
5.729984e-01,2.852918504748e+01
5.739984e-01,2.845251220862e+01
5.749984e-01,2.837614849003e+01
5.759984e-01,2.830026731640e+01
5.769984e-01,2.822493462050e+01
5.779984e-01,2.815024264042e+01
5.789984e-01,2.807662128670e+01
5.799984e-01,2.800580562703e+01
5.809984e-01,2.793193573069e+01
5.819984e-01,2.785864415668e+01
5.829984e-01,2.778446125595e+01
5.839984e-01,2.770960748512e+01
5.849984e-01,2.763420602667e+01
5.859984e-01,2.755862836021e+01
5.869984e-01,2.748283749218e+01
5.879984e-01,2.740734311559e+01
5.889984e-01,2.733198176809e+01
5.899984e-01,2.725715784849e+01
5.909984e-01,2.718316403440e+01
5.919984e-01,2.710997285199e+01
5.929984e-01,2.703786819606e+01
5.939984e-01,2.696664141405e+01
5.949984e-01,2.689455071298e+01
5.959984e-01,2.682166277090e+01
5.969984e-01,2.674793672479e+01
5.979983e-01,2.667377178116e+01
5.989983e-01,2.659917637413e+01
5.999983e-01,2.652436250466e+01
6.009983e-01,2.644952589141e+01
6.019983e-01,2.637492730248e+01
6.029983e-01,2.630075408924e+01
6.039983e-01,2.622706892691e+01
6.049983e-01,2.615432816571e+01
6.059983e-01,2.608246218050e+01
6.069983e-01,2.601135988349e+01
6.079983e-01,2.594080422989e+01
6.089983e-01,2.586935017083e+01
6.099983e-01,2.579705996607e+01
6.109983e-01,2.572402656449e+01
6.119983e-01,2.565041558960e+01
6.129983e-01,2.557659905662e+01
6.139983e-01,2.550250037088e+01
6.149983e-01,2.542884333074e+01
6.159983e-01,2.535509499244e+01
6.169983e-01,2.528189346845e+01
6.179983e-01,2.520926318658e+01
6.189983e-01,2.513750356284e+01
6.199983e-01,2.506649545285e+01
6.209983e-01,2.500000004300e+01
6.219983e-01,2.492683363267e+01
6.229983e-01,2.485598974482e+01
6.239983e-01,2.478427135888e+01
6.249983e-01,2.471210358618e+01
6.259983e-01,2.463941033995e+01
6.269983e-01,2.456634688063e+01
6.279983e-01,2.449304007238e+01
6.289983e-01,2.442021780265e+01
6.299983e-01,2.434731348090e+01
6.309983e-01,2.427500711857e+01
6.319983e-01,2.420332823440e+01
6.329983e-01,2.413233984431e+01
6.339982e-01,2.406236596331e+01
6.349982e-01,2.399301365609e+01
6.359982e-01,2.392420474009e+01
6.369982e-01,2.385414922868e+01
6.379982e-01,2.378334404814e+01
6.389982e-01,2.371187471820e+01
6.399982e-01,2.363991102049e+01
6.409982e-01,2.356768462533e+01
6.419982e-01,2.349541103774e+01
6.429982e-01,2.342321155898e+01
6.439982e-01,2.335122253650e+01
6.449982e-01,2.327965416908e+01
6.459982e-01,2.320871763326e+01
6.469982e-01,2.313844692621e+01
6.479982e-01,2.306926282636e+01
6.489982e-01,2.300000017198e+01
6.499982e-01,2.293257225269e+01
6.509982e-01,2.286336549705e+01
6.519982e-01,2.279354932097e+01
6.529982e-01,2.272299286000e+01
6.539982e-01,2.265207691547e+01
6.549982e-01,2.258070070386e+01
6.559982e-01,2.250901388919e+01
6.569982e-01,2.243758032190e+01
6.579982e-01,2.236632248108e+01
6.589982e-01,2.229545616379e+01
6.599982e-01,2.222521323465e+01
6.609982e-01,2.215557001727e+01
6.619982e-01,2.208671195709e+01
6.629982e-01,2.201885936675e+01
6.639982e-01,2.195156000065e+01
6.649982e-01,2.188342479606e+01
6.659982e-01,2.181444473802e+01
6.669982e-01,2.174492729036e+01
6.679982e-01,2.167468174688e+01
6.689982e-01,2.160407177625e+01
6.699981e-01,2.153361609596e+01
6.709981e-01,2.146297247543e+01
6.719981e-01,2.139231794692e+01
6.729981e-01,2.132192864523e+01
6.739981e-01,2.125238773916e+01
6.749981e-01,2.118322242994e+01
6.759981e-01,2.111486459231e+01
6.769981e-01,2.104730638052e+01
6.779981e-01,2.098080713191e+01
6.789981e-01,2.091370088394e+01
6.799981e-01,2.084577984685e+01
6.809981e-01,2.077760838125e+01
6.819981e-01,2.070811157369e+01
6.829981e-01,2.063854442473e+01
6.839981e-01,2.056873496655e+01
6.849981e-01,2.049880683066e+01
6.859981e-01,2.042904537920e+01
6.869981e-01,2.035925079367e+01
6.879981e-01,2.029012919194e+01
6.889981e-01,2.022125448186e+01
6.899981e-01,2.015320109148e+01
6.909981e-01,2.008590136974e+01
6.919981e-01,2.001945372010e+01
6.929981e-01,1.995370776845e+01
6.939981e-01,1.988703723933e+01
6.949981e-01,1.981979358421e+01
6.959981e-01,1.975165467180e+01
6.969981e-01,1.968302850098e+01
6.979981e-01,1.961411064417e+01
6.989981e-01,1.954499797941e+01
6.999981e-01,1.947592171994e+01
7.009981e-01,1.940677195895e+01
7.019981e-01,1.933799864051e+01
7.029981e-01,1.926952072222e+01
7.039981e-01,1.920163625397e+01
7.049981e-01,1.913471281527e+01
7.059980e-01,1.906830863786e+01
7.069980e-01,1.900000275172e+01
7.079980e-01,1.893763699232e+01
7.089980e-01,1.887155464249e+01
7.099980e-01,1.880460746187e+01
7.109980e-01,1.873696889623e+01
7.119980e-01,1.866935814851e+01
7.129980e-01,1.860113741945e+01
7.139980e-01,1.853271006788e+01
7.149980e-01,1.846428500737e+01
7.159980e-01,1.839593285894e+01
7.169980e-01,1.832795626692e+01
7.179980e-01,1.826046505656e+01
7.189980e-01,1.819354237119e+01
7.199980e-01,1.812711695719e+01
7.209980e-01,1.806140581879e+01
7.219980e-01,1.800000550343e+01
7.229980e-01,1.793231896028e+01
7.239980e-01,1.786673950516e+01
7.249980e-01,1.780069751053e+01
7.259980e-01,1.773383250514e+01
7.269980e-01,1.766668408435e+01
7.279980e-01,1.759918362591e+01
7.289980e-01,1.753138907607e+01
7.299980e-01,1.746371932729e+01
7.309980e-01,1.739623601298e+01
7.319980e-01,1.732888961868e+01
7.329980e-01,1.726181628263e+01
7.339980e-01,1.719564473160e+01
7.349980e-01,1.713007059855e+01
7.359980e-01,1.706510554948e+01
7.369980e-01,1.700001100685e+01
7.379980e-01,1.693715147319e+01
7.389980e-01,1.687255111436e+01
7.399980e-01,1.680736750131e+01
7.409980e-01,1.674103698185e+01
7.419979e-01,1.667461350491e+01
7.429979e-01,1.660769702369e+01
7.439979e-01,1.654058351576e+01
7.449979e-01,1.647394703817e+01
7.459979e-01,1.640706131049e+01
7.469979e-01,1.634035751959e+01
7.479979e-01,1.627405161016e+01
7.489979e-01,1.620833628994e+01
7.499979e-01,1.614327698372e+01
7.509979e-01,1.607879795720e+01
7.519979e-01,1.601545182000e+01
7.529979e-01,1.595291014851e+01
7.539979e-01,1.588966331619e+01
7.549979e-01,1.582577391281e+01
7.559979e-01,1.576123911644e+01
7.569979e-01,1.569624642483e+01
7.579979e-01,1.563079462452e+01
7.589979e-01,1.556522900215e+01
7.599979e-01,1.549946083073e+01
7.609979e-01,1.543368577440e+01
7.619979e-01,1.536818522269e+01
7.629979e-01,1.530296282152e+01
7.639979e-01,1.523819706442e+01
7.649979e-01,1.517380609873e+01
7.659979e-01,1.511009433878e+01
7.669979e-01,1.504712774927e+01
7.679979e-01,1.498568917417e+01
7.689979e-01,1.492476611992e+01
7.699979e-01,1.486326967172e+01
7.709979e-01,1.480097919385e+01
7.719979e-01,1.473834743809e+01
7.729979e-01,1.467488868811e+01
7.739979e-01,1.461128579859e+01
7.749979e-01,1.454754804228e+01
7.759979e-01,1.448358021561e+01
7.769979e-01,1.441915018719e+01
7.779979e-01,1.435646028407e+01
7.789978e-01,1.429343079388e+01
7.799978e-01,1.423060681539e+01
7.809978e-01,1.416867794500e+01
7.819978e-01,1.410699696707e+01
7.829978e-01,1.404588899049e+01
7.839978e-01,1.398703270006e+01
7.849978e-01,1.392970312702e+01
7.859978e-01,1.387136295626e+01
7.869978e-01,1.381301469128e+01
7.879978e-01,1.375366655846e+01
7.889978e-01,1.369359585247e+01
7.899978e-01,1.363398559000e+01
7.909978e-01,1.357385356451e+01
7.919978e-01,1.351353261108e+01
7.929978e-01,1.345295082429e+01
7.939978e-01,1.339291882197e+01
7.949978e-01,1.333420835856e+01
7.959978e-01,1.327577991765e+01
7.969978e-01,1.321683031283e+01
7.979978e-01,1.315885550281e+01
7.989978e-01,1.310131090022e+01
7.999978e-01,1.304422333569e+01
8.009978e-01,1.298990902181e+01
8.019978e-01,1.293878321083e+01
8.029978e-01,1.288742248541e+01
8.039978e-01,1.283467960627e+01
8.049978e-01,1.278192385777e+01
8.059978e-01,1.272891050936e+01
8.069978e-01,1.267559832835e+01
8.079978e-01,1.262238187973e+01
8.089978e-01,1.256961830345e+01
8.099978e-01,1.251594617911e+01
8.109978e-01,1.246215980337e+01
8.119978e-01,1.240912571047e+01
8.129978e-01,1.235782688221e+01
8.139978e-01,1.230617478298e+01
8.149977e-01,1.225522449668e+01
8.159977e-01,1.220383923733e+01
8.169977e-01,1.215351655504e+01
8.179977e-01,1.210375740542e+01
8.189977e-01,1.205478691943e+01
8.199977e-01,1.200772991124e+01
8.209977e-01,1.196559534794e+01
8.219977e-01,1.192444139234e+01
8.229977e-01,1.188238497923e+01
8.239977e-01,1.183959748302e+01
8.249977e-01,1.179809701071e+01
8.259977e-01,1.175530488826e+01
8.269977e-01,1.171262760838e+01
8.279977e-01,1.166972168589e+01
8.289977e-01,1.162772928776e+01
8.299977e-01,1.158543205159e+01
8.309977e-01,1.154237755613e+01
8.319977e-01,1.150023278444e+01
8.329977e-01,1.145880333214e+01
8.339977e-01,1.141556573327e+01
8.349977e-01,1.137558251249e+01
8.359977e-01,1.133649295275e+01
8.369977e-01,1.129631233325e+01
8.379977e-01,1.125692939725e+01
8.389977e-01,1.121783655969e+01
8.399977e-01,1.117880217888e+01
8.409977e-01,1.114019070319e+01
8.419977e-01,1.110368121705e+01
8.429977e-01,1.106676193239e+01
8.439977e-01,1.103273452859e+01
8.449977e-01,1.099929538702e+01
8.459977e-01,1.097052220367e+01
8.469977e-01,1.094178124228e+01
8.479977e-01,1.091214085630e+01
8.489977e-01,1.088280092075e+01
8.499977e-01,1.085252950940e+01
8.509976e-01,1.082363968800e+01
8.519976e-01,1.079436171011e+01
8.529976e-01,1.076463129076e+01
8.539976e-01,1.073550186895e+01
8.549976e-01,1.070602947611e+01
8.559976e-01,1.067564147665e+01
8.569976e-01,1.064700279612e+01
8.579976e-01,1.061834495874e+01
8.589976e-01,1.059002558073e+01
8.599976e-01,1.056128794516e+01
8.609976e-01,1.053152071007e+01
8.619976e-01,1.050296766152e+01
8.629976e-01,1.047471994653e+01
8.639976e-01,1.044627213814e+01
8.649976e-01,1.041841712656e+01
8.659976e-01,1.039171512689e+01
8.669976e-01,1.036568931446e+01
8.679976e-01,1.033992421368e+01
8.689976e-01,1.031401670390e+01
8.699976e-01,1.028745900598e+01
8.709976e-01,1.026303901002e+01
8.719976e-01,1.023823411724e+01
8.729976e-01,1.021379857414e+01
8.739976e-01,1.018990690214e+01
8.749976e-01,1.016867211813e+01
8.759976e-01,1.014423335841e+01
8.769976e-01,1.012103533196e+01
8.779976e-01,1.009934781040e+01
8.789976e-01,1.007743884915e+01
8.799976e-01,1.005529534893e+01
8.809976e-01,1.003379839380e+01
8.819976e-01,1.001240966025e+01
8.829976e-01,9.992938336166e+00
8.839976e-01,9.975847968007e+00
8.849976e-01,9.958552715431e+00
8.859976e-01,9.941047606341e+00
8.869975e-01,9.923327485419e+00
8.879975e-01,9.905387005018e+00
8.889975e-01,9.887655817596e+00
8.899975e-01,9.870584894333e+00
8.909975e-01,9.853309555404e+00
8.919975e-01,9.834761626662e+00
8.929975e-01,9.817887371534e+00
8.939975e-01,9.800001080478e+00
8.949975e-01,9.782998208920e+00
8.959975e-01,9.765424241592e+00
8.969975e-01,9.747633557068e+00
8.979975e-01,9.730026486479e+00
8.989975e-01,9.712527000440e+00
8.999975e-01,9.695228291496e+00
9.009975e-01,9.678107295252e+00
9.019975e-01,9.661706851813e+00
9.029975e-01,9.645658432409e+00
9.039975e-01,9.628009602780e+00
9.049975e-01,9.611898422590e+00
9.059975e-01,9.594324603925e+00
9.069975e-01,9.577391801202e+00
9.079975e-01,9.561338196651e+00
9.089975e-01,9.544964432789e+00
9.099975e-01,9.529430554146e+00
9.109975e-01,9.513727595952e+00
9.119975e-01,9.497851836951e+00
9.129975e-01,9.483052471495e+00
9.139975e-01,9.468284625191e+00
9.149975e-01,9.453270634011e+00
9.159975e-01,9.437666811194e+00
9.169975e-01,9.424166288818e+00
9.179975e-01,9.409168208467e+00
9.189975e-01,9.395216318443e+00
9.199975e-01,9.381936163245e+00
9.209975e-01,9.368506461508e+00
9.219975e-01,9.355351096425e+00
9.229974e-01,9.342074667999e+00
9.239974e-01,9.328674927328e+00
9.249974e-01,9.315149562256e+00
9.259974e-01,9.301847900260e+00
9.269974e-01,9.289250434110e+00
9.279974e-01,9.276899839338e+00
9.289974e-01,9.264442600227e+00
9.299974e-01,9.250298417906e+00
9.309974e-01,9.238279019745e+00
9.319974e-01,9.226412192789e+00
9.329974e-01,9.212583234367e+00
9.339974e-01,9.200835119141e+00
9.349974e-01,9.187394373530e+00
9.359974e-01,9.176745947987e+00
9.369974e-01,9.163980637693e+00
9.379974e-01,9.152284842307e+00
9.389974e-01,9.140062855698e+00
9.399974e-01,9.126910926055e+00
9.409974e-01,9.116343961237e+00
9.419974e-01,9.104263953842e+00
9.429974e-01,9.091876105753e+00
9.439974e-01,9.079484783827e+00
9.449974e-01,9.068778277985e+00
9.459974e-01,9.057276556305e+00
9.469974e-01,9.045635574595e+00
9.479974e-01,9.033517937545e+00
9.489974e-01,9.021637519396e+00
9.499974e-01,9.010028505840e+00
9.509974e-01,8.997179480938e+00
9.519974e-01,8.985841937003e+00
9.529974e-01,8.974414589806e+00
9.539974e-01,8.962896005337e+00
9.549974e-01,8.951284714967e+00
9.559974e-01,8.939127100541e+00
9.569974e-01,8.926732025564e+00
9.579974e-01,8.913910586449e+00
9.589973e-01,8.901736194076e+00
9.599973e-01,8.888055806982e+00
9.609973e-01,8.874939822287e+00
9.619973e-01,8.861086905995e+00
9.629973e-01,8.848622940429e+00
9.639973e-01,8.836050355058e+00
9.649973e-01,8.823153720966e+00
9.659973e-01,8.810134832606e+00
9.669973e-01,8.794261128854e+00
9.679973e-01,8.779391059536e+00
9.689973e-01,8.765362846394e+00
9.699973e-01,8.751544059089e+00
9.709973e-01,8.737236644709e+00
9.719973e-01,8.722238308420e+00
9.729973e-01,8.706257193202e+00
9.739973e-01,8.692122706768e+00
9.749973e-01,8.675957032942e+00
9.759973e-01,8.661019981601e+00
9.769973e-01,8.643615720562e+00
9.779973e-01,8.625984468999e+00
9.789973e-01,8.611024797307e+00
9.799973e-01,8.591210648386e+00
9.809973e-01,8.573647187493e+00
9.819973e-01,8.558420713269e+00
9.829973e-01,8.540450969762e+00
9.839973e-01,8.519636252843e+00
9.849973e-01,8.503825737996e+00
9.859973e-01,8.483778805466e+00
9.869973e-01,8.463524373271e+00
9.879973e-01,8.444324726247e+00
9.889973e-01,8.422064766173e+00
9.899973e-01,8.397827404171e+00
9.909973e-01,8.370687406807e+00
9.919973e-01,8.344295907916e+00
9.929973e-01,8.315323769229e+00
9.939973e-01,8.280770770131e+00
9.949973e-01,8.251613905406e+00
9.959972e-01,8.214319120801e+00
9.969972e-01,8.174925682501e+00
9.979972e-01,8.124121311829e+00
9.989972e-01,8.071462362557e+00
9.999972e-01,8.005624549194e+00


==> out/add-float8.csv <==
0.000000e+00,5.000000000000e+02
9.566327e-04,5.000000000000e+02
1.913265e-03,5.000000000000e+02
2.869898e-03,5.000000000000e+02
3.826531e-03,5.000000000000e+02
4.783163e-03,5.000000000000e+02
5.739796e-03,5.000000000000e+02
6.696429e-03,5.000000000000e+02
7.653061e-03,5.000000000000e+02
8.609694e-03,5.000000000000e+02
9.566327e-03,5.000000000000e+02
1.052296e-02,5.000000000000e+02
1.147959e-02,5.000000000000e+02
1.243622e-02,5.000000000000e+02
1.339286e-02,5.000000000000e+02
1.434949e-02,5.000000000000e+02
1.530612e-02,5.000000000000e+02
1.626276e-02,5.000000000000e+02
1.721939e-02,5.000000000000e+02
1.817602e-02,5.000000000000e+02
1.913265e-02,5.000000000000e+02
2.008929e-02,5.000000000000e+02
2.104592e-02,5.000000000000e+02
2.200255e-02,5.000000000000e+02
2.295918e-02,5.000000000000e+02
2.391582e-02,5.000000000000e+02
2.487245e-02,5.000000000000e+02
2.582908e-02,5.000000000000e+02
2.678571e-02,5.000000000000e+02
2.774235e-02,5.000000000000e+02
2.869898e-02,5.000000000000e+02
2.965561e-02,5.000000000000e+02
3.061224e-02,4.800000000000e+01
3.156888e-02,4.700000000000e+01
3.252551e-02,4.641503749928e+01
3.348214e-02,4.600000000000e+01
3.443878e-02,4.541503749928e+01
3.539541e-02,4.500000000000e+01
3.635204e-02,4.500000000000e+01
3.730867e-02,4.441503749928e+01
3.826531e-02,4.400000000000e+01
3.922194e-02,4.400000000000e+01
4.017857e-02,4.358496250072e+01
4.113520e-02,4.341503749928e+01
4.209184e-02,4.341503749928e+01
4.304847e-02,4.300000000000e+01
4.400510e-02,4.300000000000e+01
4.496173e-02,4.258496250072e+01
4.591837e-02,4.241503749928e+01
4.687500e-02,4.241503749928e+01
4.783163e-02,4.200000000000e+01
4.878827e-02,4.200000000000e+01
4.974490e-02,4.200000000000e+01
5.070153e-02,4.158496250072e+01
5.165816e-02,4.141503749928e+01
5.261480e-02,4.141503749928e+01
5.357143e-02,4.100000000000e+01
5.452806e-02,4.100000000000e+01
5.548469e-02,4.100000000000e+01
5.644133e-02,4.058496250072e+01
5.739796e-02,4.058496250072e+01
5.835459e-02,4.041503749928e+01
5.931122e-02,4.041503749928e+01
6.026786e-02,4.000000000000e+01
6.122449e-02,4.000000000000e+01
6.218112e-02,4.000000000000e+01
6.313776e-02,3.958496250072e+01
6.409439e-02,3.958496250072e+01
6.505102e-02,3.941503749928e+01
6.600765e-02,3.941503749928e+01
6.696429e-02,3.900000000000e+01
6.792092e-02,3.900000000000e+01
6.887755e-02,3.900000000000e+01
6.983418e-02,3.900000000000e+01
7.079082e-02,3.900000000000e+01
7.174745e-02,3.858496250072e+01
7.270408e-02,3.858496250072e+01
7.366071e-02,3.841503749928e+01
7.461735e-02,3.841503749928e+01
7.557398e-02,3.800000000001e+01
7.653061e-02,3.800000000001e+01
7.748724e-02,3.800000000001e+01
7.844388e-02,3.800000000001e+01
7.940051e-02,3.800000000001e+01
8.035714e-02,3.758496250073e+01
8.131378e-02,3.758496250073e+01
8.227041e-02,3.741503749929e+01
8.322704e-02,3.741503749929e+01
8.418367e-02,3.741503749929e+01
8.514031e-02,3.700000000001e+01
8.609694e-02,3.700000000001e+01
8.705357e-02,3.700000000001e+01
8.801020e-02,3.700000000001e+01
8.896684e-02,3.700000000001e+01
8.992347e-02,3.658496250074e+01
9.088010e-02,3.658496250074e+01
9.183673e-02,3.641503749929e+01
9.279337e-02,3.641503749929e+01
9.375000e-02,3.641503749929e+01
9.470663e-02,3.600000000002e+01
9.566327e-02,3.600000000002e+01
9.661990e-02,3.600000000002e+01
9.757653e-02,3.600000000002e+01
9.853316e-02,3.600000000002e+01
9.948980e-02,3.600000000002e+01
1.004464e-01,3.558496250075e+01
1.014031e-01,3.558496250075e+01
1.023597e-01,3.541503749931e+01
1.033163e-01,3.541503749931e+01
1.042730e-01,3.541503749931e+01
1.052296e-01,3.500000000004e+01
1.061862e-01,3.500000000004e+01
1.071429e-01,3.500000000004e+01
1.080995e-01,3.500000000004e+01
1.090561e-01,3.500000000004e+01
1.100128e-01,3.500000000004e+01
1.109694e-01,3.458496250078e+01
1.119260e-01,3.458496250078e+01
1.128827e-01,3.458496250078e+01
1.138393e-01,3.441503749934e+01
1.147959e-01,3.441503749934e+01
1.157526e-01,3.441503749934e+01
1.167092e-01,3.441503749934e+01
1.176658e-01,3.400000000008e+01
1.186224e-01,3.400000000008e+01
1.195791e-01,3.400000000008e+01
1.205357e-01,3.400000000008e+01
1.214923e-01,3.400000000008e+01
1.224490e-01,3.400000000008e+01
1.234056e-01,3.358496250083e+01
1.243622e-01,3.358496250083e+01
1.253189e-01,3.358496250083e+01
1.262755e-01,3.341503749940e+01
1.272321e-01,3.341503749940e+01
1.281888e-01,3.341503749940e+01
1.291454e-01,3.341503749940e+01
1.301020e-01,3.300000000017e+01
1.310587e-01,3.300000000017e+01
1.320153e-01,3.300000000017e+01
1.329719e-01,3.300000000017e+01
1.339286e-01,3.300000000017e+01
1.348852e-01,3.300000000017e+01
1.358418e-01,3.300000000017e+01
1.367985e-01,3.258496250095e+01
1.377551e-01,3.258496250095e+01
1.387117e-01,3.258496250095e+01
1.396684e-01,3.241503749953e+01
1.406250e-01,3.241503749953e+01
1.415816e-01,3.241503749953e+01
1.425383e-01,3.241503749953e+01
1.434949e-01,3.200000000034e+01
1.444515e-01,3.200000000034e+01
1.454082e-01,3.200000000034e+01
1.463648e-01,3.200000000034e+01
1.473214e-01,3.200000000034e+01
1.482781e-01,3.200000000034e+01
1.492347e-01,3.200000000034e+01
1.501913e-01,3.158496250117e+01
1.511480e-01,3.158496250117e+01
1.521046e-01,3.158496250117e+01
1.530612e-01,3.158496250117e+01
1.540179e-01,3.141503749978e+01
1.549745e-01,3.141503749978e+01
1.559311e-01,3.141503749978e+01
1.568878e-01,3.141503749978e+01
1.578444e-01,3.100000000067e+01
1.588010e-01,3.100000000067e+01
1.597577e-01,3.100000000067e+01
1.607143e-01,3.100000000067e+01
1.616709e-01,3.100000000067e+01
1.626276e-01,3.100000000067e+01
1.635842e-01,3.100000000067e+01
1.645408e-01,3.058496250162e+01
1.654974e-01,3.058496250162e+01
1.664541e-01,3.058496250162e+01
1.674107e-01,3.058496250162e+01
1.683673e-01,3.041503750029e+01
1.693240e-01,3.041503750029e+01
1.702806e-01,3.041503750029e+01
1.712372e-01,3.041503750029e+01
1.721939e-01,3.000000000134e+01
1.731505e-01,3.000000000134e+01
1.741071e-01,3.000000000134e+01
1.750638e-01,3.000000000134e+01
1.760204e-01,3.000000000134e+01
1.769770e-01,3.000000000134e+01
1.779337e-01,3.000000000134e+01
1.788903e-01,3.000000000134e+01
1.798469e-01,3.000000000134e+01
1.808036e-01,2.958496250251e+01
1.817602e-01,2.958496250251e+01
1.827168e-01,2.958496250251e+01
1.836735e-01,2.958496250251e+01
1.846301e-01,2.941503750129e+01
1.855867e-01,2.941503750129e+01
1.865434e-01,2.941503750129e+01
1.875000e-01,2.941503750129e+01
1.884566e-01,2.900000000269e+01
1.894133e-01,2.900000000269e+01
1.903699e-01,2.900000000269e+01
1.913265e-01,2.900000000269e+01
1.922832e-01,2.900000000269e+01
1.932398e-01,2.900000000269e+01
1.941964e-01,2.900000000269e+01
1.951531e-01,2.900000000269e+01
1.961097e-01,2.900000000269e+01
1.970663e-01,2.858496250430e+01
1.980230e-01,2.858496250430e+01
1.989796e-01,2.858496250430e+01
1.999362e-01,2.858496250430e+01
2.008929e-01,2.841503750331e+01
2.018495e-01,2.841503750331e+01
2.028061e-01,2.841503750331e+01
2.037628e-01,2.841503750331e+01
2.047194e-01,2.841503750331e+01
2.056760e-01,2.800000000537e+01
2.066327e-01,2.800000000537e+01
2.075893e-01,2.800000000537e+01
2.085459e-01,2.800000000537e+01
2.095026e-01,2.800000000537e+01
2.104592e-01,2.800000000537e+01
2.114158e-01,2.800000000537e+01
2.123724e-01,2.800000000537e+01
2.133291e-01,2.800000000537e+01
2.142857e-01,2.758496250789e+01
2.152423e-01,2.758496250789e+01
2.161990e-01,2.758496250789e+01
2.171556e-01,2.758496250789e+01
2.181122e-01,2.741503750734e+01
2.190689e-01,2.741503750734e+01
2.200255e-01,2.741503750734e+01
2.209821e-01,2.741503750734e+01
2.219388e-01,2.741503750734e+01
2.228954e-01,2.700000001075e+01
2.238520e-01,2.700000001075e+01
2.248087e-01,2.700000001075e+01
2.257653e-01,2.700000001075e+01
2.267219e-01,2.700000001075e+01
2.276786e-01,2.700000001075e+01
2.286352e-01,2.700000001075e+01
2.295918e-01,2.700000001075e+01
2.305485e-01,2.700000001075e+01
2.315051e-01,2.700000001075e+01
2.324617e-01,2.658496251505e+01
2.334184e-01,2.658496251505e+01
2.343750e-01,2.658496251505e+01
2.353316e-01,2.658496251505e+01
2.362883e-01,2.641503751540e+01
2.372449e-01,2.641503751540e+01
2.382015e-01,2.641503751540e+01
2.391582e-01,2.641503751540e+01
2.401148e-01,2.641503751540e+01
2.410714e-01,2.600000002150e+01
2.420281e-01,2.600000002150e+01
2.429847e-01,2.600000002150e+01
2.439413e-01,2.600000002150e+01
2.448980e-01,2.600000002150e+01
2.458546e-01,2.600000002150e+01
2.468112e-01,2.600000002150e+01
2.477679e-01,2.600000002150e+01
2.487245e-01,2.600000002150e+01
2.496811e-01,2.600000002150e+01
2.506378e-01,2.558496252938e+01
2.515944e-01,2.558496252938e+01
2.525510e-01,2.558496252938e+01
2.535077e-01,2.558496252938e+01
2.544643e-01,2.558496252938e+01
2.554209e-01,2.541503753153e+01
2.563776e-01,2.541503753153e+01
2.573342e-01,2.541503753153e+01
2.582908e-01,2.541503753153e+01
2.592474e-01,2.541503753153e+01
2.602041e-01,2.541503753153e+01
2.611607e-01,2.500000004300e+01
2.621173e-01,2.500000004300e+01
2.630740e-01,2.500000004300e+01
2.640306e-01,2.500000004300e+01
2.649872e-01,2.500000004300e+01
2.659439e-01,2.500000004300e+01
2.669005e-01,2.500000004300e+01
2.678571e-01,2.500000004300e+01
2.688138e-01,2.500000004300e+01
2.697704e-01,2.500000004300e+01
2.707270e-01,2.458496255805e+01
2.716837e-01,2.458496255805e+01
2.726403e-01,2.458496255805e+01
2.735969e-01,2.458496255805e+01
2.745536e-01,2.458496255805e+01
2.755102e-01,2.441503756377e+01
2.764668e-01,2.441503756377e+01
2.774235e-01,2.441503756377e+01
2.783801e-01,2.441503756377e+01
2.793367e-01,2.441503756377e+01
2.802934e-01,2.441503756377e+01
2.812500e-01,2.400000008599e+01
2.822066e-01,2.400000008599e+01
2.831633e-01,2.400000008599e+01
2.841199e-01,2.400000008599e+01
2.850765e-01,2.400000008599e+01
2.860332e-01,2.400000008599e+01
2.869898e-01,2.400000008599e+01
2.879464e-01,2.400000008599e+01
2.889031e-01,2.400000008599e+01
2.898597e-01,2.400000008599e+01
2.908163e-01,2.400000008599e+01
2.917730e-01,2.358496261538e+01
2.927296e-01,2.358496261538e+01
2.936862e-01,2.358496261538e+01
2.946429e-01,2.358496261538e+01
2.955995e-01,2.358496261538e+01
2.965561e-01,2.341503762827e+01
2.975128e-01,2.341503762827e+01
2.984694e-01,2.341503762827e+01
2.994260e-01,2.341503762827e+01
3.003827e-01,2.341503762827e+01
3.013393e-01,2.341503762827e+01
3.022959e-01,2.300000017198e+01
3.032526e-01,2.300000017198e+01
3.042092e-01,2.300000017198e+01
3.051658e-01,2.300000017198e+01
3.061224e-01,2.300000017198e+01
3.070791e-01,2.300000017198e+01
3.080357e-01,2.300000017198e+01
3.089923e-01,2.300000017198e+01
3.099490e-01,2.300000017198e+01
3.109056e-01,2.300000017198e+01
3.118622e-01,2.300000017198e+01
3.128189e-01,2.258496273003e+01
3.137755e-01,2.258496273003e+01
3.147321e-01,2.258496273003e+01
3.156888e-01,2.258496273003e+01
3.166454e-01,2.258496273003e+01
3.176020e-01,2.258496273003e+01
3.185587e-01,2.241503775725e+01
3.195153e-01,2.241503775725e+01
3.204719e-01,2.241503775725e+01
3.214286e-01,2.241503775725e+01
3.223852e-01,2.241503775725e+01
3.233418e-01,2.241503775725e+01
3.242985e-01,2.200000034397e+01
3.252551e-01,2.200000034397e+01
3.262117e-01,2.200000034397e+01
3.271684e-01,2.200000034397e+01
3.281250e-01,2.200000034397e+01
3.290816e-01,2.200000034397e+01
3.300383e-01,2.200000034397e+01
3.309949e-01,2.200000034397e+01
3.319515e-01,2.200000034397e+01
3.329082e-01,2.200000034397e+01
3.338648e-01,2.200000034397e+01
3.348214e-01,2.158496295934e+01
3.357781e-01,2.158496295934e+01
3.367347e-01,2.158496295934e+01
3.376913e-01,2.158496295934e+01
3.386480e-01,2.158496295934e+01
3.396046e-01,2.158496295934e+01
3.405612e-01,2.141503801523e+01
3.415179e-01,2.141503801523e+01
3.424745e-01,2.141503801523e+01
3.434311e-01,2.141503801523e+01
3.443878e-01,2.141503801523e+01
3.453444e-01,2.141503801523e+01
3.463010e-01,2.100000068793e+01
3.472577e-01,2.100000068793e+01
3.482143e-01,2.100000068793e+01
3.491709e-01,2.100000068793e+01
3.501276e-01,2.100000068793e+01
3.510842e-01,2.100000068793e+01
3.520408e-01,2.100000068793e+01
3.529974e-01,2.100000068793e+01
3.539541e-01,2.100000068793e+01
3.549107e-01,2.100000068793e+01
3.558673e-01,2.100000068793e+01
3.568240e-01,2.100000068793e+01
3.577806e-01,2.100000068793e+01
3.587372e-01,2.058496341796e+01
3.596939e-01,2.058496341796e+01
3.606505e-01,2.058496341796e+01
3.616071e-01,2.058496341796e+01
3.625638e-01,2.058496341796e+01
3.635204e-01,2.058496341796e+01
3.644770e-01,2.041503853117e+01
3.654337e-01,2.041503853117e+01
3.663903e-01,2.041503853117e+01
3.673469e-01,2.041503853117e+01
3.683036e-01,2.041503853117e+01
3.692602e-01,2.041503853117e+01
3.702168e-01,2.000000137586e+01
3.711735e-01,2.000000137586e+01
3.721301e-01,2.000000137586e+01
3.730867e-01,2.000000137586e+01
3.740434e-01,2.000000137586e+01
3.750000e-01,2.000000137586e+01
3.759566e-01,2.000000137586e+01
3.769133e-01,2.000000137586e+01
3.778699e-01,2.000000137586e+01
3.788265e-01,2.000000137586e+01
3.797832e-01,2.000000137586e+01
3.807398e-01,2.000000137586e+01
3.816964e-01,2.000000137586e+01
3.826531e-01,1.958496433520e+01
3.836097e-01,1.958496433520e+01
3.845663e-01,1.958496433520e+01
3.855230e-01,1.958496433520e+01
3.864796e-01,1.958496433520e+01
3.874362e-01,1.958496433520e+01
3.883929e-01,1.941503956307e+01
3.893495e-01,1.941503956307e+01
3.903061e-01,1.941503956307e+01
3.912628e-01,1.941503956307e+01
3.922194e-01,1.941503956307e+01
3.931760e-01,1.941503956307e+01
3.941327e-01,1.941503956307e+01
3.950893e-01,1.900000275172e+01
3.960459e-01,1.900000275172e+01
3.970026e-01,1.900000275172e+01
3.979592e-01,1.900000275172e+01
3.989158e-01,1.900000275172e+01
3.998724e-01,1.900000275172e+01
4.008291e-01,1.900000275172e+01
4.017857e-01,1.900000275172e+01
4.027423e-01,1.900000275172e+01
4.036990e-01,1.900000275172e+01
4.046556e-01,1.900000275172e+01
4.056122e-01,1.900000275172e+01
4.065689e-01,1.900000275172e+01
4.075255e-01,1.858496616968e+01
4.084821e-01,1.858496616968e+01
4.094388e-01,1.858496616968e+01
4.103954e-01,1.858496616968e+01
4.113520e-01,1.858496616968e+01
4.123087e-01,1.858496616968e+01
4.132653e-01,1.841504162686e+01
4.142219e-01,1.841504162686e+01
4.151786e-01,1.841504162686e+01
4.161352e-01,1.841504162686e+01
4.170918e-01,1.841504162686e+01
4.180485e-01,1.841504162686e+01
4.190051e-01,1.841504162686e+01
4.199617e-01,1.800000550343e+01
4.209184e-01,1.800000550343e+01
4.218750e-01,1.800000550343e+01
4.228316e-01,1.800000550343e+01
4.237883e-01,1.800000550343e+01
4.247449e-01,1.800000550343e+01
4.257015e-01,1.800000550343e+01
4.266582e-01,1.800000550343e+01
4.276148e-01,1.800000550343e+01
4.285714e-01,1.800000550343e+01
4.295281e-01,1.800000550343e+01
4.304847e-01,1.800000550343e+01
4.314413e-01,1.800000550343e+01
4.323980e-01,1.800000550343e+01
4.333546e-01,1.758496983863e+01
4.343112e-01,1.758496983863e+01
4.352679e-01,1.758496983863e+01
4.362245e-01,1.758496983863e+01
4.371811e-01,1.758496983863e+01
4.381378e-01,1.758496983863e+01
4.390944e-01,1.741504575442e+01
4.400510e-01,1.741504575442e+01
4.410077e-01,1.741504575442e+01
4.419643e-01,1.741504575442e+01
4.429209e-01,1.741504575442e+01
4.438776e-01,1.741504575442e+01
4.448342e-01,1.741504575442e+01
4.457908e-01,1.700001100685e+01
4.467474e-01,1.700001100685e+01
4.477041e-01,1.700001100685e+01
4.486607e-01,1.700001100685e+01
4.496173e-01,1.700001100685e+01
4.505740e-01,1.700001100685e+01
4.515306e-01,1.700001100685e+01
4.524872e-01,1.700001100685e+01
4.534439e-01,1.700001100685e+01
4.544005e-01,1.700001100685e+01
4.553571e-01,1.700001100685e+01
4.563138e-01,1.700001100685e+01
4.572704e-01,1.700001100685e+01
4.582270e-01,1.700001100685e+01
4.591837e-01,1.658497717650e+01
4.601403e-01,1.658497717650e+01
4.610969e-01,1.658497717650e+01
4.620536e-01,1.658497717650e+01
4.630102e-01,1.658497717650e+01
4.639668e-01,1.658497717650e+01
4.649235e-01,1.658497717650e+01
4.658801e-01,1.641505400952e+01
4.668367e-01,1.641505400952e+01
4.677934e-01,1.641505400952e+01
4.687500e-01,1.641505400952e+01
4.697066e-01,1.641505400952e+01
4.706633e-01,1.641505400952e+01
4.716199e-01,1.641505400952e+01
4.725765e-01,1.641505400952e+01
4.735332e-01,1.600002201361e+01
4.744898e-01,1.600002201361e+01
4.754464e-01,1.600002201361e+01
4.764031e-01,1.600002201361e+01
4.773597e-01,1.600002201361e+01
4.783163e-01,1.600002201361e+01
4.792730e-01,1.600002201361e+01
4.802296e-01,1.600002201361e+01
4.811862e-01,1.600002201361e+01
4.821429e-01,1.600002201361e+01
4.830995e-01,1.600002201361e+01
4.840561e-01,1.600002201361e+01
4.850128e-01,1.600002201361e+01
4.859694e-01,1.600002201361e+01
4.869260e-01,1.558499185213e+01
4.878827e-01,1.558499185213e+01
4.888393e-01,1.558499185213e+01
4.897959e-01,1.558499185213e+01
4.907526e-01,1.558499185213e+01
4.917092e-01,1.558499185213e+01
4.926658e-01,1.558499185213e+01
4.936224e-01,1.541507051957e+01
4.945791e-01,1.541507051957e+01
4.955357e-01,1.541507051957e+01
4.964923e-01,1.541507051957e+01
4.974490e-01,1.541507051957e+01
4.984056e-01,1.541507051957e+01
4.993622e-01,1.541507051957e+01
5.003189e-01,1.541507051957e+01
5.012755e-01,1.500004402689e+01
5.022321e-01,1.500004402689e+01
5.031888e-01,1.500004402689e+01
5.041454e-01,1.500004402689e+01
5.051020e-01,1.500004402689e+01
5.060587e-01,1.500004402689e+01
5.070153e-01,1.500004402689e+01
5.079719e-01,1.500004402689e+01
5.089286e-01,1.500004402689e+01
5.098852e-01,1.500004402689e+01
5.108418e-01,1.500004402689e+01
5.117985e-01,1.500004402689e+01
5.127551e-01,1.500004402689e+01
5.137117e-01,1.500004402689e+01
5.146684e-01,1.500004402689e+01
5.156250e-01,1.458502120294e+01
5.165816e-01,1.458502120294e+01
5.175383e-01,1.458502120294e+01
5.184949e-01,1.458502120294e+01
5.194515e-01,1.458502120294e+01
5.204082e-01,1.458502120294e+01
5.213648e-01,1.458502120294e+01
5.223214e-01,1.441510353911e+01
5.232781e-01,1.441510353911e+01
5.242347e-01,1.441510353911e+01
5.251913e-01,1.441510353911e+01
5.261480e-01,1.441510353911e+01
5.271046e-01,1.441510353911e+01
5.280612e-01,1.441510353911e+01
5.290179e-01,1.441510353911e+01
5.299745e-01,1.400008805243e+01
5.309311e-01,1.400008805243e+01
5.318878e-01,1.400008805243e+01
5.328444e-01,1.400008805243e+01
5.338010e-01,1.400008805243e+01
5.347577e-01,1.400008805243e+01
5.357143e-01,1.400008805243e+01
5.366709e-01,1.400008805243e+01
5.376276e-01,1.400008805243e+01
5.385842e-01,1.400008805243e+01
5.395408e-01,1.400008805243e+01
5.404974e-01,1.400008805243e+01
5.414541e-01,1.400008805243e+01
5.424107e-01,1.400008805243e+01
5.433673e-01,1.400008805243e+01
5.443240e-01,1.358507990277e+01
5.452806e-01,1.358507990277e+01
5.462372e-01,1.358507990277e+01
5.471939e-01,1.358507990277e+01
5.481505e-01,1.358507990277e+01
5.491071e-01,1.358507990277e+01
5.500638e-01,1.358507990277e+01
5.510204e-01,1.358507990277e+01
5.519770e-01,1.341516957591e+01
5.529337e-01,1.341516957591e+01
5.538903e-01,1.341516957591e+01
5.548469e-01,1.341516957591e+01
5.558036e-01,1.341516957591e+01
5.567602e-01,1.341516957591e+01
5.577168e-01,1.341516957591e+01
5.586735e-01,1.341516957591e+01
5.596301e-01,1.300017609949e+01
5.605867e-01,1.300017609949e+01
5.615434e-01,1.300017609949e+01
5.625000e-01,1.300017609949e+01
5.634566e-01,1.300017609949e+01
5.644133e-01,1.300017609949e+01
5.653699e-01,1.300017609949e+01
5.663265e-01,1.300017609949e+01
5.672832e-01,1.300017609949e+01
5.682398e-01,1.300017609949e+01
5.691964e-01,1.300017609949e+01
5.701531e-01,1.300017609949e+01
5.711097e-01,1.300017609949e+01
5.720663e-01,1.300017609949e+01
5.730230e-01,1.300017609949e+01
5.739796e-01,1.258519729526e+01
5.749362e-01,1.258519729526e+01
5.758929e-01,1.258519729526e+01
5.768495e-01,1.258519729526e+01
5.778061e-01,1.258519729526e+01
5.787628e-01,1.258519729526e+01
5.797194e-01,1.258519729526e+01
5.806760e-01,1.258519729526e+01
5.816327e-01,1.241530164045e+01
5.825893e-01,1.241530164045e+01
5.835459e-01,1.241530164045e+01
5.845026e-01,1.241530164045e+01
5.854592e-01,1.241530164045e+01
5.864158e-01,1.241530164045e+01
5.873724e-01,1.241530164045e+01
5.883291e-01,1.241530164045e+01
5.892857e-01,1.200035217748e+01
5.902423e-01,1.200035217748e+01
5.911990e-01,1.200035217748e+01
5.921556e-01,1.200035217748e+01
5.931122e-01,1.200035217748e+01
5.940689e-01,1.200035217748e+01
5.950255e-01,1.200035217748e+01
5.959821e-01,1.200035217748e+01
5.969388e-01,1.200035217748e+01
5.978954e-01,1.200035217748e+01
5.988520e-01,1.200035217748e+01
5.998087e-01,1.200035217748e+01
6.007653e-01,1.200035217748e+01
6.017219e-01,1.200035217748e+01
6.026786e-01,1.200035217748e+01
6.036352e-01,1.200035217748e+01
6.045918e-01,1.200035217748e+01
6.055485e-01,1.158543205159e+01
6.065051e-01,1.158543205159e+01
6.074617e-01,1.158543205159e+01
6.084184e-01,1.158543205159e+01
6.093750e-01,1.158543205159e+01
6.103316e-01,1.158543205159e+01
6.112883e-01,1.158543205159e+01
6.122449e-01,1.158543205159e+01
6.132015e-01,1.141556573327e+01
6.141582e-01,1.141556573327e+01
6.151148e-01,1.141556573327e+01
6.160714e-01,1.141556573327e+01
6.170281e-01,1.141556573327e+01
6.179847e-01,1.141556573327e+01
6.189413e-01,1.141556573327e+01
6.198980e-01,1.141556573327e+01
6.208546e-01,1.100070426901e+01
6.218112e-01,1.100070426901e+01
6.227679e-01,1.100070426901e+01
6.237245e-01,1.100070426901e+01
6.246811e-01,1.100070426901e+01
6.256378e-01,1.100070426901e+01
6.265944e-01,1.100070426901e+01
6.275510e-01,1.100070426901e+01
6.285077e-01,1.100070426901e+01
6.294643e-01,1.100070426901e+01
6.304209e-01,1.100070426901e+01
6.313776e-01,1.100070426901e+01
6.323342e-01,1.100070426901e+01
6.332908e-01,1.100070426901e+01
6.342474e-01,1.100070426901e+01
6.352041e-01,1.100070426901e+01
6.361607e-01,1.100070426901e+01
6.371173e-01,1.058590144969e+01
6.380740e-01,1.058590144969e+01
6.390306e-01,1.058590144969e+01
6.399872e-01,1.058590144969e+01
6.409439e-01,1.058590144969e+01
6.419005e-01,1.058590144969e+01
6.428571e-01,1.058590144969e+01
6.438138e-01,1.058590144969e+01
6.447704e-01,1.041609377391e+01
6.457270e-01,1.041609377391e+01
6.466837e-01,1.041609377391e+01
6.476403e-01,1.041609377391e+01
6.485969e-01,1.041609377391e+01
6.495536e-01,1.041609377391e+01
6.505102e-01,1.041609377391e+01
6.514668e-01,1.041609377391e+01
6.524235e-01,1.041609377391e+01
6.533801e-01,1.000140819439e+01
6.543367e-01,1.000140819439e+01
6.552934e-01,1.000140819439e+01
6.562500e-01,1.000140819439e+01
6.572066e-01,1.000140819439e+01
6.581633e-01,1.000140819439e+01
6.591199e-01,1.000140819439e+01
6.600765e-01,1.000140819439e+01
6.610332e-01,1.000140819439e+01
6.619898e-01,1.000140819439e+01
6.629464e-01,1.000140819439e+01
6.639031e-01,1.000140819439e+01
6.648597e-01,1.000140819439e+01
6.658163e-01,1.000140819439e+01
6.667730e-01,1.000140819439e+01
6.677296e-01,1.000140819439e+01
6.686862e-01,1.000140819439e+01
6.696429e-01,9.586839787962e+00
6.705995e-01,9.586839787962e+00
6.715561e-01,9.586839787962e+00
6.725128e-01,9.586839787962e+00
6.734694e-01,9.586839787962e+00
6.744260e-01,9.586839787962e+00
6.753827e-01,9.586839787962e+00
6.763393e-01,9.586839787962e+00
6.772959e-01,9.417149275759e+00
6.782526e-01,9.417149275759e+00
6.792092e-01,9.417149275759e+00
6.801658e-01,9.417149275759e+00
6.811224e-01,9.417149275759e+00
6.820791e-01,9.417149275759e+00
6.830357e-01,9.417149275759e+00
6.839923e-01,9.417149275759e+00
6.849490e-01,9.417149275759e+00
6.859056e-01,9.002815015607e+00
6.868622e-01,9.002815015607e+00
6.878189e-01,9.002815015607e+00
6.887755e-01,9.002815015607e+00
6.897321e-01,9.002815015607e+00
6.906888e-01,9.002815015607e+00
6.916454e-01,9.002815015607e+00
6.926020e-01,9.002815015607e+00
6.935587e-01,9.002815015607e+00
6.945153e-01,9.002815015607e+00
6.954719e-01,9.002815015607e+00
6.964286e-01,9.002815015607e+00
6.973852e-01,9.002815015607e+00
6.983418e-01,9.002815015607e+00
6.992985e-01,9.002815015607e+00
7.002551e-01,9.002815015607e+00
7.012117e-01,9.002815015607e+00
7.021684e-01,9.002815015607e+00
7.031250e-01,8.588714635582e+00
7.040816e-01,8.588714635582e+00
7.050383e-01,8.588714635582e+00
7.059949e-01,8.588714635582e+00
7.069515e-01,8.588714635582e+00
7.079082e-01,8.588714635582e+00
7.088648e-01,8.588714635582e+00
7.098214e-01,8.588714635582e+00
7.107781e-01,8.419257965597e+00
7.117347e-01,8.419257965597e+00
7.126913e-01,8.419257965597e+00
7.136480e-01,8.419257965597e+00
7.146046e-01,8.419257965597e+00
7.155612e-01,8.419257965597e+00
7.165179e-01,8.419257965597e+00
7.174745e-01,8.419257965597e+00
7.184311e-01,8.419257965597e+00
7.193878e-01,8.005624549194e+00
7.203444e-01,8.005624549194e+00
7.213010e-01,8.005624549194e+00
7.222577e-01,8.005624549194e+00
7.232143e-01,8.005624549194e+00
7.241709e-01,8.005624549194e+00
7.251276e-01,8.005624549194e+00
7.260842e-01,8.005624549194e+00
7.270408e-01,8.005624549194e+00
7.279974e-01,8.005624549194e+00
7.289541e-01,8.005624549194e+00
7.299107e-01,8.005624549194e+00
7.308673e-01,8.005624549194e+00
7.318240e-01,8.005624549194e+00
7.327806e-01,8.005624549194e+00
7.337372e-01,8.005624549194e+00
7.346939e-01,8.005624549194e+00
7.356505e-01,8.005624549194e+00
7.366071e-01,7.592457037268e+00
7.375638e-01,7.592457037268e+00
7.385204e-01,7.592457037268e+00
7.394770e-01,7.592457037268e+00
7.404337e-01,7.592457037268e+00
7.413903e-01,7.592457037268e+00
7.423469e-01,7.592457037268e+00
7.433036e-01,7.592457037268e+00
7.442602e-01,7.592457037268e+00
7.452168e-01,7.423466121349e+00
7.461735e-01,7.423466121349e+00
7.471301e-01,7.423466121349e+00
7.480867e-01,7.423466121349e+00
7.490434e-01,7.423466121349e+00
7.500000e-01,7.423466121349e+00
7.509566e-01,7.423466121349e+00
7.519133e-01,7.423466121349e+00
7.528699e-01,7.423466121349e+00
7.538265e-01,7.423466121349e+00
7.547832e-01,7.011227255423e+00
7.557398e-01,7.011227255423e+00
7.566964e-01,7.011227255423e+00
7.576531e-01,7.011227255423e+00
7.586097e-01,7.011227255423e+00
7.595663e-01,7.011227255423e+00
7.605230e-01,7.011227255423e+00
7.614796e-01,7.011227255423e+00
7.624362e-01,7.011227255423e+00
7.633929e-01,7.011227255423e+00
7.643495e-01,7.011227255423e+00
7.653061e-01,7.011227255423e+00
7.662628e-01,7.011227255423e+00
7.672194e-01,7.011227255423e+00
7.681760e-01,7.011227255423e+00
7.691327e-01,7.011227255423e+00
7.700893e-01,7.011227255423e+00
7.710459e-01,7.011227255423e+00
7.720026e-01,6.599912842187e+00
7.729592e-01,6.599912842187e+00
7.739158e-01,6.599912842187e+00
7.748724e-01,6.599912842187e+00
7.758291e-01,6.599912842187e+00
7.767857e-01,6.599912842187e+00
7.777423e-01,6.599912842187e+00
7.786990e-01,6.599912842187e+00
7.796556e-01,6.599912842187e+00
7.806122e-01,6.431845786965e+00
7.815689e-01,6.431845786965e+00
7.825255e-01,6.431845786965e+00
7.834821e-01,6.431845786965e+00
7.844388e-01,6.431845786965e+00
7.853954e-01,6.431845786965e+00
7.863520e-01,6.431845786965e+00
7.873087e-01,6.431845786965e+00
7.882653e-01,6.431845786965e+00
7.892219e-01,6.431845786965e+00
7.901786e-01,6.022367813028e+00
7.911352e-01,6.022367813028e+00
7.920918e-01,6.022367813028e+00
7.930485e-01,6.022367813028e+00
7.940051e-01,6.022367813028e+00
7.949617e-01,6.022367813028e+00
7.959184e-01,6.022367813028e+00
7.968750e-01,6.022367813028e+00
7.978316e-01,6.022367813028e+00
7.987883e-01,6.022367813028e+00
7.997449e-01,6.022367813028e+00
8.007015e-01,6.022367813028e+00
8.016582e-01,6.022367813028e+00
8.026148e-01,6.022367813028e+00
8.035714e-01,6.022367813028e+00
8.045281e-01,6.022367813028e+00
8.054847e-01,6.022367813028e+00
8.064413e-01,6.022367813028e+00
8.073980e-01,6.022367813028e+00
8.083546e-01,5.614709844115e+00
8.093112e-01,5.614709844115e+00
8.102679e-01,5.614709844115e+00
8.112245e-01,5.614709844115e+00
8.121811e-01,5.614709844115e+00
8.131378e-01,5.614709844115e+00
8.140944e-01,5.614709844115e+00
8.150510e-01,5.614709844115e+00
8.160077e-01,5.614709844115e+00
8.169643e-01,5.448460500816e+00
8.179209e-01,5.448460500816e+00
8.188776e-01,5.448460500816e+00
8.198342e-01,5.448460500816e+00
8.207908e-01,5.448460500816e+00
8.217474e-01,5.448460500816e+00
8.227041e-01,5.448460500816e+00
8.236607e-01,5.448460500816e+00
8.246173e-01,5.448460500816e+00
8.255740e-01,5.448460500816e+00
8.265306e-01,5.044394119358e+00
8.274872e-01,5.044394119358e+00
8.284439e-01,5.044394119358e+00
8.294005e-01,5.044394119358e+00
8.303571e-01,5.044394119358e+00
8.313138e-01,5.044394119358e+00
8.322704e-01,5.044394119358e+00
8.332270e-01,5.044394119358e+00
8.341837e-01,5.044394119358e+00
8.351403e-01,5.044394119358e+00
8.360969e-01,5.044394119358e+00
8.370536e-01,5.044394119358e+00
8.380102e-01,5.044394119358e+00
8.389668e-01,5.044394119358e+00
8.399235e-01,5.044394119358e+00
8.408801e-01,5.044394119358e+00
8.418367e-01,5.044394119358e+00
8.427934e-01,5.044394119358e+00
8.437500e-01,5.044394119358e+00
8.447066e-01,4.643856189775e+00
8.456633e-01,4.643856189775e+00
8.466199e-01,4.643856189775e+00
8.475765e-01,4.643856189775e+00
8.485332e-01,4.643856189775e+00
8.494898e-01,4.643856189775e+00
8.504464e-01,4.643856189775e+00
8.514031e-01,4.643856189775e+00
8.523597e-01,4.643856189775e+00
8.533163e-01,4.643856189775e+00
8.542730e-01,4.481126689737e+00
8.552296e-01,4.481126689737e+00
8.561862e-01,4.481126689737e+00
8.571429e-01,4.481126689737e+00
8.580995e-01,4.481126689737e+00
8.590561e-01,4.481126689737e+00
8.600128e-01,4.481126689737e+00
8.609694e-01,4.481126689737e+00
8.619260e-01,4.481126689737e+00
8.628827e-01,4.481126689737e+00
8.638393e-01,4.087462841250e+00
8.647959e-01,4.087462841250e+00
8.657526e-01,4.087462841250e+00
8.667092e-01,4.087462841250e+00
8.676658e-01,4.087462841250e+00
8.686224e-01,4.087462841250e+00
8.695791e-01,4.087462841250e+00
8.705357e-01,4.087462841250e+00
8.714923e-01,4.087462841250e+00
8.724490e-01,4.087462841250e+00
8.734056e-01,4.087462841250e+00
8.743622e-01,4.087462841250e+00
8.753189e-01,4.087462841250e+00
8.762755e-01,4.087462841250e+00
8.772321e-01,4.087462841250e+00
8.781888e-01,4.087462841250e+00
8.791454e-01,4.087462841250e+00
8.801020e-01,4.087462841250e+00
8.810587e-01,4.087462841250e+00
8.820153e-01,3.906890595609e+00
8.829719e-01,3.906890595609e+00
8.839286e-01,3.906890595609e+00
8.848852e-01,3.906890595609e+00
8.858418e-01,3.906890595609e+00
8.867985e-01,3.906890595609e+00
8.877551e-01,3.906890595609e+00
8.887117e-01,3.906890595609e+00
8.896684e-01,3.906890595609e+00
8.906250e-01,3.906890595609e+00
8.915816e-01,3.906890595609e+00
8.925383e-01,3.700439718141e+00
8.934949e-01,3.700439718141e+00
8.944515e-01,3.700439718141e+00
8.954082e-01,3.700439718141e+00
8.963648e-01,3.700439718141e+00
8.973214e-01,3.700439718141e+00
8.982781e-01,3.700439718141e+00
8.992347e-01,3.700439718141e+00
9.001913e-01,3.700439718141e+00
9.011480e-01,3.700439718141e+00
9.021046e-01,3.544320516224e+00
9.030612e-01,3.544320516224e+00
9.040179e-01,3.544320516224e+00
9.049745e-01,3.544320516224e+00
9.059311e-01,3.544320516224e+00
9.068878e-01,3.544320516224e+00
9.078444e-01,3.544320516224e+00
9.088010e-01,3.544320516224e+00
9.097577e-01,3.544320516224e+00
9.107143e-01,3.544320516224e+00
9.116709e-01,3.459431618637e+00
9.126276e-01,3.459431618637e+00
9.135842e-01,3.459431618637e+00
9.145408e-01,3.459431618637e+00
9.154974e-01,3.459431618637e+00
9.164541e-01,3.459431618637e+00
9.174107e-01,3.459431618637e+00
9.183673e-01,3.459431618637e+00
9.193240e-01,3.459431618637e+00
9.202806e-01,3.459431618637e+00
9.212372e-01,3.169925001442e+00
9.221939e-01,3.169925001442e+00
9.231505e-01,3.169925001442e+00
9.241071e-01,3.169925001442e+00
9.250638e-01,3.169925001442e+00
9.260204e-01,3.169925001442e+00
9.269770e-01,3.169925001442e+00
9.279337e-01,3.169925001442e+00
9.288903e-01,3.169925001442e+00
9.298469e-01,3.169925001442e+00
9.308036e-01,3.169925001442e+00
9.317602e-01,3.169925001442e+00
9.327168e-01,3.169925001442e+00
9.336735e-01,3.169925001442e+00
9.346301e-01,3.169925001442e+00
9.355867e-01,3.169925001442e+00
9.365434e-01,3.169925001442e+00
9.375000e-01,3.169925001442e+00
9.384566e-01,3.169925001442e+00
9.394133e-01,3.169925001442e+00
9.403699e-01,3.169925001442e+00
9.413265e-01,3.169925001442e+00
9.422832e-01,3.169925001442e+00
9.432398e-01,3.169925001442e+00
9.441964e-01,3.169925001442e+00
9.451531e-01,3.169925001442e+00
9.461097e-01,3.169925001442e+00
9.470663e-01,3.169925001442e+00
9.480230e-01,3.169925001442e+00
9.489796e-01,3.169925001442e+00
9.499362e-01,3.169925001442e+00
9.508929e-01,2.807354922058e+00
9.518495e-01,2.807354922058e+00
9.528061e-01,2.807354922058e+00
9.537628e-01,2.807354922058e+00
9.547194e-01,2.807354922058e+00
9.556760e-01,2.807354922058e+00
9.566327e-01,2.807354922058e+00
9.575893e-01,2.807354922058e+00
9.585459e-01,2.807354922058e+00
9.595026e-01,2.807354922058e+00
9.604592e-01,2.807354922058e+00
9.614158e-01,2.807354922058e+00
9.623724e-01,2.807354922058e+00
9.633291e-01,2.807354922058e+00
9.642857e-01,2.807354922058e+00
9.652423e-01,2.807354922058e+00
9.661990e-01,2.807354922058e+00
9.671556e-01,2.807354922058e+00
9.681122e-01,2.807354922058e+00
9.690689e-01,2.807354922058e+00
9.700255e-01,2.807354922058e+00
9.709821e-01,2.662965012722e+00
9.719388e-01,2.662965012722e+00
9.728954e-01,2.662965012722e+00
9.738520e-01,2.662965012722e+00
9.748087e-01,2.662965012722e+00
9.757653e-01,2.662965012722e+00
9.767219e-01,2.662965012722e+00
9.776786e-01,2.662965012722e+00
9.786352e-01,2.662965012722e+00
9.795918e-01,2.662965012722e+00
9.805485e-01,2.321928094887e+00
9.815051e-01,2.321928094887e+00
9.824617e-01,2.321928094887e+00
9.834184e-01,2.321928094887e+00
9.843750e-01,2.321928094887e+00
9.853316e-01,2.321928094887e+00
9.862883e-01,2.321928094887e+00
9.872449e-01,2.321928094887e+00
9.882015e-01,2.321928094887e+00
9.891582e-01,2.321928094887e+00
9.901148e-01,2.321928094887e+00
9.910714e-01,2.321928094887e+00
9.920281e-01,2.321928094887e+00
9.929847e-01,2.321928094887e+00
9.939413e-01,2.321928094887e+00
9.948980e-01,2.321928094887e+00
9.958546e-01,2.321928094887e+00
9.968112e-01,2.321928094887e+00
9.977679e-01,2.321928094887e+00
9.987245e-01,2.321928094887e+00
9.996811e-01,2.321928094887e+00


==> out/add-posit16.csv <==
0.000000e+00,5.000000000000e+02
9.999997e-04,5.000000000000e+02
1.999999e-03,5.000000000000e+02
2.999999e-03,5.000000000000e+02
3.999999e-03,5.000000000000e+02
4.999999e-03,5.000000000000e+02
5.999998e-03,5.000000000000e+02
6.999998e-03,5.000000000000e+02
7.999998e-03,5.000000000000e+02
8.999998e-03,5.000000000000e+02
9.999997e-03,5.000000000000e+02
1.100000e-02,5.000000000000e+02
1.200000e-02,5.000000000000e+02
1.300000e-02,5.000000000000e+02
1.400000e-02,5.000000000000e+02
1.500000e-02,5.000000000000e+02
1.600000e-02,5.000000000000e+02
1.700000e-02,5.000000000000e+02
1.800000e-02,5.000000000000e+02
1.899999e-02,5.000000000000e+02
1.999999e-02,5.000000000000e+02
2.099999e-02,5.000000000000e+02
2.199999e-02,5.000000000000e+02
2.299999e-02,5.000000000000e+02
2.399999e-02,5.000000000000e+02
2.499999e-02,5.000000000000e+02
2.599999e-02,5.000000000000e+02
2.699999e-02,5.000000000000e+02
2.799999e-02,5.000000000000e+02
2.899999e-02,5.000000000000e+02
2.999999e-02,5.000000000000e+02
3.099999e-02,5.000000000000e+02
3.199999e-02,5.000000000000e+02
3.299999e-02,5.000000000000e+02
3.399999e-02,5.000000000000e+02
3.499999e-02,5.000000000000e+02
3.599999e-02,5.000000000000e+02
3.699999e-02,5.000000000000e+02
3.799999e-02,5.000000000000e+02
3.899999e-02,5.000000000000e+02
3.999999e-02,5.000000000000e+02
4.099999e-02,5.000000000000e+02
4.199999e-02,5.000000000000e+02
4.299999e-02,5.000000000000e+02
4.399999e-02,5.000000000000e+02
4.499999e-02,5.000000000000e+02
4.599999e-02,5.000000000000e+02
4.699999e-02,5.000000000000e+02
4.799999e-02,5.000000000000e+02
4.899999e-02,5.000000000000e+02
4.999999e-02,5.000000000000e+02
5.099999e-02,5.000000000000e+02
5.199999e-02,5.000000000000e+02
5.299999e-02,5.000000000000e+02
5.399999e-02,5.000000000000e+02
5.499999e-02,5.000000000000e+02
5.599998e-02,5.000000000000e+02
5.699998e-02,5.000000000000e+02
5.799998e-02,5.000000000000e+02
5.899998e-02,5.000000000000e+02
5.999998e-02,5.000000000000e+02
6.099998e-02,5.000000000000e+02
6.199998e-02,5.000000000000e+02
6.299998e-02,5.000000000000e+02
6.399998e-02,5.000000000000e+02
6.499998e-02,5.000000000000e+02
6.599998e-02,5.000000000000e+02
6.699998e-02,5.000000000000e+02
6.799998e-02,5.000000000000e+02
6.899998e-02,5.000000000000e+02
6.999998e-02,5.000000000000e+02
7.099998e-02,5.000000000000e+02
7.199998e-02,5.000000000000e+02
7.299998e-02,5.000000000000e+02
7.399998e-02,5.000000000000e+02
7.499998e-02,5.000000000000e+02
7.599998e-02,5.000000000000e+02
7.699998e-02,5.000000000000e+02
7.799998e-02,5.000000000000e+02
7.899998e-02,5.000000000000e+02
7.999998e-02,5.000000000000e+02
8.099998e-02,5.000000000000e+02
8.199998e-02,5.000000000000e+02
8.299998e-02,5.000000000000e+02
8.399998e-02,5.000000000000e+02
8.499998e-02,5.000000000000e+02
8.599998e-02,6.067807190511e+01
8.699998e-02,4.613846993779e+01
8.799998e-02,4.238783003179e+01
8.899998e-02,4.014113091926e+01
8.999998e-02,3.852264647337e+01
9.099998e-02,3.727740136880e+01
9.199998e-02,3.623224269760e+01
9.299998e-02,3.533740008792e+01
9.399997e-02,3.459041693087e+01
9.499997e-02,3.393207543795e+01
9.599997e-02,3.333190294327e+01
9.699997e-02,3.279354912273e+01
9.799997e-02,3.227890081157e+01
9.899997e-02,3.181249822572e+01
9.999997e-02,3.137196877791e+01
1.010000e-01,3.097615325873e+01
1.020000e-01,3.060348258958e+01
1.030000e-01,3.024713634645e+01
1.040000e-01,2.992151038630e+01
1.050000e-01,2.960429076342e+01
1.060000e-01,2.929664280066e+01
1.070000e-01,2.900989603881e+01
1.080000e-01,2.873403214280e+01
1.090000e-01,2.845973355740e+01
1.100000e-01,2.819595528303e+01
1.110000e-01,2.794883236425e+01
1.120000e-01,2.770748839967e+01
1.130000e-01,2.747123677244e+01
1.140000e-01,2.724555271532e+01
1.150000e-01,2.703378832396e+01
1.160000e-01,2.683118863095e+01
1.170000e-01,2.662894021168e+01
1.180000e-01,2.643054688915e+01
1.190000e-01,2.623931440135e+01
1.200000e-01,2.605748551532e+01
1.210000e-01,2.588315240897e+01
1.220000e-01,2.570820947949e+01
1.230000e-01,2.553443362488e+01
1.240000e-01,2.536421782090e+01
1.250000e-01,2.519954151965e+01
1.260000e-01,2.504182021746e+01
1.270000e-01,2.488917191622e+01
1.280000e-01,2.473537701305e+01
1.290000e-01,2.458183510184e+01
1.300000e-01,2.443014445549e+01
1.310000e-01,2.428193009768e+01
1.320000e-01,2.413835500057e+01
1.330000e-01,2.400000008599e+01
1.340000e-01,2.386490192203e+01
1.350000e-01,2.372952088573e+01
1.360000e-01,2.359538473664e+01
1.370000e-01,2.346355667838e+01
1.380000e-01,2.333495631197e+01
1.390000e-01,2.321030709583e+01
1.400000e-01,2.309010707780e+01
1.410000e-01,2.297452622056e+01
1.420000e-01,2.285982253148e+01
1.430000e-01,2.274482791720e+01
1.440000e-01,2.263029775509e+01
1.450000e-01,2.251691735368e+01
1.460000e-01,2.240532260416e+01
1.470000e-01,2.229606946523e+01
1.480000e-01,2.218960278782e+01
1.490000e-01,2.208625605735e+01
1.500000e-01,2.198628601775e+01
1.510000e-01,2.188746592965e+01
1.520000e-01,2.178810035087e+01
1.530000e-01,2.168864157364e+01
1.540000e-01,2.158957073899e+01
1.550000e-01,2.149131009539e+01
1.560000e-01,2.139431834971e+01
1.570000e-01,2.129896750562e+01
1.580000e-01,2.120554950775e+01
1.590000e-01,2.111431532666e+01
1.600000e-01,2.102547663024e+01
1.610000e-01,2.093928930351e+01
1.620000e-01,2.085286108027e+01
1.630000e-01,2.076596847219e+01
1.640000e-01,2.067889976085e+01
1.650000e-01,2.059202889348e+01
1.660000e-01,2.050560567822e+01
1.670000e-01,2.041995401808e+01
1.680000e-01,2.033568079791e+01
1.690000e-01,2.025267239112e+01
1.700000e-01,2.017114010235e+01
1.710000e-01,2.009120363020e+01
1.720000e-01,2.001303729223e+01
1.730000e-01,1.993815140374e+01
1.740000e-01,1.986335465976e+01
1.750000e-01,1.978833928916e+01
1.760000e-01,1.971334804040e+01
1.770000e-01,1.963869943419e+01
1.780000e-01,1.956458918773e+01
1.790000e-01,1.949103875340e+01
1.800000e-01,1.941822783614e+01
1.810000e-01,1.934721090733e+01
1.820000e-01,1.927718284017e+01
1.830000e-01,1.920823197646e+01
1.840000e-01,1.914063477035e+01
1.850000e-01,1.907432429338e+01
1.860000e-01,1.900934771450e+01
1.869999e-01,1.894910000627e+01
1.879999e-01,1.888900331446e+01
1.889999e-01,1.882853011145e+01
1.899999e-01,1.876796361882e+01
1.909999e-01,1.870722162163e+01
1.919999e-01,1.864670936568e+01
1.929999e-01,1.858655451221e+01
1.939999e-01,1.852653143179e+01
1.949999e-01,1.846688874904e+01
1.959999e-01,1.840774915521e+01
1.969999e-01,1.835032021843e+01
1.979999e-01,1.829329671794e+01
1.989999e-01,1.823686757430e+01
1.999999e-01,1.818112227045e+01
2.009999e-01,1.812634077490e+01
2.019999e-01,1.807226019709e+01
2.029999e-01,1.801893516023e+01
2.039999e-01,1.797091803664e+01
2.049999e-01,1.792479945374e+01
2.059999e-01,1.787820420689e+01
2.069999e-01,1.783131342988e+01
2.079999e-01,1.778448452228e+01
2.089999e-01,1.773731281650e+01
2.099999e-01,1.769000479408e+01
2.109999e-01,1.764326198890e+01
2.119999e-01,1.759658440869e+01
2.129999e-01,1.754979218698e+01
2.139999e-01,1.750330526927e+01
2.149999e-01,1.745682244111e+01
2.159999e-01,1.741067162129e+01
2.169999e-01,1.736672813246e+01
2.179999e-01,1.732284491650e+01
2.189999e-01,1.727918154127e+01
2.199999e-01,1.723578079850e+01
2.209999e-01,1.719265470894e+01
2.219999e-01,1.715027852906e+01
2.229999e-01,1.710822650822e+01
2.239999e-01,1.706652720912e+01
2.249999e-01,1.702539187989e+01
2.259999e-01,1.698867359317e+01
2.269999e-01,1.695610852507e+01
2.279999e-01,1.692331587769e+01
2.289999e-01,1.689027615374e+01
2.299999e-01,1.685706969219e+01
2.309999e-01,1.682366267358e+01
2.319999e-01,1.679035086586e+01
2.329999e-01,1.675681437428e+01
2.339999e-01,1.672322096625e+01
2.349999e-01,1.668934877203e+01
2.359999e-01,1.665626593714e+01
2.369999e-01,1.662334323116e+01
2.379999e-01,1.659030519475e+01
2.389999e-01,1.655718338159e+01
2.399999e-01,1.652414225121e+01
2.409999e-01,1.649122157859e+01
2.419999e-01,1.645824143116e+01
2.429999e-01,1.642523229747e+01
2.439999e-01,1.639429568863e+01
2.449999e-01,1.636391575625e+01
2.459999e-01,1.633353353919e+01
2.469999e-01,1.630309215407e+01
2.479999e-01,1.627291882276e+01
2.489999e-01,1.624272246193e+01
2.499999e-01,1.621257538292e+01
2.509999e-01,1.618279831892e+01
2.519999e-01,1.615357182271e+01
2.529999e-01,1.612443317176e+01
2.539999e-01,1.609535860289e+01
2.549999e-01,1.606671586344e+01
2.559999e-01,1.603894041699e+01
2.569999e-01,1.601240318461e+01
2.579999e-01,1.598951662746e+01
2.589999e-01,1.596927742992e+01
2.599999e-01,1.594880204442e+01
2.609999e-01,1.592828256733e+01
2.619999e-01,1.590766527262e+01
2.629999e-01,1.588699308063e+01
2.639999e-01,1.586619272373e+01
2.649999e-01,1.584542523339e+01
2.659999e-01,1.582445329782e+01
2.669999e-01,1.580375274827e+01
2.679999e-01,1.578302379565e+01
2.689999e-01,1.576213111641e+01
2.699999e-01,1.574129206927e+01
2.709999e-01,1.572027098253e+01
2.719999e-01,1.569921503908e+01
2.729999e-01,1.567818747283e+01
2.739999e-01,1.565818358383e+01
2.749999e-01,1.563801159608e+01
2.759999e-01,1.561781503885e+01
2.769999e-01,1.559755794331e+01
2.779999e-01,1.557737151185e+01
2.789999e-01,1.555695503082e+01
2.799999e-01,1.553660136923e+01
2.809999e-01,1.551655222199e+01
2.819999e-01,1.549638569918e+01
2.829999e-01,1.547620825682e+01
2.839999e-01,1.545605115680e+01
2.849999e-01,1.543602676234e+01
2.859999e-01,1.541625838463e+01
2.869999e-01,1.539821453642e+01
2.879999e-01,1.538019676226e+01
2.889999e-01,1.536203979092e+01
2.899999e-01,1.534409953715e+01
2.909999e-01,1.532594673331e+01
2.919999e-01,1.530780560086e+01
2.929999e-01,1.528997829052e+01
2.939999e-01,1.527199394780e+01
2.949999e-01,1.525400621763e+01
2.959999e-01,1.523605157468e+01
2.969999e-01,1.521815983324e+01
2.979999e-01,1.520025280792e+01
2.989999e-01,1.518284693522e+01
2.999999e-01,1.516564082370e+01
3.009999e-01,1.514857895765e+01
3.019999e-01,1.513187124105e+01
3.029999e-01,1.511529274190e+01
3.039999e-01,1.509895047755e+01
3.049999e-01,1.508295092306e+01
3.059999e-01,1.506734953153e+01
3.069999e-01,1.505184618310e+01
3.079999e-01,1.503668018437e+01
3.089999e-01,1.502171741327e+01
3.099999e-01,1.500702273444e+01
3.109999e-01,1.499430923597e+01
3.119999e-01,1.498330538837e+01
3.129999e-01,1.497221696579e+01
3.139999e-01,1.496104265807e+01
3.149999e-01,1.494987229570e+01
3.159999e-01,1.493874448285e+01
3.169999e-01,1.492745391179e+01
3.179999e-01,1.491620603910e+01
3.189999e-01,1.490496383767e+01
3.199999e-01,1.489366792345e+01
3.209999e-01,1.488235272644e+01
3.219999e-01,1.487108704225e+01
3.229999e-01,1.485958331541e+01
3.239999e-01,1.484823870526e+01
3.249999e-01,1.483679507325e+01
3.259999e-01,1.482547618498e+01
3.269999e-01,1.481426534789e+01
3.279999e-01,1.480301362267e+01
3.289999e-01,1.479176320810e+01
3.299999e-01,1.478048850537e+01
3.309999e-01,1.476906299263e+01
3.319999e-01,1.475775459592e+01
3.329999e-01,1.474645483743e+01
3.339999e-01,1.473507998294e+01
3.349999e-01,1.472362106396e+01
3.359999e-01,1.471221595142e+01
3.369999e-01,1.470084615513e+01
3.379999e-01,1.468950665535e+01
3.389999e-01,1.467812693851e+01
3.399999e-01,1.466743226670e+01
3.409999e-01,1.465656762601e+01
3.419999e-01,1.464571471623e+01
3.429999e-01,1.463486775877e+01
3.439999e-01,1.462394800642e+01
3.449999e-01,1.461310771342e+01
3.459999e-01,1.460220166777e+01
3.469999e-01,1.459137844035e+01
3.479999e-01,1.458038813096e+01
3.489999e-01,1.456944305909e+01
3.499999e-01,1.455848050542e+01
3.509999e-01,1.454758063141e+01
3.519999e-01,1.453669420253e+01
3.529999e-01,1.452596821501e+01
3.539999e-01,1.451519822874e+01
3.549999e-01,1.450438452506e+01
3.559999e-01,1.449361099259e+01
3.569999e-01,1.448282960036e+01
3.579999e-01,1.447211963824e+01
3.589999e-01,1.446148151016e+01
3.599999e-01,1.445086238878e+01
3.609999e-01,1.444028522502e+01
3.619999e-01,1.442983287467e+01
3.629999e-01,1.441936770879e+01
3.639999e-01,1.440945723494e+01
3.649999e-01,1.440010114567e+01
3.659999e-01,1.439063920674e+01
3.669999e-01,1.438111480161e+01
3.679999e-01,1.437170859108e+01
3.689999e-01,1.436201670940e+01
3.699999e-01,1.435263660803e+01
3.709999e-01,1.434311630004e+01
3.719999e-01,1.433364455347e+01
3.729999e-01,1.432411021071e+01
3.739999e-01,1.431455408954e+01
3.749999e-01,1.430506158162e+01
3.759999e-01,1.429578285271e+01
3.769999e-01,1.428660505937e+01
3.779999e-01,1.427736005619e+01
3.789999e-01,1.426830018883e+01
3.799999e-01,1.425922834385e+01
3.809999e-01,1.425022438609e+01
3.819999e-01,1.424119412990e+01
3.829999e-01,1.423233982102e+01
3.839999e-01,1.422338457168e+01
3.849999e-01,1.421447452541e+01
3.859999e-01,1.420577563024e+01
3.869999e-01,1.419713988660e+01
3.879999e-01,1.418856102998e+01
3.889999e-01,1.418024588683e+01
3.899999e-01,1.417193256519e+01
3.909999e-01,1.416371313283e+01
3.919999e-01,1.415545951578e+01
3.929999e-01,1.414727508231e+01
3.939999e-01,1.413904499867e+01
3.949999e-01,1.413099366258e+01
3.959999e-01,1.412290886110e+01
3.969999e-01,1.411493910999e+01
3.979999e-01,1.410686278920e+01
3.989999e-01,1.409882714510e+01
3.999999e-01,1.409091686783e+01
4.009999e-01,1.408320624367e+01
4.019999e-01,1.407539558039e+01
4.029999e-01,1.406761718344e+01
4.039999e-01,1.405993588511e+01
4.049999e-01,1.405230199258e+01
4.059999e-01,1.404447950361e+01
4.069999e-01,1.403696589581e+01
4.079999e-01,1.402937350998e+01
4.089999e-01,1.402181860583e+01
4.099999e-01,1.401425452394e+01
4.109999e-01,1.400684922961e+01
4.119999e-01,1.399944220978e+01
4.129999e-01,1.399391136698e+01
4.139999e-01,1.398831160637e+01
4.149999e-01,1.398272625218e+01
4.159999e-01,1.397719046791e+01
4.169999e-01,1.397145374195e+01
4.179999e-01,1.396587445028e+01
4.189999e-01,1.396022605846e+01
4.199999e-01,1.395459013758e+01
4.209999e-01,1.394895901985e+01
4.219999e-01,1.394332489141e+01
4.229999e-01,1.393763605748e+01
4.239999e-01,1.393193785199e+01
4.249999e-01,1.392620332126e+01
4.259999e-01,1.392049392900e+01
4.269999e-01,1.391485225052e+01
4.279999e-01,1.390916862318e+01
4.289999e-01,1.390347392804e+01
4.299999e-01,1.389776205696e+01
4.309999e-01,1.389208492102e+01
4.319999e-01,1.388640153550e+01
4.329999e-01,1.388069955344e+01
4.339999e-01,1.387497882331e+01
4.349999e-01,1.386927719922e+01
4.359999e-01,1.386350875488e+01
4.369999e-01,1.385788382759e+01
4.379999e-01,1.385204176639e+01
4.389999e-01,1.384637186396e+01
4.399999e-01,1.384066571319e+01
4.409999e-01,1.383489894918e+01
4.419999e-01,1.382917057776e+01
4.429999e-01,1.382346676028e+01
4.439999e-01,1.381788302794e+01
4.449999e-01,1.381227760063e+01
4.459999e-01,1.380665030908e+01
4.469999e-01,1.380100098207e+01
4.479999e-01,1.379532944635e+01
4.489999e-01,1.378963552662e+01
4.499999e-01,1.378397508960e+01
4.509999e-01,1.377831126093e+01
4.519999e-01,1.377262386646e+01
4.529999e-01,1.376694099145e+01
4.539999e-01,1.376123955671e+01
4.549999e-01,1.375554830773e+01
4.559999e-01,1.374984525983e+01
4.569999e-01,1.374420759355e+01
4.579999e-01,1.373860837905e+01
4.589999e-01,1.373290936193e+01
4.599999e-01,1.372724686953e+01
4.609999e-01,1.372163326306e+01
4.619999e-01,1.371593724795e+01
4.629999e-01,1.371026833551e+01
4.639999e-01,1.370466018446e+01
4.649999e-01,1.369903014789e+01
4.659999e-01,1.369337805431e+01
4.669999e-01,1.368777661937e+01
4.679999e-01,1.368218261989e+01
4.689999e-01,1.367660420765e+01
4.699999e-01,1.367125356051e+01
4.709999e-01,1.366589274030e+01
4.719999e-01,1.366055306814e+01
4.729999e-01,1.365519527769e+01
4.739999e-01,1.364981751562e+01
4.749999e-01,1.364441963248e+01
4.759999e-01,1.363904671262e+01
4.769999e-01,1.363368902191e+01
4.779999e-01,1.362833161468e+01
4.789999e-01,1.362285258586e+01
4.799999e-01,1.361747871928e+01
4.809999e-01,1.361206216845e+01
4.819999e-01,1.360667068928e+01
4.829999e-01,1.360128330909e+01
4.839999e-01,1.359592269992e+01
4.849999e-01,1.359047009519e+01
4.859999e-01,1.358507990277e+01
4.869999e-01,1.357970316369e+01
4.879999e-01,1.357437029748e+01
4.889999e-01,1.356902487041e+01
4.899999e-01,1.356374156099e+01
4.909999e-01,1.355845022140e+01
4.919999e-01,1.355318928323e+01
4.929999e-01,1.354796576589e+01
4.939999e-01,1.354269994113e+01
4.949999e-01,1.353758242637e+01
4.959999e-01,1.353247768712e+01
4.969999e-01,1.352739828750e+01
4.979999e-01,1.352242729090e+01
4.989999e-01,1.351735586964e+01
4.999999e-01,1.351237011367e+01
5.009999e-01,1.350732924111e+01
5.019999e-01,1.350237602207e+01
5.029999e-01,1.349734801789e+01
5.039999e-01,1.349244018491e+01
5.049999e-01,1.348746323627e+01
5.059999e-01,1.348258130752e+01
5.069999e-01,1.347763179745e+01
5.079999e-01,1.347281774209e+01
5.089999e-01,1.346796916092e+01
5.099999e-01,1.346314117037e+01
5.109999e-01,1.345827843634e+01
5.119999e-01,1.345350262591e+01
5.129999e-01,1.344876160445e+01
5.139999e-01,1.344394547395e+01
5.149999e-01,1.343918157705e+01
5.159999e-01,1.343449792054e+01
5.169999e-01,1.342974671298e+01
5.179999e-01,1.342505326305e+01
5.189999e-01,1.342035502209e+01
5.199999e-01,1.341560974404e+01
5.209999e-01,1.341137857600e+01
5.219999e-01,1.340711053750e+01
5.229999e-01,1.340287211808e+01
5.239999e-01,1.339861010288e+01
5.249999e-01,1.339432870854e+01
5.259999e-01,1.339003457075e+01
5.269999e-01,1.338572761342e+01
5.279999e-01,1.338158312190e+01
5.289999e-01,1.337734611566e+01
5.299999e-01,1.337303922589e+01
5.309999e-01,1.336885997625e+01
5.319999e-01,1.336462534323e+01
5.329999e-01,1.336042777184e+01
5.339999e-01,1.335621633793e+01
5.349999e-01,1.335194143866e+01
5.359999e-01,1.334775976322e+01
5.369999e-01,1.334360213775e+01
5.379999e-01,1.333943249600e+01
5.389999e-01,1.333525076831e+01
5.399999e-01,1.333105688443e+01
5.409999e-01,1.332685077346e+01
5.419999e-01,1.332265053403e+01
5.429999e-01,1.331850429487e+01
5.439999e-01,1.331437233416e+01
5.449999e-01,1.331018672612e+01
5.459999e-01,1.330604623331e+01
5.469999e-01,1.330192482436e+01
5.479999e-01,1.329782381765e+01
5.489999e-01,1.329371112017e+01
5.499999e-01,1.328969251751e+01
5.509999e-01,1.328554671233e+01
5.519999e-01,1.328154853125e+01
5.529999e-01,1.327743270859e+01
5.539999e-01,1.327343800638e+01
5.549999e-01,1.326937022542e+01
5.559999e-01,1.326537086541e+01
5.569999e-01,1.326136038777e+01
5.579999e-01,1.325724050112e+01
5.589999e-01,1.325328613079e+01
5.599998e-01,1.324926162660e+01
5.609998e-01,1.324527903984e+01
5.619998e-01,1.324123837912e+01
5.629998e-01,1.323735936220e+01
5.639998e-01,1.323337001939e+01
5.649998e-01,1.322935530759e+01
5.659998e-01,1.322535808645e+01
5.669998e-01,1.322143607745e+01
5.679998e-01,1.321750337727e+01
5.689998e-01,1.321355992748e+01
5.699998e-01,1.320960566914e+01
5.709998e-01,1.320564054286e+01
5.719998e-01,1.320178228089e+01
5.729998e-01,1.319786170639e+01
5.739998e-01,1.319392571134e+01
5.749998e-01,1.318998964477e+01
5.759998e-01,1.318626902684e+01
5.769998e-01,1.318254954031e+01
5.779998e-01,1.317882043958e+01
5.789998e-01,1.317508167483e+01
5.799998e-01,1.317129932760e+01
5.809998e-01,1.316756309782e+01
5.819998e-01,1.316377095864e+01
5.829998e-01,1.316002896530e+01
5.839998e-01,1.315624111924e+01
5.849998e-01,1.315244330186e+01
5.859998e-01,1.314863546055e+01
5.869998e-01,1.314489105910e+01
5.879998e-01,1.314121763802e+01
5.889998e-01,1.313747150335e+01
5.899998e-01,1.313375230613e+01
5.909998e-01,1.313006836153e+01
5.919998e-01,1.312631827128e+01
5.929998e-01,1.312266624863e+01
5.939998e-01,1.311877889015e+01
5.949998e-01,1.311520625315e+01
5.959998e-01,1.311140740004e+01
5.969998e-01,1.310771195772e+01
5.979998e-01,1.310409331097e+01
5.989998e-01,1.310039640389e+01
5.999998e-01,1.309662796239e+01
6.009998e-01,1.309292227513e+01
6.019998e-01,1.308929744266e+01
6.029998e-01,1.308568728624e+01
6.039998e-01,1.308198266933e+01
6.049998e-01,1.307840658205e+01
6.059998e-01,1.307477321467e+01
6.069998e-01,1.307121738889e+01
6.079998e-01,1.306757656507e+01
6.089998e-01,1.306390061013e+01
6.099998e-01,1.306026434943e+01
6.109998e-01,1.305665652948e+01
6.119998e-01,1.305303966465e+01
6.129998e-01,1.304935809389e+01
6.139998e-01,1.304577861815e+01
6.149998e-01,1.304217235317e+01
6.159998e-01,1.303863325618e+01
6.169998e-01,1.303497086547e+01
6.179998e-01,1.303139106061e+01
6.189998e-01,1.302773324975e+01
6.199998e-01,1.302417350435e+01
6.209998e-01,1.302055886904e+01
6.219998e-01,1.301698234753e+01
6.229998e-01,1.301339165676e+01
6.239998e-01,1.300976134098e+01
6.249998e-01,1.300615072817e+01
6.259998e-01,1.300263923796e+01
6.269998e-01,1.299907843129e+01
6.279998e-01,1.299559051237e+01
6.289998e-01,1.299226567678e+01
6.299998e-01,1.298886217278e+01
6.309998e-01,1.298538889534e+01
6.319998e-01,1.298203098175e+01
6.329998e-01,1.297853171971e+01
6.339998e-01,1.297512527855e+01
6.349998e-01,1.297172316118e+01
6.359998e-01,1.296819289857e+01
6.369998e-01,1.296481013670e+01
6.379998e-01,1.296126880354e+01
6.389998e-01,1.295786382722e+01
6.399998e-01,1.295437809014e+01
6.409998e-01,1.295088391067e+01
6.419998e-01,1.294745430677e+01
6.429998e-01,1.294386050736e+01
6.439998e-01,1.294041244071e+01
6.449998e-01,1.293682194449e+01
6.459998e-01,1.293341928610e+01
6.469998e-01,1.292981318466e+01
6.479998e-01,1.292636299446e+01
6.489998e-01,1.292277020927e+01
6.499998e-01,1.291926626303e+01
6.509998e-01,1.291569268262e+01
6.519998e-01,1.291221142631e+01
6.529998e-01,1.290858026401e+01
6.539998e-01,1.290507355964e+01
6.549998e-01,1.290143260773e+01
6.559998e-01,1.289791400033e+01
6.569998e-01,1.289424936286e+01
6.579998e-01,1.289071150514e+01
6.589998e-01,1.288703017325e+01
6.599998e-01,1.288349673875e+01
6.609998e-01,1.287979132203e+01
6.619998e-01,1.287632508606e+01
6.629998e-01,1.287261075907e+01
6.639998e-01,1.286901541555e+01
6.649998e-01,1.286541108968e+01
6.659998e-01,1.286169465509e+01
6.669998e-01,1.285817531058e+01
6.679998e-01,1.285443987348e+01
6.689998e-01,1.285077286231e+01
6.699998e-01,1.284717482462e+01
6.709998e-01,1.284347070674e+01
6.719998e-01,1.283979429020e+01
6.729998e-01,1.283624764669e+01
6.739998e-01,1.283256041351e+01
6.749998e-01,1.282873153268e+01
6.759998e-01,1.282510426699e+01
6.769998e-01,1.282128279084e+01
6.779998e-01,1.281758328868e+01
6.789998e-01,1.281381829709e+01
6.799998e-01,1.280996904718e+01
6.809998e-01,1.280630924373e+01
6.819998e-01,1.280248751555e+01
6.829998e-01,1.279867429883e+01
6.839998e-01,1.279502498396e+01
6.849998e-01,1.279117239976e+01
6.859998e-01,1.278731033740e+01
6.869998e-01,1.278361216526e+01
6.879998e-01,1.277982486696e+01
6.889998e-01,1.277595461763e+01
6.899998e-01,1.277210834205e+01
6.909998e-01,1.276839111830e+01
6.919998e-01,1.276460505841e+01
6.929998e-01,1.276073884563e+01
6.939998e-01,1.275690375059e+01
6.949998e-01,1.275303992172e+01
6.959998e-01,1.274924093902e+01
6.969998e-01,1.274546424828e+01
6.979998e-01,1.274167764495e+01
6.989998e-01,1.273774027117e+01
6.999998e-01,1.273382856003e+01
7.009998e-01,1.272997471834e+01
7.019998e-01,1.272609040618e+01
7.029998e-01,1.272225254173e+01
7.039998e-01,1.271838415114e+01
7.049998e-01,1.271446018846e+01
7.059998e-01,1.271061024435e+01
7.069998e-01,1.270684833423e+01
7.079998e-01,1.270296626686e+01
7.089998e-01,1.269912364861e+01
7.099998e-01,1.269530004899e+01
7.109998e-01,1.269146662797e+01
7.119998e-01,1.268759438958e+01
7.129998e-01,1.268365259739e+01
7.139998e-01,1.267975264669e+01
7.149998e-01,1.267578555329e+01
7.159998e-01,1.267176218634e+01
7.169998e-01,1.266777683839e+01
7.179998e-01,1.266370735426e+01
7.189998e-01,1.265962432238e+01
7.199998e-01,1.265546743753e+01
7.209998e-01,1.265133601148e+01
7.219998e-01,1.264723354998e+01
7.229998e-01,1.264317976793e+01
7.239998e-01,1.263911456318e+01
7.249998e-01,1.263503787118e+01
7.259998e-01,1.263094962683e+01
7.269998e-01,1.262684976447e+01
7.279998e-01,1.262273821787e+01
7.289998e-01,1.261861492025e+01
7.299998e-01,1.261447980425e+01
7.309998e-01,1.261038772059e+01
7.319998e-01,1.260632809416e+01
7.329998e-01,1.260215755955e+01
7.339998e-01,1.259808574160e+01
7.349998e-01,1.259394769386e+01
7.359998e-01,1.258986657257e+01
7.369998e-01,1.258566676973e+01
7.379998e-01,1.258143598945e+01
7.389998e-01,1.257736273447e+01
7.399998e-01,1.257334287495e+01
7.409998e-01,1.256914357655e+01
7.419998e-01,1.256502272001e+01
7.429998e-01,1.256091279841e+01
7.439998e-01,1.255674552600e+01
7.449998e-01,1.255263479296e+01
7.459998e-01,1.254858111817e+01
7.469998e-01,1.254441214553e+01
7.479998e-01,1.254037024374e+01
7.489998e-01,1.253607372100e+01
7.499998e-01,1.253187663374e+01
7.509998e-01,1.252772134428e+01
7.519998e-01,1.252331691231e+01
7.529998e-01,1.251939054135e+01
7.539998e-01,1.251506272666e+01
7.549998e-01,1.251093693606e+01
7.559998e-01,1.250671210858e+01
7.569998e-01,1.250257923576e+01
7.579998e-01,1.249826749141e+01
7.589998e-01,1.249410554806e+01
7.599998e-01,1.248991636325e+01
7.609998e-01,1.248557777090e+01
7.619998e-01,1.248154719020e+01
7.629998e-01,1.247733666001e+01
7.639998e-01,1.247304613909e+01
7.649998e-01,1.246887855382e+01
7.659998e-01,1.246463083246e+01
7.669998e-01,1.246037056761e+01
7.679998e-01,1.245609768496e+01
7.689998e-01,1.245198377723e+01
7.699998e-01,1.244772337333e+01
7.709998e-01,1.244337527242e+01
7.719998e-01,1.243916481320e+01
7.729998e-01,1.243488880653e+01
7.739998e-01,1.243071388579e+01
7.749998e-01,1.242652684845e+01
7.759998e-01,1.242232762397e+01
7.769998e-01,1.241811614121e+01
7.779998e-01,1.241350773148e+01
7.789998e-01,1.240859511280e+01
7.799998e-01,1.240381093179e+01
7.809998e-01,1.239901083295e+01
7.819998e-01,1.239419471002e+01
7.829998e-01,1.238924171608e+01
7.839998e-01,1.238432787083e+01
7.849998e-01,1.237944283613e+01
7.859998e-01,1.237458670751e+01
7.869998e-01,1.236966397652e+01
7.879998e-01,1.236475677486e+01
7.889998e-01,1.235990113383e+01
7.899998e-01,1.235504675943e+01
7.909998e-01,1.235011044335e+01
7.919998e-01,1.234512799198e+01
7.929998e-01,1.234012827370e+01
7.939998e-01,1.233513350531e+01
7.949998e-01,1.233038218355e+01
7.959998e-01,1.232550623934e+01
7.969998e-01,1.232051852463e+01
7.979998e-01,1.231560264141e+01
7.989998e-01,1.231078316865e+01
7.999998e-01,1.230577676891e+01
8.009998e-01,1.230097378473e+01
8.019998e-01,1.229605583808e+01
8.029998e-01,1.229088282243e+01
8.039998e-01,1.228582454372e+01
8.049998e-01,1.228106067168e+01
8.059998e-01,1.227583351001e+01
8.069998e-01,1.227097660049e+01
8.079998e-01,1.226590800923e+01
8.089998e-01,1.226089374855e+01
8.099998e-01,1.225591374934e+01
8.109998e-01,1.225093282056e+01
8.119998e-01,1.224584977102e+01
8.129998e-01,1.224101163348e+01
8.139998e-01,1.223586693776e+01
8.149998e-01,1.223092108814e+01
8.159998e-01,1.222591033345e+01
8.169998e-01,1.222085333168e+01
8.179998e-01,1.221583630996e+01
8.189998e-01,1.221091541868e+01
8.199998e-01,1.220582573807e+01
8.209998e-01,1.220076726986e+01
8.219998e-01,1.219567978550e+01
8.229998e-01,1.219071524420e+01
8.239998e-01,1.218518516682e+01
8.249998e-01,1.217981868768e+01
8.259998e-01,1.217461364724e+01
8.269998e-01,1.216898544098e+01
8.279998e-01,1.216378443386e+01
8.289998e-01,1.215829410360e+01
8.299998e-01,1.215302537814e+01
8.309998e-01,1.214752294435e+01
8.319998e-01,1.214237710768e+01
8.329998e-01,1.213677987618e+01
8.339998e-01,1.213153546868e+01
8.349998e-01,1.212604321381e+01
8.359998e-01,1.212056189644e+01
8.369998e-01,1.211528435034e+01
8.379998e-01,1.210977759295e+01
8.389998e-01,1.210428536266e+01
8.399998e-01,1.209901899102e+01
8.409998e-01,1.209362581708e+01
8.419998e-01,1.208782124970e+01
8.429998e-01,1.208248172786e+01
8.439998e-01,1.207692544457e+01
8.449998e-01,1.207117580312e+01
8.459998e-01,1.206575270182e+01
8.469998e-01,1.206023982850e+01
8.479998e-01,1.205456923424e+01
8.489998e-01,1.204887818099e+01
8.499998e-01,1.204336911396e+01
8.509998e-01,1.203776531961e+01
8.519998e-01,1.203201238948e+01
8.529998e-01,1.202628916905e+01
8.539998e-01,1.202063276166e+01
8.549998e-01,1.201506653323e+01
8.559998e-01,1.200933877354e+01
8.569998e-01,1.200356810590e+01
8.579998e-01,1.199722989573e+01
8.589998e-01,1.198979657229e+01
8.599998e-01,1.198250855956e+01
8.609998e-01,1.197501556971e+01
8.619998e-01,1.196758652730e+01
8.629998e-01,1.196034640238e+01
8.639998e-01,1.195283560133e+01
8.649998e-01,1.194531729801e+01
8.659998e-01,1.193784668854e+01
8.669998e-01,1.193036774744e+01
8.679998e-01,1.192293036814e+01
8.689998e-01,1.191539530171e+01
8.699998e-01,1.190773211247e+01
8.709998e-01,1.190015771512e+01
8.719998e-01,1.189246822063e+01
8.729998e-01,1.188481002513e+01
8.739998e-01,1.187711221330e+01
8.749998e-01,1.186944077733e+01
8.759998e-01,1.186168448320e+01
8.769998e-01,1.185392215295e+01
8.779998e-01,1.184612616696e+01
8.789998e-01,1.183833728091e+01
8.799998e-01,1.183050120470e+01
8.809998e-01,1.182253075358e+01
8.819998e-01,1.181444895103e+01
8.829998e-01,1.180647388260e+01
8.839998e-01,1.179833678683e+01
8.849998e-01,1.179029030831e+01
8.859998e-01,1.178204918760e+01
8.869998e-01,1.177402841378e+01
8.879998e-01,1.176581065587e+01
8.889998e-01,1.175762552923e+01
8.899998e-01,1.174938449795e+01
8.909998e-01,1.174104557701e+01
8.919998e-01,1.173259143597e+01
8.929998e-01,1.172419750235e+01
8.939998e-01,1.171582077592e+01
8.949998e-01,1.170745868894e+01
8.959998e-01,1.169899028301e+01
8.969998e-01,1.169043455640e+01
8.979998e-01,1.168198929524e+01
8.989998e-01,1.167317132476e+01
8.999998e-01,1.166430609839e+01
9.009998e-01,1.165529020424e+01
9.019998e-01,1.164628868581e+01
9.029998e-01,1.163720707005e+01
9.039998e-01,1.162819236023e+01
9.049998e-01,1.161914182345e+01
9.059998e-01,1.161003613082e+01
9.069998e-01,1.160070827309e+01
9.079998e-01,1.159159150124e+01
9.089998e-01,1.158226396999e+01
9.099998e-01,1.157299413922e+01
9.109998e-01,1.156367295983e+01
9.119998e-01,1.155410915257e+01
9.129998e-01,1.154480348059e+01
9.139998e-01,1.153526040478e+01
9.149998e-01,1.152558048846e+01
9.159998e-01,1.151595168444e+01
9.169998e-01,1.150616587645e+01
9.179998e-01,1.149635448856e+01
9.189998e-01,1.148653338131e+01
9.199998e-01,1.147670018422e+01
9.209998e-01,1.146695042480e+01
9.219998e-01,1.145686773838e+01
9.229998e-01,1.144684462980e+01
9.239998e-01,1.143688501596e+01
9.249998e-01,1.142678889460e+01
9.259998e-01,1.141697341240e+01
9.269998e-01,1.140567333228e+01
9.279998e-01,1.139423299658e+01
9.289998e-01,1.138292365735e+01
9.299998e-01,1.137123212837e+01
9.309998e-01,1.135970733119e+01
9.319998e-01,1.134817486754e+01
9.329997e-01,1.133628778135e+01
9.339997e-01,1.132461076226e+01
9.349997e-01,1.131256089233e+01
9.359997e-01,1.130087723257e+01
9.369997e-01,1.128848139841e+01
9.379997e-01,1.127621625475e+01
9.389997e-01,1.126385601960e+01
9.399997e-01,1.125127797220e+01
9.409997e-01,1.123900175777e+01
9.419997e-01,1.122604944192e+01
9.429997e-01,1.121351985834e+01
9.439997e-01,1.120054569756e+01
9.449997e-01,1.118760740884e+01
9.459997e-01,1.117368435864e+01
9.469997e-01,1.115972119836e+01
9.479997e-01,1.114568725182e+01
9.489997e-01,1.113138541459e+01
9.499997e-01,1.111700356269e+01
9.509997e-01,1.110263188885e+01
9.519997e-01,1.108812569219e+01
9.529997e-01,1.107261985711e+01
9.539997e-01,1.105731487778e+01
9.549997e-01,1.104171179609e+01
9.559997e-01,1.102583166833e+01
9.569997e-01,1.100937359205e+01
9.579997e-01,1.099143099798e+01
9.589997e-01,1.097102259702e+01
9.599997e-01,1.095055589705e+01
9.609997e-01,1.092978677160e+01
9.619997e-01,1.090854273732e+01
9.629997e-01,1.088710519894e+01
9.639997e-01,1.086528844265e+01
9.649997e-01,1.084313591111e+01
9.659997e-01,1.082085049173e+01
9.669997e-01,1.079764778845e+01
9.679997e-01,1.077409012077e+01
9.689997e-01,1.075043055216e+01
9.699997e-01,1.072606440500e+01
9.709997e-01,1.070130646196e+01
9.719997e-01,1.067622580495e+01
9.729997e-01,1.064979279532e+01
9.739997e-01,1.062296694479e+01
9.749997e-01,1.059525748145e+01
9.759997e-01,1.056700537025e+01
9.769997e-01,1.053818893205e+01
9.779997e-01,1.050878516206e+01
9.789997e-01,1.047824204548e+01
9.799997e-01,1.044697743620e+01
9.809997e-01,1.041496085540e+01
9.819997e-01,1.037891410479e+01
9.829997e-01,1.034165022406e+01
9.839997e-01,1.030295952714e+01
9.849997e-01,1.026248640326e+01
9.859997e-01,1.021989452654e+01
9.869997e-01,1.017401018762e+01
9.879997e-01,1.012423882863e+01
9.889997e-01,1.007012094448e+01
9.899997e-01,1.000931188805e+01
9.909997e-01,9.928271613085e+00
9.919997e-01,9.840395841053e+00
9.929997e-01,9.745500930370e+00
9.939997e-01,9.641850035341e+00
9.949997e-01,9.525520809095e+00
9.959997e-01,9.393264827971e+00
9.969997e-01,9.225084779862e+00
9.979997e-01,8.982196106072e+00
9.989997e-01,8.506195380041e+00
9.999997e-01,3.459431618637e+00


==> out/add-posit8.csv <==
0.000000e+00,5.000000000000e+02
9.920635e-04,5.000000000000e+02
1.984127e-03,5.000000000000e+02
2.976190e-03,5.000000000000e+02
3.968254e-03,5.000000000000e+02
4.960317e-03,5.000000000000e+02
5.952381e-03,5.000000000000e+02
6.944444e-03,5.000000000000e+02
7.936508e-03,5.000000000000e+02
8.928571e-03,5.000000000000e+02
9.920635e-03,5.000000000000e+02
1.091270e-02,5.000000000000e+02
1.190476e-02,5.000000000000e+02
1.289683e-02,5.000000000000e+02
1.388889e-02,5.000000000000e+02
1.488095e-02,5.000000000000e+02
1.587302e-02,5.000000000000e+02
1.686508e-02,5.000000000000e+02
1.785714e-02,5.000000000000e+02
1.884921e-02,5.000000000000e+02
1.984127e-02,5.000000000000e+02
2.083333e-02,5.000000000000e+02
2.182540e-02,5.000000000000e+02
2.281746e-02,5.000000000000e+02
2.380952e-02,5.000000000000e+02
2.480159e-02,5.000000000000e+02
2.579365e-02,5.000000000000e+02
2.678571e-02,5.000000000000e+02
2.777778e-02,5.000000000000e+02
2.876984e-02,5.000000000000e+02
2.976190e-02,5.000000000000e+02
3.075397e-02,5.000000000000e+02
3.174603e-02,5.000000000000e+02
3.273810e-02,5.000000000000e+02
3.373016e-02,5.000000000000e+02
3.472222e-02,5.000000000000e+02
3.571429e-02,5.000000000000e+02
3.670635e-02,5.000000000000e+02
3.769841e-02,5.000000000000e+02
3.869048e-02,5.000000000000e+02
3.968254e-02,5.000000000000e+02
4.067460e-02,5.000000000000e+02
4.166667e-02,5.000000000000e+02
4.265873e-02,5.000000000000e+02
4.365079e-02,5.000000000000e+02
4.464286e-02,5.000000000000e+02
4.563492e-02,5.000000000000e+02
4.662698e-02,5.000000000000e+02
4.761905e-02,5.000000000000e+02
4.861111e-02,5.000000000000e+02
4.960317e-02,5.000000000000e+02
5.059524e-02,5.000000000000e+02
5.158730e-02,5.000000000000e+02
5.257937e-02,5.000000000000e+02
5.357143e-02,5.000000000000e+02
5.456349e-02,5.000000000000e+02
5.555556e-02,5.000000000000e+02
5.654762e-02,5.000000000000e+02
5.753968e-02,5.000000000000e+02
5.853175e-02,5.000000000000e+02
5.952381e-02,5.000000000000e+02
6.051587e-02,5.000000000000e+02
6.150794e-02,5.000000000000e+02
6.250000e-02,5.000000000000e+02
6.349206e-02,5.000000000000e+02
6.448413e-02,5.000000000000e+02
6.547619e-02,5.000000000000e+02
6.646825e-02,5.000000000000e+02
6.746032e-02,5.000000000000e+02
6.845238e-02,5.000000000000e+02
6.944444e-02,5.000000000000e+02
7.043651e-02,5.000000000000e+02
7.142857e-02,5.000000000000e+02
7.242063e-02,5.000000000000e+02
7.341270e-02,5.000000000000e+02
7.440476e-02,5.000000000000e+02
7.539683e-02,5.000000000000e+02
7.638889e-02,4.000000000000e+01
7.738095e-02,3.700000000001e+01
7.837302e-02,3.541503749931e+01
7.936508e-02,3.400000000008e+01
8.035714e-02,3.300000000017e+01
8.134921e-02,3.200000000034e+01
8.234127e-02,3.158496250117e+01
8.333333e-02,3.100000000067e+01
8.432540e-02,3.058496250162e+01
8.531746e-02,3.000000000134e+01
8.630952e-02,2.967807190679e+01
8.730159e-02,2.919264508029e+01
8.829365e-02,2.900000000269e+01
8.928571e-02,2.841503750331e+01
9.027778e-02,2.800000000537e+01
9.126984e-02,2.790689060134e+01
9.226190e-02,2.758496250789e+01
9.325397e-02,2.741503750734e+01
9.424603e-02,2.700000001075e+01
9.523810e-02,2.700000001075e+01
9.623016e-02,2.670043973137e+01
9.722222e-02,2.654056839614e+01
9.821429e-02,2.632192811209e+01
9.920635e-02,2.600000002150e+01
1.001984e-01,2.600000002150e+01
1.011905e-01,2.570043974460e+01
1.021825e-01,2.558496252938e+01
1.031746e-01,2.541503753153e+01
1.041667e-01,2.519264511556e+01
1.051587e-01,2.500000004300e+01
1.061508e-01,2.500000004300e+01
1.071429e-01,2.467807195886e+01
1.081349e-01,2.458496255805e+01
1.091270e-01,2.441503756377e+01
1.101190e-01,2.419264515318e+01
1.111111e-01,2.400000008599e+01
1.121032e-01,2.400000008599e+01
1.130952e-01,2.380735502033e+01
1.140873e-01,2.358496261538e+01
1.150794e-01,2.354056849960e+01
1.160714e-01,2.341503762827e+01
1.170635e-01,2.329956042159e+01
1.180556e-01,2.309310956563e+01
1.190476e-01,2.300000017198e+01
1.200397e-01,2.300000017198e+01
1.210317e-01,2.280735511861e+01
1.220238e-01,2.267807212009e+01
1.230159e-01,2.258496273003e+01
1.240079e-01,2.241503775725e+01
1.250000e-01,2.241503775725e+01
1.259921e-01,2.219264537891e+01
1.269841e-01,2.209310972686e+01
1.279762e-01,2.200000034397e+01
1.289683e-01,2.200000034397e+01
1.299603e-01,2.183007538552e+01
1.309524e-01,2.170044014148e+01
1.319444e-01,2.167807233507e+01
1.329365e-01,2.158496295934e+01
1.339286e-01,2.145943211895e+01
1.349206e-01,2.141503801523e+01
1.359127e-01,2.132192864523e+01
1.369048e-01,2.119264567988e+01
1.378968e-01,2.100000068793e+01
1.388889e-01,2.100000068793e+01
1.398810e-01,2.100000068793e+01
1.408730e-01,2.083007577248e+01
1.418651e-01,2.080735570826e+01
1.428571e-01,2.067807276503e+01
1.438492e-01,2.058496341796e+01
1.448413e-01,2.054056932727e+01
1.458333e-01,2.041503853117e+01
1.468254e-01,2.032192919558e+01
1.478175e-01,2.029956139975e+01
1.488095e-01,2.019264628182e+01
1.498016e-01,2.000000137586e+01
1.507937e-01,2.000000137586e+01
1.517857e-01,2.000000137586e+01
1.527778e-01,1.990689206319e+01
1.537698e-01,1.980735649447e+01
1.547619e-01,1.967807362494e+01
1.557540e-01,1.958496433520e+01
1.567460e-01,1.958496433520e+01
1.577381e-01,1.945943361989e+01
1.587302e-01,1.941503956307e+01
1.597222e-01,1.932193029626e+01
1.607143e-01,1.926303669893e+01
1.617063e-01,1.919264748570e+01
1.626984e-01,1.900000275172e+01
1.636905e-01,1.900000275172e+01
1.646825e-01,1.900000275172e+01
1.656746e-01,1.900000275172e+01
1.666667e-01,1.883007809424e+01
1.676587e-01,1.880735806688e+01
1.686508e-01,1.867807534476e+01
1.696429e-01,1.867807534476e+01
1.706349e-01,1.858496616968e+01
1.716270e-01,1.854057216498e+01
1.726190e-01,1.841504162686e+01
1.736111e-01,1.841504162686e+01
1.746032e-01,1.832193249764e+01
1.755952e-01,1.826303899203e+01
1.765873e-01,1.819264989345e+01
1.775794e-01,1.816992989338e+01
1.785714e-01,1.800000550343e+01
1.795635e-01,1.800000550343e+01
1.805556e-01,1.800000550343e+01
1.815476e-01,1.790689646594e+01
1.825397e-01,1.783008118992e+01
1.835317e-01,1.780736121170e+01
1.845238e-01,1.770044649160e+01
1.855159e-01,1.767807878440e+01
1.865079e-01,1.758496983863e+01
1.875000e-01,1.758496983863e+01
1.884921e-01,1.754057594858e+01
1.894841e-01,1.741504575442e+01
1.904762e-01,1.741504575442e+01
1.914683e-01,1.732193690037e+01
1.924603e-01,1.729956922493e+01
1.934524e-01,1.722240185578e+01
1.944444e-01,1.719265470894e+01
1.954365e-01,1.716993478531e+01
1.964286e-01,1.700001100685e+01
1.974206e-01,1.700001100685e+01
1.984127e-01,1.700001100685e+01
1.994048e-01,1.700001100685e+01
2.003968e-01,1.690690233624e+01
2.013889e-01,1.680736750131e+01
2.023810e-01,1.680736750131e+01
2.033730e-01,1.670045326502e+01
2.043651e-01,1.667808566366e+01
2.053571e-01,1.667808566366e+01
2.063492e-01,1.658497717650e+01
2.073413e-01,1.654058351576e+01
2.083333e-01,1.645944762857e+01
2.093254e-01,1.641505400952e+01
2.103175e-01,1.641505400952e+01
2.113095e-01,1.632194570580e+01
2.123016e-01,1.629957816794e+01
2.132937e-01,1.622241129017e+01
2.142857e-01,1.619266433987e+01
2.152778e-01,1.616994456911e+01
2.162698e-01,1.609313004216e+01
2.172619e-01,1.600002201361e+01
2.182540e-01,1.600002201361e+01
2.192460e-01,1.600002201361e+01
2.202381e-01,1.600002201361e+01
2.212302e-01,1.583009976385e+01
2.222222e-01,1.580738008044e+01
2.232143e-01,1.580738008044e+01
2.242063e-01,1.573699201046e+01
2.251984e-01,1.567809942207e+01
2.261905e-01,1.567809942207e+01
2.271825e-01,1.558499185213e+01
2.281746e-01,1.558499185213e+01
2.291667e-01,1.548545827508e+01
2.301587e-01,1.541507051957e+01
2.311508e-01,1.541507051957e+01
2.321429e-01,1.532196331650e+01
2.331349e-01,1.532196331650e+01
2.341270e-01,1.529959605381e+01
2.351190e-01,1.522243015875e+01
2.361111e-01,1.519268360154e+01
2.371032e-01,1.516996413652e+01
2.380952e-01,1.509315067964e+01
2.390873e-01,1.500004402689e+01
2.400794e-01,1.500004402689e+01
2.410714e-01,1.500004402689e+01
2.420635e-01,1.500004402689e+01
2.430556e-01,1.490693755757e+01
2.440476e-01,1.487451714718e+01
2.450397e-01,1.480740523839e+01
2.460317e-01,1.480740523839e+01
2.470238e-01,1.477765894323e+01
2.480159e-01,1.470049390489e+01
2.490079e-01,1.467812693851e+01
2.500000e-01,1.467812693851e+01
2.509921e-01,1.458502120294e+01
2.519841e-01,1.458502120294e+01
2.529762e-01,1.454062891799e+01
2.539683e-01,1.445949565730e+01
2.549603e-01,1.441510353911e+01
2.559524e-01,1.441510353911e+01
2.569444e-01,1.432199853726e+01
2.579365e-01,1.432199853726e+01
2.589286e-01,1.429963182487e+01
2.599206e-01,1.426310778323e+01
2.609127e-01,1.422246789518e+01
2.619048e-01,1.419272212411e+01
2.628968e-01,1.417000327053e+01
2.638889e-01,1.409319195370e+01
2.648810e-01,1.400008805243e+01
2.658730e-01,1.400008805243e+01
2.668651e-01,1.400008805243e+01
2.678571e-01,1.400008805243e+01
2.688492e-01,1.400008805243e+01
2.698413e-01,1.390698451801e+01
2.708333e-01,1.387456517485e+01
2.718254e-01,1.380745555297e+01
2.728175e-01,1.380745555297e+01
2.738095e-01,1.377771030598e+01
2.748016e-01,1.373707125644e+01
2.757937e-01,1.367818196981e+01
2.767857e-01,1.367818196981e+01
2.777778e-01,1.358507990277e+01
2.787698e-01,1.358507990277e+01
2.797619e-01,1.358507990277e+01
2.807540e-01,1.354068945207e+01
2.817460e-01,1.345955969312e+01
2.827381e-01,1.341516957591e+01
2.837302e-01,1.341516957591e+01
2.847222e-01,1.341516957591e+01
2.857143e-01,1.332206897620e+01
2.867063e-01,1.332206897620e+01
2.876984e-01,1.329970336433e+01
2.886905e-01,1.326318115690e+01
2.896825e-01,1.319279916617e+01
2.906746e-01,1.319279916617e+01
2.916667e-01,1.317008153538e+01
2.926587e-01,1.311563977156e+01
2.936508e-01,1.309327449829e+01
2.946429e-01,1.300017609949e+01
2.956349e-01,1.300017609949e+01
2.966270e-01,1.300017609949e+01
2.976190e-01,1.300017609949e+01
2.986111e-01,1.300017609949e+01
2.996032e-01,1.290707843430e+01
3.005952e-01,1.287466122538e+01
3.015873e-01,1.283027310897e+01
3.025794e-01,1.280755617686e+01
3.035714e-01,1.277781302597e+01
3.045635e-01,1.273717691097e+01
3.055556e-01,1.270065645292e+01
3.065476e-01,1.267829202611e+01
3.075397e-01,1.267829202611e+01
3.085317e-01,1.258519729526e+01
3.095238e-01,1.258519729526e+01
3.105159e-01,1.258519729526e+01
3.115079e-01,1.254081051262e+01
3.125000e-01,1.248567839129e+01
3.134921e-01,1.245968775624e+01
3.144841e-01,1.241530164045e+01
3.154762e-01,1.241530164045e+01
3.164683e-01,1.241530164045e+01
3.174603e-01,1.232220984375e+01
3.184524e-01,1.232220984375e+01
3.194444e-01,1.229984643261e+01
3.204365e-01,1.226332789304e+01
3.214286e-01,1.222269429301e+01
3.224206e-01,1.219295323794e+01
3.234127e-01,1.219295323794e+01
3.244048e-01,1.217023805234e+01
3.253968e-01,1.211580230738e+01
3.263889e-01,1.209343957330e+01
3.273810e-01,1.200035217748e+01
3.283730e-01,1.200035217748e+01
3.293651e-01,1.200035217748e+01
3.303571e-01,1.200035217748e+01
3.313492e-01,1.200035217748e+01
3.323413e-01,1.200035217748e+01
3.333333e-01,1.190726624853e+01
3.343254e-01,1.187485330727e+01
3.353175e-01,1.183047119218e+01
3.363095e-01,1.180775740359e+01
3.373016e-01,1.177801844403e+01
3.382937e-01,1.173738819683e+01
3.392857e-01,1.170087315514e+01
3.402778e-01,1.167851211353e+01
3.412698e-01,1.167851211353e+01
3.422619e-01,1.167851211353e+01
3.432540e-01,1.158543205159e+01
3.442460e-01,1.158543205159e+01
3.452381e-01,1.158543205159e+01
3.462302e-01,1.154105260324e+01
3.472222e-01,1.148592991154e+01
3.482143e-01,1.145994384837e+01
3.492063e-01,1.141556573327e+01
3.501984e-01,1.141556573327e+01
3.511905e-01,1.141556573327e+01
3.521825e-01,1.132249153760e+01
3.531746e-01,1.132249153760e+01
3.541667e-01,1.132249153760e+01
3.551587e-01,1.130013252662e+01
3.561508e-01,1.126362132055e+01
3.571429e-01,1.122299610154e+01
3.581349e-01,1.119326133213e+01
3.591270e-01,1.119326133213e+01
3.601190e-01,1.117055103532e+01
3.611111e-01,1.111612732410e+01
3.621032e-01,1.109376966666e+01
3.630952e-01,1.100070426901e+01
3.640873e-01,1.100070426901e+01
3.650794e-01,1.100070426901e+01
3.660714e-01,1.100070426901e+01
3.670635e-01,1.100070426901e+01
3.680556e-01,1.100070426901e+01
3.690476e-01,1.100070426901e+01
3.700397e-01,1.090764180367e+01
3.710317e-01,1.088528572516e+01
3.720238e-01,1.083086727703e+01
3.730159e-01,1.080815977287e+01
3.740079e-01,1.080815977287e+01
3.750000e-01,1.077842919243e+01
3.759921e-01,1.073781067573e+01
3.769841e-01,1.073781067573e+01
3.779762e-01,1.070130646196e+01
3.789683e-01,1.067895218767e+01
3.799603e-01,1.067895218767e+01
3.809524e-01,1.062240385944e+01
3.819444e-01,1.058590144969e+01
3.829365e-01,1.058590144969e+01
3.839286e-01,1.058590144969e+01
3.849206e-01,1.054153666264e+01
3.859127e-01,1.051555905321e+01
3.869048e-01,1.046045589631e+01
3.878968e-01,1.041609377391e+01
3.888889e-01,1.041609377391e+01
3.898810e-01,1.041609377391e+01
3.908730e-01,1.041609377391e+01
3.918651e-01,1.032305476034e+01
3.928571e-01,1.032305476034e+01
3.938492e-01,1.032305476034e+01
3.948413e-01,1.030070454448e+01
3.958333e-01,1.026420799659e+01
3.968254e-01,1.022359952924e+01
3.978175e-01,1.019387732319e+01
3.988095e-01,1.019387732319e+01
3.998016e-01,1.017117679765e+01
4.007937e-01,1.015327053024e+01
4.017857e-01,1.012682177943e+01
4.027778e-01,1.010822285857e+01
4.037698e-01,1.009442962689e+01
4.047619e-01,1.000140819439e+01
4.057540e-01,1.000140819439e+01
4.067460e-01,1.000140819439e+01
4.077381e-01,1.000140819439e+01
4.087302e-01,1.000140819439e+01
4.097222e-01,1.000140819439e+01
4.107143e-01,1.000140819439e+01
4.117063e-01,9.908392620774e+00
4.126984e-01,9.886048264485e+00
4.136905e-01,9.876005261849e+00
4.146825e-01,9.831659120643e+00
4.156746e-01,9.808964174919e+00
4.166667e-01,9.808964174919e+00
4.176587e-01,9.779250338546e+00
4.186508e-01,9.738655262570e+00
4.196429e-01,9.738655262570e+00
4.206349e-01,9.702172685366e+00
4.216270e-01,9.679831933440e+00
4.226190e-01,9.679831933440e+00
4.236111e-01,9.639240203930e+00
4.246032e-01,9.586839787962e+00
4.255952e-01,9.586839787962e+00
4.265873e-01,9.586839787962e+00
4.275794e-01,9.586839787962e+00
4.285714e-01,9.542504294486e+00
4.295635e-01,9.516544260340e+00
4.305556e-01,9.461479447286e+00
4.315476e-01,9.417149275759e+00
4.325397e-01,9.417149275759e+00
4.335317e-01,9.417149275759e+00
4.345238e-01,9.417149275759e+00
4.355159e-01,9.380677507223e+00
4.365079e-01,9.324180546619e+00
4.375000e-01,9.324180546619e+00
4.384921e-01,9.324180546619e+00
4.394841e-01,9.301847900260e+00
4.404762e-01,9.265380633446e+00
4.414683e-01,9.224805627989e+00
4.424603e-01,9.224805627989e+00
4.434524e-01,9.195108516835e+00
4.444444e-01,9.195108516835e+00
4.454365e-01,9.172427508645e+00
4.464286e-01,9.128111522735e+00
4.474206e-01,9.118075888265e+00
4.484127e-01,9.102163192239e+00
4.494048e-01,9.095748642351e+00
4.503968e-01,9.002815015607e+00
4.513889e-01,9.002815015607e+00
4.523810e-01,9.002815015607e+00
4.533730e-01,9.002815015607e+00
4.543651e-01,9.002815015607e+00
4.553571e-01,9.002815015607e+00
4.563492e-01,9.002815015607e+00
4.573413e-01,8.909893083770e+00
4.583333e-01,8.903480204575e+00
4.593254e-01,8.887572135074e+00
4.603175e-01,8.877539771876e+00
4.613095e-01,8.833241505223e+00
4.623016e-01,8.810571634741e+00
4.632937e-01,8.810571634741e+00
4.642857e-01,8.780891229987e+00
4.652778e-01,8.780891229987e+00
4.662698e-01,8.740342954369e+00
4.672619e-01,8.703903573445e+00
4.682540e-01,8.681589817221e+00
4.692460e-01,8.681589817221e+00
4.702381e-01,8.681589817221e+00
4.712302e-01,8.641048218560e+00
4.722222e-01,8.588714635582e+00
4.732143e-01,8.588714635582e+00
4.742063e-01,8.588714635582e+00
4.751984e-01,8.588714635582e+00
4.761905e-01,8.544437613342e+00
4.771825e-01,8.518512658518e+00
4.781746e-01,8.489446598623e+00
4.791667e-01,8.463524373271e+00
4.801587e-01,8.419257965597e+00
4.811508e-01,8.419257965597e+00
4.821429e-01,8.419257965597e+00
4.831349e-01,8.419257965597e+00
4.841270e-01,8.382840144475e+00
4.851190e-01,8.352344436689e+00
4.861111e-01,8.326429487122e+00
4.871032e-01,8.326429487122e+00
4.880952e-01,8.326429487122e+00
4.890873e-01,8.304131897027e+00
4.900794e-01,8.267723051627e+00
4.910714e-01,8.227214804793e+00
4.920635e-01,8.227214804793e+00
4.930556e-01,8.197567756511e+00
4.940476e-01,8.197567756511e+00
4.950397e-01,8.174925682501e+00
4.960317e-01,8.142617655447e+00
4.970238e-01,8.130687555470e+00
4.980159e-01,8.120669886640e+00
4.990079e-01,8.104785934238e+00
5.000000e-01,8.098383060955e+00
5.009921e-01,8.005624549194e+00
5.019841e-01,8.005624549194e+00
5.029762e-01,8.005624549194e+00
5.039683e-01,8.005624549194e+00
5.049603e-01,8.005624549194e+00
5.059524e-01,8.005624549194e+00
5.069444e-01,8.005624549194e+00
5.079365e-01,8.005624549194e+00
5.089286e-01,7.912889336230e+00
5.099206e-01,7.906489791316e+00
5.109127e-01,7.899141096004e+00
5.119048e-01,7.890615055896e+00
5.128968e-01,7.880603904088e+00
5.138889e-01,7.854245054220e+00
5.148810e-01,7.836401077083e+00
5.158730e-01,7.813781191217e+00
5.168651e-01,7.813781191217e+00
5.178571e-01,7.784167424513e+00
5.188492e-01,7.784167424513e+00
5.198413e-01,7.743712426607e+00
5.208333e-01,7.707359132081e+00
5.218254e-01,7.693486957499e+00
5.228175e-01,7.685099172007e+00
5.238095e-01,7.685099172007e+00
5.248016e-01,7.685099172007e+00
5.257937e-01,7.644657464464e+00
5.267857e-01,7.592457037268e+00
5.277778e-01,7.592457037268e+00
5.287698e-01,7.592457037268e+00
5.297619e-01,7.592457037268e+00
5.307540e-01,7.592457037268e+00
5.317460e-01,7.548296495995e+00
5.327381e-01,7.522441416163e+00
5.337302e-01,7.493455200926e+00
5.347222e-01,7.493455200926e+00
5.357143e-01,7.467605550083e+00
5.367063e-01,7.423466121349e+00
5.376984e-01,7.423466121349e+00
5.386905e-01,7.423466121349e+00
5.396825e-01,7.423466121349e+00
5.406746e-01,7.387155717663e+00
5.416667e-01,7.371309928949e+00
5.426587e-01,7.330916878115e+00
5.436508e-01,7.330916878115e+00
5.446429e-01,7.330916878115e+00
5.456349e-01,7.312882955284e+00
5.466270e-01,7.308689071398e+00
5.476190e-01,7.272396509037e+00
5.486111e-01,7.250513761595e+00
5.496032e-01,7.232021122534e+00
5.505952e-01,7.202473695311e+00
5.515873e-01,7.202473695311e+00
5.525794e-01,7.179909090015e+00
5.535714e-01,7.162111546919e+00
5.545635e-01,7.147713722352e+00
5.555556e-01,7.135825862812e+00
5.565476e-01,7.125843932978e+00
5.575397e-01,7.117343403633e+00
5.585317e-01,7.103637510278e+00
5.595238e-01,7.011227255423e+00
5.605159e-01,7.011227255423e+00
5.615079e-01,7.011227255423e+00
5.625000e-01,7.011227255423e+00
5.634921e-01,7.011227255423e+00
5.644841e-01,7.011227255423e+00
5.654762e-01,7.011227255423e+00
5.664683e-01,7.011227255423e+00
5.674603e-01,7.011227255423e+00
5.684524e-01,7.011227255423e+00
5.694444e-01,6.988684686772e+00
5.704365e-01,6.988684686772e+00
5.714286e-01,6.918863237275e+00
5.724206e-01,6.912490195256e+00
5.734127e-01,6.896681710648e+00
5.744048e-01,6.894817763308e+00
5.753968e-01,6.894817763308e+00
5.763889e-01,6.886712713671e+00
5.773810e-01,6.874841666670e+00
5.783730e-01,6.842699537423e+00
5.793651e-01,6.820178962415e+00
5.803571e-01,6.820178962415e+00
5.813492e-01,6.820178962415e+00
5.823413e-01,6.794415866350e+00
5.833333e-01,6.794415866350e+00
5.843254e-01,6.790697578104e+00
5.853175e-01,6.790697578104e+00
5.863095e-01,6.750427853973e+00
5.873016e-01,6.750427853973e+00
5.882937e-01,6.714245517666e+00
5.892857e-01,6.692092375428e+00
5.902778e-01,6.692092375428e+00
5.912698e-01,6.692092375428e+00
5.922619e-01,6.686500527183e+00
5.932540e-01,6.686500527183e+00
5.942460e-01,6.666350827562e+00
5.952381e-01,6.636066841669e+00
5.962302e-01,6.599912842187e+00
5.972222e-01,6.599912842187e+00
5.982143e-01,6.599912842187e+00
5.992063e-01,6.599912842187e+00
6.001984e-01,6.599912842187e+00
6.011905e-01,6.569855608331e+00
6.021825e-01,6.569855608331e+00
6.031746e-01,6.555983433749e+00
6.041667e-01,6.546036988813e+00
6.051587e-01,6.530266979935e+00
6.061508e-01,6.501439145159e+00
6.071429e-01,6.475733430966e+00
6.081349e-01,6.475733430966e+00
6.091270e-01,6.442943495849e+00
6.101190e-01,6.442943495849e+00
6.111111e-01,6.431845786965e+00
6.121032e-01,6.431845786965e+00
6.130952e-01,6.431845786965e+00
6.140873e-01,6.431845786965e+00
6.150794e-01,6.398031073973e+00
6.160714e-01,6.379997151143e+00
6.170635e-01,6.365527121891e+00
6.180556e-01,6.339850002885e+00
6.190476e-01,6.339850002885e+00
6.200397e-01,6.339850002885e+00
6.210317e-01,6.317760460672e+00
6.220238e-01,6.307833265002e+00
6.230159e-01,6.303780748177e+00
6.240079e-01,6.303780748177e+00
6.250000e-01,6.281698250099e+00
6.259921e-01,6.281698250099e+00
6.269841e-01,6.241585986570e+00
6.279762e-01,6.241585986570e+00
6.289683e-01,6.212235806300e+00
6.299603e-01,6.212235806300e+00
6.309524e-01,6.202940058670e+00
6.319444e-01,6.189824558880e+00
6.329365e-01,6.189824558880e+00
6.339286e-01,6.172149666557e+00
6.349206e-01,6.157852169142e+00
6.359127e-01,6.149747119505e+00
6.369048e-01,6.149747119505e+00
6.378968e-01,6.146047899424e+00
6.388889e-01,6.136136687986e+00
6.398810e-01,6.127696766053e+00
6.408730e-01,6.114089343296e+00
6.418651e-01,6.094517598784e+00
6.428571e-01,6.022367813028e+00
6.438492e-01,6.022367813028e+00
6.448413e-01,6.022367813028e+00
6.458333e-01,6.022367813028e+00
6.468254e-01,6.022367813028e+00
6.478175e-01,6.022367813028e+00
6.488095e-01,6.022367813028e+00
6.498016e-01,6.022367813028e+00
6.507937e-01,6.022367813028e+00
6.517857e-01,6.022367813028e+00
6.527778e-01,6.022367813028e+00
6.537698e-01,6.022367813028e+00
6.547619e-01,5.977279923500e+00
6.557540e-01,5.977279923500e+00
6.567460e-01,5.977279923500e+00
6.577381e-01,5.977279923500e+00
6.587302e-01,5.977279923500e+00
6.597222e-01,5.930737337563e+00
6.607143e-01,5.930737337563e+00
6.617063e-01,5.930737337563e+00
6.626984e-01,5.930737337563e+00
6.636905e-01,5.924416648194e+00
6.646825e-01,5.908739020001e+00
6.656746e-01,5.898853276543e+00
6.666667e-01,5.887082114528e+00
6.676587e-01,5.882643049362e+00
6.686508e-01,5.882643049362e+00
6.696429e-01,5.882643049362e+00
6.706349e-01,5.882643049362e+00
6.716270e-01,5.855214560836e+00
6.726190e-01,5.849665726916e+00
6.736111e-01,5.832890014165e+00
6.746032e-01,5.832890014165e+00
6.755952e-01,5.832890014165e+00
6.765873e-01,5.832890014165e+00
6.775794e-01,5.832890014165e+00
6.785714e-01,5.803669875250e+00
6.795635e-01,5.803669875250e+00
6.805556e-01,5.781359713525e+00
6.815476e-01,5.781359713525e+00
6.825397e-01,5.781359713525e+00
6.835317e-01,5.781359713525e+00
6.845238e-01,5.763765653510e+00
6.855159e-01,5.763765653510e+00
6.865079e-01,5.737785074473e+00
6.875000e-01,5.727920454563e+00
6.884921e-01,5.727920454563e+00
6.894841e-01,5.727920454563e+00
6.904762e-01,5.709658248170e+00
6.914683e-01,5.705977901683e+00
6.924603e-01,5.705977901683e+00
6.934524e-01,5.705977901683e+00
6.944444e-01,5.672425341971e+00
6.954365e-01,5.672425341971e+00
6.964286e-01,5.672425341971e+00
6.974206e-01,5.672425341971e+00
6.984127e-01,5.666125353616e+00
6.994048e-01,5.649615459063e+00
7.003968e-01,5.614709844115e+00
7.013889e-01,5.614709844115e+00
7.023810e-01,5.614709844115e+00
7.033730e-01,5.614709844115e+00
7.043651e-01,5.614709844115e+00
7.053571e-01,5.614709844115e+00
7.063492e-01,5.614709844115e+00
7.073413e-01,5.582957364831e+00
7.083333e-01,5.571235517610e+00
7.093254e-01,5.554588851678e+00
7.103175e-01,5.554588851678e+00
7.113095e-01,5.554588851678e+00
7.123016e-01,5.554588851678e+00
7.132937e-01,5.554588851678e+00
7.142857e-01,5.545791903440e+00
7.152778e-01,5.545791903440e+00
7.162698e-01,5.517275693210e+00
7.172619e-01,5.491853096330e+00
7.182540e-01,5.491853096330e+00
7.192460e-01,5.491853096330e+00
7.202381e-01,5.491853096330e+00
7.212302e-01,5.491853096330e+00
7.222222e-01,5.448460500816e+00
7.232143e-01,5.448460500816e+00
7.242063e-01,5.448460500816e+00
7.251984e-01,5.448460500816e+00
7.261905e-01,5.448460500816e+00
7.271825e-01,5.448460500816e+00
7.281746e-01,5.426264754702e+00
7.291667e-01,5.426264754702e+00
7.301587e-01,5.426264754702e+00
7.311508e-01,5.426264754702e+00
7.321429e-01,5.412781525338e+00
7.331349e-01,5.397216222192e+00
7.341270e-01,5.380821783941e+00
7.351190e-01,5.380821783941e+00
7.361111e-01,5.357552004618e+00
7.371032e-01,5.357552004618e+00
7.380952e-01,5.357552004618e+00
7.390873e-01,5.357552004618e+00
7.400794e-01,5.357552004618e+00
7.410714e-01,5.357552004618e+00
7.420635e-01,5.357552004618e+00
7.430556e-01,5.357552004618e+00
7.440476e-01,5.357552004618e+00
7.450397e-01,5.335733894412e+00
7.460317e-01,5.325930025445e+00
7.470238e-01,5.300123724569e+00
7.480159e-01,5.300123724569e+00
7.490079e-01,5.285402218862e+00
7.500000e-01,5.285402218862e+00
7.509921e-01,5.285402218862e+00
7.519841e-01,5.285402218862e+00
7.529762e-01,5.285402218862e+00
7.539683e-01,5.285402218862e+00
7.549603e-01,5.285402218862e+00
7.559524e-01,5.285402218862e+00
7.569444e-01,5.260527550223e+00
7.579365e-01,5.260527550223e+00
7.589286e-01,5.260527550223e+00
7.599206e-01,5.231564067235e+00
7.609127e-01,5.231564067235e+00
7.619048e-01,5.224966365000e+00
7.628968e-01,5.209453365629e+00
7.638889e-01,5.209453365629e+00
7.648810e-01,5.209453365629e+00
7.658730e-01,5.209453365629e+00
7.668651e-01,5.209453365629e+00
7.678571e-01,5.192018772293e+00
7.688492e-01,5.183221824056e+00
7.698413e-01,5.183221824056e+00
7.708333e-01,5.177917792196e+00
7.718254e-01,5.166277224427e+00
7.728175e-01,5.156504485680e+00
7.738095e-01,5.156504485680e+00
7.748016e-01,5.148183222288e+00
7.757937e-01,5.141012309527e+00
7.767857e-01,5.134768556029e+00
7.777778e-01,5.129283016945e+00
7.787698e-01,5.129283016945e+00
7.797619e-01,5.129283016945e+00
7.807540e-01,5.129283016945e+00
7.817460e-01,5.129283016945e+00
7.827381e-01,5.129283016945e+00
7.837302e-01,5.073248982031e+00
7.847222e-01,5.073248982031e+00
7.857143e-01,5.056831222597e+00
7.867063e-01,5.044394119358e+00
7.876984e-01,5.044394119358e+00
7.886905e-01,5.044394119358e+00
7.896825e-01,5.044394119358e+00
7.906746e-01,5.044394119358e+00
7.916667e-01,5.044394119358e+00
7.926587e-01,5.044394119358e+00
7.936508e-01,5.044394119358e+00
7.946429e-01,5.044394119358e+00
7.956349e-01,5.044394119358e+00
7.966270e-01,5.044394119358e+00
7.976190e-01,5.044394119358e+00
7.986111e-01,5.044394119358e+00
7.996032e-01,5.044394119358e+00
8.005952e-01,5.044394119358e+00
8.015873e-01,5.044394119358e+00
8.025794e-01,5.044394119358e+00
8.035714e-01,5.044394119358e+00
8.045635e-01,4.954196310387e+00
8.055556e-01,4.954196310387e+00
8.065476e-01,4.954196310387e+00
8.075397e-01,4.954196310387e+00
8.085317e-01,4.954196310387e+00
8.095238e-01,4.954196310387e+00
8.105159e-01,4.954196310387e+00
8.115079e-01,4.954196310387e+00
8.125000e-01,4.954196310387e+00
8.134921e-01,4.954196310387e+00
8.144841e-01,4.954196310387e+00
8.154762e-01,4.954196310387e+00
8.164683e-01,4.954196310387e+00
8.174603e-01,4.947977787652e+00
8.184524e-01,4.940837927532e+00
8.194444e-01,4.932555479002e+00
8.204365e-01,4.922832139478e+00
8.214286e-01,4.911255788170e+00
8.224206e-01,4.897240425575e+00
8.234127e-01,4.879923548008e+00
8.244048e-01,4.857980995128e+00
8.253968e-01,4.857980995128e+00
8.263889e-01,4.857980995128e+00
8.273810e-01,4.857980995128e+00
8.283730e-01,4.857980995128e+00
8.293651e-01,4.857980995128e+00
8.303571e-01,4.857980995128e+00
8.313492e-01,4.857980995128e+00
8.323413e-01,4.857980995128e+00
8.333333e-01,4.857980995128e+00
8.343254e-01,4.843696769121e+00
8.353175e-01,4.829269698486e+00
8.363095e-01,4.829269698486e+00
8.373016e-01,4.824428435417e+00
8.382937e-01,4.811312935626e+00
8.392857e-01,4.790076930626e+00
8.402778e-01,4.790076930626e+00
8.412698e-01,4.790076930626e+00
8.422619e-01,4.754887502163e+00
8.432540e-01,4.754887502163e+00
8.442460e-01,4.754887502163e+00
8.452381e-01,4.754887502163e+00
8.462302e-01,4.754887502163e+00
8.472222e-01,4.754887502163e+00
8.482143e-01,4.754887502163e+00
8.492063e-01,4.754887502163e+00
8.501984e-01,4.754887502163e+00
8.511905e-01,4.754887502163e+00
8.521825e-01,4.733354340614e+00
8.531746e-01,4.733354340614e+00
8.541667e-01,4.733354340614e+00
8.551587e-01,4.724026538459e+00
8.561508e-01,4.708344916226e+00
8.571429e-01,4.681824039974e+00
8.581349e-01,4.681824039974e+00
8.591270e-01,4.678938648930e+00
8.601190e-01,4.643856189775e+00
8.611111e-01,4.643856189775e+00
8.621032e-01,4.643856189775e+00
8.630952e-01,4.643856189775e+00
8.640873e-01,4.643856189775e+00
8.650794e-01,4.643856189775e+00
8.660714e-01,4.643856189775e+00
8.670635e-01,4.643856189775e+00
8.680556e-01,4.643856189775e+00
8.690476e-01,4.643856189775e+00
8.700397e-01,4.643856189775e+00
8.710317e-01,4.643856189775e+00
8.720238e-01,4.643856189775e+00
8.730159e-01,4.612745657235e+00
8.740079e-01,4.601264313050e+00
8.750000e-01,4.576349370416e+00
8.759921e-01,4.576349370416e+00
8.769841e-01,4.523561956057e+00
8.779762e-01,4.523561956057e+00
8.789683e-01,4.523561956057e+00
8.799603e-01,4.523561956057e+00
8.809524e-01,4.523561956057e+00
8.819444e-01,4.523561956057e+00
8.829365e-01,4.523561956057e+00
8.839286e-01,4.523561956057e+00
8.849206e-01,4.523561956057e+00
8.859127e-01,4.523561956057e+00
8.869048e-01,4.523561956057e+00
8.878968e-01,4.523561956057e+00
8.888889e-01,4.523561956057e+00
8.898810e-01,4.481126689737e+00
8.908730e-01,4.481126689737e+00
8.918651e-01,4.481126689737e+00
8.928571e-01,4.481126689737e+00
8.938492e-01,4.481126689737e+00
8.948413e-01,4.481126689737e+00
8.958333e-01,4.481126689737e+00
8.968254e-01,4.431049817267e+00
8.978175e-01,4.419538891514e+00
8.988095e-01,4.392317422779e+00
8.998016e-01,4.392317422779e+00
9.007937e-01,4.392317422779e+00
9.017857e-01,4.392317422779e+00
9.027778e-01,4.392317422779e+00
9.037698e-01,4.392317422779e+00
9.047619e-01,4.392317422779e+00
9.057540e-01,4.392317422779e+00
9.067460e-01,4.392317422779e+00
9.077381e-01,4.392317422779e+00
9.087302e-01,4.392317422779e+00
9.097222e-01,4.371022644416e+00
9.107143e-01,4.336283387864e+00
9.117063e-01,4.336283387864e+00
9.126984e-01,4.297680548641e+00
9.136905e-01,4.290677160903e+00
9.146825e-01,4.269460674993e+00
9.156746e-01,4.269460674993e+00
9.166667e-01,4.247927513444e+00
9.176587e-01,4.247927513444e+00
9.186508e-01,4.247927513444e+00
9.196429e-01,4.247927513444e+00
9.206349e-01,4.247927513444e+00
9.216270e-01,4.247927513444e+00
9.226190e-01,4.247927513444e+00
9.236111e-01,4.247927513444e+00
9.246032e-01,4.247927513444e+00
9.255952e-01,4.247927513444e+00
9.265873e-01,4.247927513444e+00
9.275794e-01,4.205904298548e+00
9.285714e-01,4.185866545311e+00
9.295635e-01,4.175258445745e+00
9.305556e-01,4.111508315217e+00
9.315476e-01,4.087462841250e+00
9.325397e-01,4.087462841250e+00
9.335317e-01,4.087462841250e+00
9.345238e-01,4.087462841250e+00
9.355159e-01,4.087462841250e+00
9.365079e-01,4.087462841250e+00
9.375000e-01,4.087462841250e+00
9.384921e-01,4.087462841250e+00
9.394841e-01,4.087462841250e+00
9.404762e-01,4.087462841250e+00
9.414683e-01,4.087462841250e+00
9.424603e-01,4.087462841250e+00
9.434524e-01,4.087462841250e+00
9.444444e-01,4.087462841250e+00
9.454365e-01,4.087462841250e+00
9.464286e-01,4.087462841250e+00
9.474206e-01,4.087462841250e+00
9.484127e-01,3.979040381364e+00
9.494048e-01,3.928107081518e+00
9.503968e-01,3.906890595609e+00
9.513889e-01,3.906890595609e+00
9.523810e-01,3.906890595609e+00
9.533730e-01,3.906890595609e+00
9.543651e-01,3.906890595609e+00
9.553571e-01,3.906890595609e+00
9.563492e-01,3.879145605126e+00
9.573413e-01,3.841302253981e+00
9.583333e-01,3.841302253981e+00
9.593254e-01,3.786596361891e+00
9.603175e-01,3.786596361891e+00
9.613095e-01,3.700439718141e+00
9.623016e-01,3.700439718141e+00
9.632937e-01,3.700439718141e+00
9.642857e-01,3.700439718141e+00
9.652778e-01,3.700439718141e+00
9.662698e-01,3.700439718141e+00
9.672619e-01,3.659509454086e+00
9.682540e-01,3.624490864908e+00
9.692460e-01,3.624490864908e+00
9.702381e-01,3.544320516224e+00
9.712302e-01,3.544320516224e+00
9.722222e-01,3.544320516224e+00
9.732143e-01,3.544320516224e+00
9.742063e-01,3.459431618637e+00
9.751984e-01,3.459431618637e+00
9.761905e-01,3.459431618637e+00
9.771825e-01,3.459431618637e+00
9.781746e-01,3.459431618637e+00
9.791667e-01,3.405992359676e+00
9.801587e-01,3.342392197447e+00
9.811508e-01,3.342392197447e+00
9.821429e-01,3.169925001442e+00
9.831349e-01,3.169925001442e+00
9.841270e-01,3.169925001442e+00
9.851190e-01,3.169925001442e+00
9.861111e-01,3.169925001442e+00
9.871032e-01,3.169925001442e+00
9.880952e-01,3.169925001442e+00
9.890873e-01,3.169925001442e+00
9.900794e-01,2.974004791467e+00
9.910714e-01,2.807354922058e+00
9.920635e-01,2.807354922058e+00
9.930556e-01,2.662965012722e+00
9.940476e-01,2.662965012722e+00
9.950397e-01,2.321928094887e+00
9.960317e-01,2.321928094887e+00
9.970238e-01,2.321928094887e+00
9.980159e-01,2.321928094887e+00
9.990079e-01,1.584962500721e+00
1.000000e+00,1.000000000000


==> out/add-takum16.csv <==
0.000000e+00,1.120117446590e+02
9.999991e-04,9.582650966905e+01
1.999998e-03,9.108139551112e+01
2.999997e-03,8.764372373400e+01
3.999997e-03,8.491612842232e+01
4.999996e-03,8.258302003589e+01
5.999995e-03,8.048660380459e+01
6.999994e-03,7.858179550842e+01
7.999993e-03,7.687986620237e+01
8.999992e-03,7.538081588645e+01
9.999991e-03,7.400574717560e+01
1.099999e-02,7.274338901482e+01
1.199999e-02,7.156556376660e+01
1.299999e-02,7.046100037592e+01
1.399999e-02,6.941842778777e+01
1.499999e-02,6.842657494716e+01
1.599999e-02,6.747980632658e+01
1.699999e-02,6.658939298103e+01
1.799998e-02,6.576660596552e+01
1.899998e-02,6.500017422505e+01
1.999998e-02,6.428446223211e+01
2.099998e-02,6.360538116794e+01
2.199998e-02,6.296011326879e+01
2.299998e-02,6.235147629842e+01
2.399998e-02,6.175974591056e+01
2.499998e-02,6.119619316021e+01
2.599998e-02,6.066081804738e+01
2.699998e-02,6.015362057207e+01
2.799998e-02,5.966896520677e+01
2.899997e-02,5.921248747899e+01
2.999997e-02,5.877291633371e+01
3.099997e-02,5.835025177095e+01
3.199997e-02,5.794449379070e+01
3.299997e-02,5.756691344797e+01
3.399997e-02,5.720623968775e+01
3.499997e-02,5.686247251004e+01
3.599997e-02,5.654124744234e+01
3.699997e-02,5.624009894137e+01
3.799997e-02,5.596078810948e+01
3.899997e-02,5.569732719869e+01
3.999997e-02,5.544865954760e+01
4.099996e-02,5.521231961293e+01
4.199996e-02,5.498302408763e+01
4.299996e-02,5.475971631030e+01
4.399996e-02,5.454063517861e+01
4.499996e-02,5.432648513348e+01
4.599996e-02,5.411515285209e+01
4.699996e-02,5.390945609822e+01
4.799996e-02,5.370657710809e+01
4.899996e-02,5.350651588172e+01
4.999996e-02,5.330856797816e+01
5.099996e-02,5.311202895648e+01
5.199995e-02,5.291760325761e+01
5.299995e-02,5.272599532249e+01
5.399995e-02,5.253579626925e+01
5.499995e-02,5.234841497976e+01
5.599995e-02,5.216244257214e+01
5.699995e-02,5.197647016453e+01
5.799995e-02,5.179331552066e+01
5.899995e-02,5.161156975868e+01
5.999995e-02,5.143193731950e+01
6.099995e-02,5.125371376221e+01
6.199995e-02,5.107689908679e+01
6.299995e-02,5.090078885230e+01
6.399994e-02,5.072679194063e+01
6.499994e-02,5.055349946990e+01
6.599994e-02,5.038161588104e+01
6.699994e-02,5.020973229219e+01
6.799994e-02,5.003996202615e+01
6.899994e-02,4.987160064198e+01
6.999994e-02,4.970535258063e+01
7.099994e-02,4.953769563740e+01
7.199994e-02,4.937285645792e+01
7.299994e-02,4.920942616032e+01
7.399994e-02,4.904740474460e+01
7.499993e-02,4.888643999028e+01
7.599993e-02,4.872547523596e+01
7.699993e-02,4.856697602493e+01
7.799993e-02,4.840918125483e+01
7.899993e-02,4.825138648473e+01
7.999993e-02,4.809640947839e+01
8.099993e-02,4.794143247204e+01
8.199993e-02,4.778786434757e+01
8.299993e-02,4.763429622310e+01
8.399993e-02,4.748248920098e+01
8.499993e-02,4.733279550167e+01
8.599992e-02,4.718345402282e+01
8.699992e-02,4.703552142586e+01
8.799992e-02,4.689040659264e+01
8.899992e-02,4.674529175943e+01
8.999992e-02,4.660158580809e+01
9.099992e-02,4.645928873863e+01
9.199992e-02,4.631840055104e+01
9.299992e-02,4.617892124533e+01
9.399992e-02,4.604225970337e+01
9.499992e-02,4.590630260235e+01
9.599992e-02,4.577175438320e+01
9.699992e-02,4.564072836875e+01
9.799991e-02,4.551111123617e+01
9.899991e-02,4.538290298546e+01
9.999991e-02,4.525751249851e+01
1.009999e-01,4.513282645250e+01
1.019999e-01,4.501095817024e+01
1.029999e-01,4.488838544703e+01
1.039999e-01,4.476863048759e+01
1.049999e-01,4.465028441001e+01
1.059999e-01,4.453193833244e+01
1.069999e-01,4.441500113674e+01
1.079999e-01,4.429806394105e+01
1.089999e-01,4.418253562722e+01
1.099999e-01,4.406735953387e+01
1.109999e-01,4.395288788146e+01
1.119999e-01,4.383876844951e+01
1.129999e-01,4.372605789944e+01
1.139999e-01,4.361334734937e+01
1.149999e-01,4.350134124024e+01
1.159999e-01,4.339074401299e+01
1.169999e-01,4.328014678573e+01
1.179999e-01,4.316954955848e+01
1.189999e-01,4.305965677216e+01
1.199999e-01,4.294976398584e+01
1.209999e-01,4.284128008140e+01
1.219999e-01,4.273138729508e+01
1.229999e-01,4.262290339064e+01
1.239999e-01,4.251441948620e+01
1.249999e-01,4.240734446363e+01
1.259999e-01,4.229956500013e+01
1.269999e-01,4.219213775709e+01
1.279999e-01,4.208471051406e+01
1.289999e-01,4.197833993243e+01
1.299999e-01,4.187196935080e+01
1.309999e-01,4.176489432824e+01
1.319999e-01,4.165852374661e+01
1.329999e-01,4.155356204686e+01
1.339999e-01,4.144789590616e+01
1.349999e-01,4.134222976547e+01
1.359999e-01,4.123656362478e+01
1.369999e-01,4.113230636597e+01
1.379999e-01,4.102664022528e+01
1.389999e-01,4.092238296647e+01
1.399999e-01,4.081812570765e+01
1.409999e-01,4.071422066931e+01
1.419999e-01,4.061031563096e+01
1.429999e-01,4.050781947449e+01
1.439999e-01,4.040391443615e+01
1.449999e-01,4.030036161827e+01
1.459999e-01,4.019821768227e+01
1.469999e-01,4.009536930533e+01
1.479999e-01,3.999252092839e+01
1.489999e-01,3.989002477192e+01
1.499999e-01,3.978752861546e+01
1.509999e-01,3.968538467946e+01
1.519999e-01,3.958394518439e+01
1.529999e-01,3.948250568933e+01
1.539999e-01,3.938106619427e+01
1.549999e-01,3.927962669921e+01
1.559999e-01,3.917818720414e+01
1.569999e-01,3.907674770908e+01
1.579999e-01,3.897530821402e+01
1.589999e-01,3.887386871896e+01
1.599999e-01,3.877242922389e+01
1.609999e-01,3.867169416977e+01
1.619999e-01,3.857095911565e+01
1.629999e-01,3.847022406152e+01
1.639999e-01,3.836948900740e+01
1.649999e-01,3.826804951233e+01
1.659999e-01,3.816801889915e+01
1.669999e-01,3.806763606549e+01
1.679999e-01,3.796654879090e+01
1.689999e-01,3.786546151631e+01
1.699999e-01,3.776613534406e+01
1.709999e-01,3.766575251040e+01
1.719998e-01,3.756642633815e+01
1.729998e-01,3.746498684309e+01
1.739998e-01,3.736495622991e+01
1.749998e-01,3.726492561672e+01
1.759998e-01,3.716419056260e+01
1.769998e-01,3.706451216988e+01
1.779998e-01,3.696342489529e+01
1.789998e-01,3.686198540023e+01
1.799998e-01,3.676195478704e+01
1.809998e-01,3.666192417385e+01
1.819998e-01,3.656048467879e+01
1.829998e-01,3.646115850654e+01
1.839998e-01,3.636042345242e+01
1.849998e-01,3.626039283924e+01
1.859998e-01,3.616036222605e+01
1.869998e-01,3.606174049474e+01
1.879998e-01,3.596170988156e+01
1.889998e-01,3.586344037072e+01
1.899998e-01,3.576446641894e+01
1.909998e-01,3.566725356950e+01
1.919998e-01,3.556863183820e+01
1.929998e-01,3.547071454782e+01
1.939998e-01,3.537420613933e+01
1.949998e-01,3.527734551037e+01
1.959998e-01,3.518013266093e+01
1.969998e-01,3.508397647291e+01
1.979998e-01,3.498746806441e+01
1.989998e-01,3.489095965592e+01
1.999998e-01,3.479445124743e+01
2.009998e-01,3.469864727987e+01
2.019998e-01,3.460284331231e+01
2.029998e-01,3.450774378570e+01
2.039998e-01,3.441229203861e+01
2.049998e-01,3.431754473246e+01
2.059998e-01,3.422174076491e+01
2.069998e-01,3.412734567923e+01
2.079998e-01,3.403295059355e+01
2.089998e-01,3.393749884647e+01
2.099998e-01,3.384416042220e+01
2.109998e-01,3.374976533652e+01
2.119998e-01,3.365537025084e+01
2.129998e-01,3.356097516517e+01
2.139998e-01,3.346728452043e+01
2.149998e-01,3.337359387569e+01
2.159998e-01,3.327919879002e+01
2.169998e-01,3.318550814528e+01
2.179998e-01,3.309181750055e+01
2.189998e-01,3.299812685581e+01
2.199998e-01,3.290514065202e+01
2.209998e-01,3.281074556635e+01
2.219998e-01,3.271846380349e+01
2.229998e-01,3.262406871782e+01
2.239998e-01,3.253249139590e+01
2.249998e-01,3.243880075117e+01
2.259998e-01,3.234722342926e+01
2.269998e-01,3.225423722547e+01
2.279998e-01,3.216195546262e+01
2.289998e-01,3.206932147930e+01
2.299998e-01,3.197739193692e+01
2.309998e-01,3.188581461501e+01
2.319998e-01,3.179388507263e+01
2.329998e-01,3.170230775073e+01
2.339998e-01,3.160967376742e+01
2.349998e-01,3.151950532739e+01
2.359998e-01,3.142828022596e+01
2.369998e-01,3.133670290406e+01
2.379998e-01,3.124618224357e+01
2.389998e-01,3.115530936261e+01
2.399998e-01,3.106443648166e+01
2.409998e-01,3.097426804164e+01
2.419998e-01,3.088409960163e+01
2.429998e-01,3.079393116162e+01
2.439998e-01,3.070376272162e+01
2.449998e-01,3.061394650209e+01
2.459998e-01,3.052483472349e+01
2.469998e-01,3.043466628350e+01
2.479998e-01,3.034520228444e+01
2.489998e-01,3.025609050586e+01
2.499998e-01,3.016697872729e+01
2.509998e-01,3.007681028731e+01
2.519998e-01,2.998805072921e+01
2.529998e-01,2.989929117111e+01
2.539998e-01,2.981123605396e+01
2.549998e-01,2.972177205494e+01
2.559998e-01,2.963336471734e+01
2.569998e-01,2.954495737973e+01
2.579998e-01,2.945690226261e+01
2.589998e-01,2.936814270455e+01
2.599998e-01,2.928008758744e+01
2.609998e-01,2.919203247034e+01
2.619998e-01,2.910397735325e+01
2.629998e-01,2.901627445663e+01
2.639998e-01,2.892751489862e+01
2.649998e-01,2.883981200202e+01
2.659998e-01,2.875246132591e+01
2.669998e-01,2.866511064980e+01
2.679998e-01,2.857775997371e+01
2.689998e-01,2.849040929763e+01
2.699998e-01,2.840305862157e+01
2.709998e-01,2.831570794552e+01
2.719998e-01,2.822835726948e+01
2.729998e-01,2.814241547534e+01
2.739998e-01,2.805506479934e+01
2.749998e-01,2.796912300522e+01
2.759998e-01,2.788177232926e+01
2.769998e-01,2.779547831473e+01
2.779998e-01,2.770988874115e+01
2.789998e-01,2.762324250619e+01
2.799998e-01,2.753730071219e+01
2.809998e-01,2.745065447728e+01
2.819998e-01,2.736612156520e+01
2.829998e-01,2.728017977129e+01
2.839998e-01,2.719423797740e+01
2.849998e-01,2.710970506542e+01
2.859998e-01,2.702517215347e+01
2.869997e-01,2.693993480062e+01
2.879997e-01,2.685540188874e+01
2.889997e-01,2.677157341784e+01
2.899997e-01,2.668704050605e+01
2.909997e-01,2.660356425570e+01
2.919997e-01,2.652079244633e+01
2.929997e-01,2.643625953468e+01
2.939997e-01,2.635243106401e+01
2.949997e-01,2.627001147527e+01
2.959997e-01,2.618759188658e+01
2.969997e-01,2.610376341609e+01
2.979997e-01,2.602204826846e+01
2.989997e-01,2.594033312089e+01
2.999997e-01,2.586143573710e+01
3.009997e-01,2.577901614875e+01
3.019997e-01,2.569800544234e+01
3.029997e-01,2.561629029508e+01
3.039997e-01,2.553457514792e+01
3.049997e-01,2.545426888269e+01
3.059997e-01,2.537325817664e+01
3.069997e-01,2.529224747070e+01
3.079997e-01,2.521335008762e+01
3.089997e-01,2.513198716144e+01
3.099997e-01,2.505273755814e+01
3.109997e-01,2.497278351405e+01
3.119997e-01,2.489282947009e+01
3.129997e-01,2.481393208764e+01
3.139997e-01,2.473433026443e+01
3.149997e-01,2.465684176411e+01
3.159997e-01,2.457794438213e+01
3.169997e-01,2.450045588213e+01
3.179997e-01,2.442155850050e+01
3.189997e-01,2.434407000087e+01
3.199997e-01,2.426658150144e+01
3.209997e-01,2.418838856131e+01
3.219997e-01,2.411160450320e+01
3.229997e-01,2.403552488621e+01
3.239997e-01,2.396014971035e+01
3.249997e-01,2.388618341652e+01
3.259997e-01,2.381080824115e+01
3.269997e-01,2.373684194782e+01
3.279997e-01,2.366076233212e+01
3.289997e-01,2.358609159847e+01
3.299997e-01,2.351423862865e+01
3.309997e-01,2.344097677738e+01
3.319997e-01,2.336771492644e+01
3.329997e-01,2.329445307584e+01
3.339997e-01,2.322119122559e+01
3.349997e-01,2.314792937574e+01
3.359997e-01,2.307607640799e+01
3.369997e-01,2.300422344065e+01
3.379997e-01,2.293237047374e+01
3.389997e-01,2.286051750728e+01
3.399997e-01,2.279007342296e+01
3.409997e-01,2.272033377996e+01
3.419997e-01,2.265059413744e+01
3.429997e-01,2.258155893627e+01
3.439997e-01,2.251393261726e+01
3.449997e-01,2.244630629877e+01
3.459997e-01,2.238079330327e+01
3.469997e-01,2.231387142671e+01
3.479997e-01,2.224765399154e+01
3.489997e-01,2.218249321817e+01
3.499997e-01,2.211944576776e+01
3.509997e-01,2.205745497913e+01
3.519997e-01,2.199370308918e+01
3.529997e-01,2.193136008143e+01
3.539997e-01,2.186725597246e+01
3.549997e-01,2.180456074574e+01
3.559997e-01,2.174186551976e+01
3.569997e-01,2.167846585382e+01
3.579997e-01,2.161753173123e+01
3.589997e-01,2.155589316874e+01
3.599997e-01,2.149390238674e+01
3.609997e-01,2.143261604634e+01
3.619997e-01,2.137309080856e+01
3.629997e-01,2.131356557168e+01
3.639997e-01,2.125157479344e+01
3.649997e-01,2.119134511788e+01
3.659997e-01,2.113322876527e+01
3.669997e-01,2.107476019336e+01
3.679997e-01,2.101488274132e+01
3.689997e-01,2.095570973104e+01
3.699997e-01,2.089794560311e+01
3.709997e-01,2.084018147636e+01
3.719997e-01,2.078417845221e+01
3.729997e-01,2.072747098874e+01
3.739997e-01,2.066829798474e+01
3.749997e-01,2.060912498221e+01
3.759997e-01,2.055245669676e+01
3.769997e-01,2.049641450543e+01
3.779997e-01,2.043865038836e+01
3.789997e-01,2.038088627292e+01
3.799997e-01,2.032417881978e+01
3.809997e-01,2.026676692795e+01
3.819997e-01,2.021005947829e+01
3.829997e-01,2.015370425064e+01
3.839997e-01,2.009911012565e+01
3.849997e-01,2.004205046150e+01
3.859997e-01,1.998499079944e+01
3.869997e-01,1.993004446025e+01
3.879997e-01,1.987932476440e+01
3.889997e-01,1.982296954895e+01
3.899997e-01,1.976520545558e+01
3.909997e-01,1.971096356539e+01
3.919997e-01,1.965566501745e+01
3.929997e-01,1.960177108738e+01
3.939997e-01,1.954823790945e+01
3.949997e-01,1.949681378927e+01
3.959997e-01,1.944292413173e+01
3.969997e-01,1.938903447703e+01
3.979997e-01,1.933597383652e+01
3.989997e-01,1.928266405618e+01
3.999997e-01,1.922912663042e+01
4.009997e-01,1.917594142777e+01
4.019996e-01,1.912134734902e+01
4.029996e-01,1.907062769201e+01
4.039996e-01,1.901849915901e+01
4.049996e-01,1.896637062956e+01
4.059996e-01,1.891283322476e+01
4.069996e-01,1.886182439424e+01
4.079996e-01,1.880787174560e+01
4.089996e-01,1.875481195188e+01
4.099996e-01,1.870361472238e+01
4.109996e-01,1.865078177808e+01
4.119996e-01,1.860006215598e+01
4.129996e-01,1.855075141657e+01
4.139996e-01,1.850003180347e+01
4.149996e-01,1.844860775621e+01
4.159996e-01,1.840141034748e+01
4.169996e-01,1.834928187138e+01
4.179996e-01,1.829856227843e+01
4.189996e-01,1.825277376175e+01
4.199996e-01,1.820416749531e+01
4.209996e-01,1.815732233060e+01
4.219996e-01,1.810765941731e+01
4.229996e-01,1.805975760597e+01
4.239996e-01,1.801115136218e+01
4.249996e-01,1.796824124917e+01
4.259996e-01,1.792380102674e+01
4.269996e-01,1.787660367685e+01
4.279996e-01,1.783415134062e+01
4.289996e-01,1.779136668822e+01
4.299996e-01,1.774628267007e+01
4.309996e-01,1.770472084651e+01
4.319996e-01,1.766245459102e+01
4.329996e-01,1.761737059174e+01
4.339996e-01,1.757034572271e+01
4.349996e-01,1.753213367493e+01
4.359996e-01,1.748564082232e+01
4.369996e-01,1.744478347372e+01
4.379996e-01,1.740251725787e+01
4.389996e-01,1.736376683171e+01
4.399996e-01,1.732080259433e+01
4.409996e-01,1.727917781911e+01
4.419996e-01,1.723832298384e+01
4.429996e-01,1.720034396134e+01
4.439996e-01,1.716300884278e+01
4.449996e-01,1.712215155077e+01
4.459996e-01,1.708129426688e+01
4.469996e-01,1.703888522928e+01
4.479996e-01,1.699957972436e+01
4.489996e-01,1.696129003396e+01
4.499996e-01,1.691992873730e+01
4.509996e-01,1.688405232847e+01
4.519996e-01,1.684742170644e+01
4.529996e-01,1.681079109229e+01
4.539996e-01,1.677416048623e+01
4.549996e-01,1.673964319196e+01
4.559996e-01,1.670653477394e+01
4.569996e-01,1.666990419206e+01
4.579996e-01,1.663045588311e+01
4.589996e-01,1.659452975384e+01
4.599996e-01,1.655966028407e+01
4.609996e-01,1.652338195611e+01
4.619996e-01,1.649037193129e+01
4.629996e-01,1.645293862872e+01
4.639996e-01,1.642194357670e+01
4.649996e-01,1.638813080134e+01
4.659996e-01,1.635698179056e+01
4.669996e-01,1.632614073734e+01
4.679996e-01,1.629655458178e+01
4.689996e-01,1.626532703000e+01
4.699996e-01,1.623033797544e+01
4.709996e-01,1.620216070804e+01
4.719996e-01,1.617215041337e+01
4.729996e-01,1.614017074565e+01
4.739996e-01,1.611012029696e+01
4.749996e-01,1.608240740477e+01
4.759996e-01,1.605164288173e+01
4.769996e-01,1.602356322047e+01
4.779996e-01,1.599329695085e+01
4.789996e-01,1.596572235339e+01
4.799996e-01,1.593905584598e+01
4.809996e-01,1.591433288338e+01
4.819996e-01,1.588580455622e+01
4.829996e-01,1.585841199850e+01
4.839996e-01,1.582880961685e+01
4.849996e-01,1.580212166586e+01
4.859996e-01,1.577527608861e+01
4.869996e-01,1.574814128220e+01
4.879996e-01,1.572087013209e+01
4.889996e-01,1.569638014953e+01
4.899996e-01,1.567173129063e+01
4.909996e-01,1.564495748283e+01
4.919996e-01,1.562030199949e+01
4.929996e-01,1.559394815482e+01
4.939996e-01,1.557106916560e+01
4.949996e-01,1.554983768550e+01
4.959996e-01,1.552478789654e+01
4.969996e-01,1.550140110980e+01
4.979996e-01,1.547519019707e+01
4.989996e-01,1.545264858582e+01
4.999996e-01,1.543010698243e+01
5.009996e-01,1.540371105580e+01
5.019996e-01,1.538009282857e+01
5.029996e-01,1.535420817152e+01
5.039996e-01,1.533110439867e+01
5.049996e-01,1.530981464725e+01
5.059996e-01,1.528774118955e+01
5.069996e-01,1.526668060439e+01
5.079996e-01,1.524413907070e+01
5.089996e-01,1.522159754608e+01
5.099996e-01,1.520299061177e+01
5.109996e-01,1.518214990026e+01
5.119996e-01,1.516242608819e+01
5.129996e-01,1.514220474432e+01
5.139996e-01,1.511934543218e+01
5.149996e-01,1.509709760752e+01
5.159995e-01,1.507190797507e+01
5.169995e-01,1.505253900685e+01
5.179995e-01,1.503563033343e+01
5.189995e-01,1.501389167792e+01
5.199995e-01,1.499369955497e+01
5.209995e-01,1.497364141678e+01
5.219995e-01,1.495525361740e+01
5.229995e-01,1.493767303279e+01
5.239995e-01,1.492010560071e+01
5.249995e-01,1.490106627299e+01
5.259995e-01,1.488206703337e+01
5.269995e-01,1.486359252246e+01
5.279995e-01,1.484643999990e+01
5.289995e-01,1.483099678701e+01
5.299995e-01,1.481477628058e+01
5.309995e-01,1.479817560115e+01
5.319995e-01,1.478130228636e+01
5.329995e-01,1.476254400421e+01
5.339995e-01,1.474259257745e+01
5.349995e-01,1.472345672003e+01
5.359995e-01,1.470737183121e+01
5.369995e-01,1.469107297889e+01
5.379995e-01,1.467532098005e+01
5.389995e-01,1.466063218827e+01
5.399995e-01,1.464503325207e+01
5.409995e-01,1.462838347735e+01
5.419995e-01,1.461301340794e+01
5.429995e-01,1.459677890067e+01
5.439995e-01,1.458274341609e+01
5.449995e-01,1.456550815502e+01
5.459995e-01,1.455194281778e+01
5.469995e-01,1.453608356237e+01
5.479995e-01,1.451983205845e+01
5.489995e-01,1.450590980511e+01
5.499995e-01,1.449397123590e+01
5.509995e-01,1.447653388372e+01
5.519995e-01,1.445980283566e+01
5.529995e-01,1.444638715787e+01
5.539995e-01,1.443118633170e+01
5.549995e-01,1.441633162383e+01
5.559995e-01,1.440110047527e+01
5.569995e-01,1.438475139657e+01
5.579995e-01,1.436784560905e+01
5.589995e-01,1.435141144783e+01
5.599995e-01,1.433526167931e+01
5.609995e-01,1.432141432536e+01
5.619995e-01,1.430803370105e+01
5.629995e-01,1.429451009692e+01
5.639995e-01,1.428060123781e+01
5.649995e-01,1.426757823041e+01
5.659995e-01,1.425461773501e+01
5.669995e-01,1.424137232748e+01
5.679995e-01,1.422715735237e+01
5.689995e-01,1.421433786849e+01
5.699995e-01,1.420019706694e+01
5.709995e-01,1.418694763615e+01
5.719995e-01,1.417280700835e+01
5.729995e-01,1.416075050705e+01
5.739995e-01,1.414780245939e+01
5.749995e-01,1.413428776622e+01
5.759995e-01,1.412080048278e+01
5.769995e-01,1.410840248129e+01
5.779995e-01,1.409637927443e+01
5.789995e-01,1.408326635039e+01
5.799995e-01,1.407314254137e+01
5.809995e-01,1.406142994900e+01
5.819995e-01,1.404945515643e+01
5.829995e-01,1.403789895847e+01
5.839995e-01,1.402531936607e+01
5.849995e-01,1.401070106747e+01
5.859995e-01,1.399919641000e+01
5.869995e-01,1.398841714515e+01
5.879995e-01,1.397613123778e+01
5.889995e-01,1.396361316589e+01
5.899995e-01,1.395311508436e+01
5.909995e-01,1.394319897613e+01
5.919995e-01,1.393111635297e+01
5.929995e-01,1.392007376225e+01
5.939995e-01,1.390914898903e+01
5.949995e-01,1.389841063855e+01
5.959995e-01,1.388470322320e+01
5.969995e-01,1.387476475719e+01
5.979995e-01,1.386446409272e+01
5.989995e-01,1.385318129966e+01
5.999995e-01,1.384076410095e+01
6.009995e-01,1.382851521968e+01
6.019995e-01,1.381822271360e+01
6.029995e-01,1.380714303622e+01
6.039995e-01,1.379685850893e+01
6.049995e-01,1.378506864510e+01
6.059995e-01,1.377474103933e+01
6.069995e-01,1.376356727498e+01
6.079995e-01,1.375357235601e+01
6.089995e-01,1.374240777990e+01
6.099995e-01,1.373311735990e+01
6.109995e-01,1.372273543866e+01
6.119995e-01,1.371367853784e+01
6.129995e-01,1.370380231143e+01
6.139995e-01,1.369314528848e+01
6.149995e-01,1.368439570287e+01
6.159995e-01,1.367330904240e+01
6.169995e-01,1.366328624450e+01
6.179995e-01,1.365132769125e+01
6.189995e-01,1.364090726775e+01
6.199995e-01,1.363037464138e+01
6.209995e-01,1.362118447620e+01
6.219995e-01,1.361096195801e+01
6.229995e-01,1.360118884498e+01
6.239995e-01,1.359199328480e+01
6.249995e-01,1.358314772464e+01
6.259995e-01,1.357350652411e+01
6.269995e-01,1.356329292612e+01
6.279995e-01,1.355497240567e+01
6.289995e-01,1.354506307240e+01
6.299995e-01,1.353634511841e+01
6.309994e-01,1.352704522808e+01
6.319994e-01,1.351804554614e+01
6.329994e-01,1.351078057417e+01
6.339994e-01,1.350268148521e+01
6.349994e-01,1.349383981904e+01
6.359994e-01,1.348479675081e+01
6.369994e-01,1.347486830302e+01
6.379994e-01,1.346663424284e+01
6.389994e-01,1.345662020506e+01
6.399994e-01,1.344850401680e+01
6.409994e-01,1.343864454742e+01
6.419994e-01,1.343108420129e+01
6.429994e-01,1.342143566378e+01
6.439994e-01,1.341268776231e+01
6.449994e-01,1.340472150920e+01
6.459994e-01,1.339640290622e+01
6.469994e-01,1.338901139508e+01
6.479994e-01,1.338095557444e+01
6.489994e-01,1.337324273721e+01
6.499994e-01,1.336515733049e+01
6.509994e-01,1.335740160170e+01
6.519994e-01,1.335003498411e+01
6.529994e-01,1.334084154252e+01
6.539994e-01,1.333231834827e+01
6.549994e-01,1.332309290219e+01
6.559994e-01,1.331548413466e+01
6.569994e-01,1.330738793222e+01
6.579994e-01,1.329943214788e+01
6.589994e-01,1.329083114115e+01
6.599994e-01,1.328292312652e+01
6.609994e-01,1.327533509117e+01
6.619994e-01,1.326650933778e+01
6.629994e-01,1.325889827633e+01
6.639994e-01,1.325112446030e+01
6.649994e-01,1.324380168129e+01
6.659994e-01,1.323505909460e+01
6.669994e-01,1.322832169806e+01
6.679994e-01,1.321968988386e+01
6.689994e-01,1.321123748135e+01
6.699994e-01,1.320289637165e+01
6.709994e-01,1.319468681398e+01
6.719994e-01,1.318788061296e+01
6.729994e-01,1.317944563883e+01
6.739994e-01,1.317169782120e+01
6.749994e-01,1.316471215896e+01
6.759994e-01,1.315713478386e+01
6.769994e-01,1.314925335781e+01
6.779994e-01,1.314220972573e+01
6.789994e-01,1.313587046010e+01
6.799994e-01,1.312741229933e+01
6.809994e-01,1.312029535993e+01
6.819994e-01,1.311374460727e+01
6.829994e-01,1.310628726167e+01
6.839994e-01,1.309871945006e+01
6.849994e-01,1.309248706621e+01
6.859994e-01,1.308525287518e+01
6.869994e-01,1.307740849145e+01
6.879994e-01,1.306969861596e+01
6.889994e-01,1.306332131065e+01
6.899994e-01,1.305617578156e+01
6.909994e-01,1.305019610794e+01
6.919994e-01,1.304289016939e+01
6.929994e-01,1.303676324229e+01
6.939994e-01,1.302988418861e+01
6.949994e-01,1.302243596956e+01
6.959994e-01,1.301542501712e+01
6.969994e-01,1.300972611917e+01
6.979994e-01,1.300253334539e+01
6.989994e-01,1.299434606757e+01
6.999994e-01,1.298324483758e+01
7.009994e-01,1.297261747161e+01
7.019994e-01,1.296224626946e+01
7.029994e-01,1.295182790923e+01
7.039994e-01,1.294076353327e+01
7.049994e-01,1.293057770785e+01
7.059994e-01,1.291798652204e+01
7.069994e-01,1.290682261704e+01
7.079994e-01,1.289427644098e+01
7.089994e-01,1.288300687224e+01
7.099994e-01,1.287437559377e+01
7.109994e-01,1.286438009719e+01
7.119994e-01,1.285296198041e+01
7.129994e-01,1.284330828400e+01
7.139994e-01,1.283229395849e+01
7.149994e-01,1.282145252660e+01
7.159994e-01,1.280977681667e+01
7.169994e-01,1.280062900826e+01
7.179994e-01,1.279113423139e+01
7.189994e-01,1.278017260754e+01
7.199994e-01,1.276841248544e+01
7.209994e-01,1.275904240587e+01
7.219994e-01,1.274947686271e+01
7.229994e-01,1.273839570617e+01
7.239994e-01,1.272751901072e+01
7.249994e-01,1.271678213713e+01
7.259994e-01,1.270659068309e+01
7.269994e-01,1.269681527309e+01
7.279994e-01,1.268720005812e+01
7.289994e-01,1.267874805236e+01
7.299994e-01,1.266896566251e+01
7.309994e-01,1.266010592126e+01
7.319994e-01,1.265007133220e+01
7.329994e-01,1.264140292138e+01
7.339994e-01,1.263142856051e+01
7.349994e-01,1.262215785122e+01
7.359994e-01,1.261238334237e+01
7.369994e-01,1.260327942608e+01
7.379994e-01,1.259349906604e+01
7.389994e-01,1.258580901764e+01
7.399994e-01,1.257804278095e+01
7.409994e-01,1.256948665729e+01
7.419994e-01,1.256045940650e+01
7.429994e-01,1.255126877968e+01
7.439994e-01,1.254208496178e+01
7.449993e-01,1.253312900283e+01
7.459993e-01,1.252543906224e+01
7.469993e-01,1.251649083895e+01
7.479993e-01,1.250679815438e+01
7.489993e-01,1.249828883760e+01
7.499993e-01,1.248858000632e+01
7.509993e-01,1.248070624226e+01
7.519993e-01,1.247174943249e+01
7.529993e-01,1.246193830578e+01
7.539993e-01,1.245457941344e+01
7.549993e-01,1.244552119728e+01
7.559993e-01,1.243786924124e+01
7.569993e-01,1.243082610458e+01
7.579993e-01,1.242179286423e+01
7.589993e-01,1.241399056882e+01
7.599993e-01,1.240597006105e+01
7.609993e-01,1.239779432914e+01
7.619993e-01,1.238979339170e+01
7.629993e-01,1.238067683526e+01
7.639993e-01,1.237155311799e+01
7.649993e-01,1.236355705039e+01
7.659993e-01,1.235414810047e+01
7.669993e-01,1.234618209689e+01
7.679993e-01,1.233874019802e+01
7.689993e-01,1.233166240623e+01
7.699993e-01,1.232406548898e+01
7.709993e-01,1.231620083503e+01
7.719993e-01,1.230763885968e+01
7.729993e-01,1.229996095454e+01
7.739993e-01,1.229194728377e+01
7.749993e-01,1.228433032090e+01
7.759993e-01,1.227728732716e+01
7.769993e-01,1.226948803506e+01
7.779993e-01,1.226262467201e+01
7.789993e-01,1.225558420553e+01
7.799993e-01,1.224844123553e+01
7.809993e-01,1.224099166949e+01
7.819993e-01,1.223489930548e+01
7.829993e-01,1.222811105293e+01
7.839993e-01,1.222129577622e+01
7.849993e-01,1.221468668490e+01
7.859993e-01,1.220695914988e+01
7.869993e-01,1.220008955891e+01
7.879993e-01,1.219320985841e+01
7.889993e-01,1.218578540941e+01
7.899993e-01,1.217890546700e+01
7.909993e-01,1.216993996242e+01
7.919993e-01,1.216377562568e+01
7.929993e-01,1.215559128947e+01
7.939993e-01,1.214917589585e+01
7.949993e-01,1.214324182566e+01
7.959993e-01,1.213713323784e+01
7.969993e-01,1.212919732961e+01
7.979993e-01,1.212234327919e+01
7.989993e-01,1.211529835576e+01
7.999993e-01,1.210847875200e+01
8.009993e-01,1.210107550085e+01
8.019993e-01,1.209487630362e+01
8.029993e-01,1.208787069303e+01
8.039993e-01,1.208037332548e+01
8.049993e-01,1.207355847637e+01
8.059993e-01,1.206740944762e+01
8.069993e-01,1.205931592654e+01
8.079993e-01,1.205332392758e+01
8.089993e-01,1.204659389713e+01
8.099993e-01,1.203970271402e+01
8.109993e-01,1.203324419498e+01
8.119993e-01,1.202682772389e+01
8.129993e-01,1.202044559988e+01
8.139993e-01,1.201365829395e+01
8.149993e-01,1.200589116445e+01
8.159993e-01,1.199933509537e+01
8.169993e-01,1.198664611316e+01
8.179993e-01,1.197024082253e+01
8.189993e-01,1.195754326601e+01
8.199993e-01,1.194439213324e+01
8.209993e-01,1.192821985886e+01
8.219993e-01,1.191489380673e+01
8.229993e-01,1.190261095453e+01
8.239993e-01,1.188852583366e+01
8.249993e-01,1.187408862242e+01
8.259993e-01,1.185978975965e+01
8.269993e-01,1.184665003330e+01
8.279993e-01,1.183229486250e+01
8.289993e-01,1.181950927253e+01
8.299993e-01,1.180675177058e+01
8.309993e-01,1.179391375817e+01
8.319993e-01,1.178312606146e+01
8.329993e-01,1.177240992361e+01
8.339993e-01,1.175765178716e+01
8.349993e-01,1.174607109983e+01
8.359993e-01,1.173288774450e+01
8.369993e-01,1.171925311533e+01
8.379993e-01,1.170702376076e+01
8.389993e-01,1.169451787208e+01
8.399993e-01,1.168226710961e+01
8.409993e-01,1.167131471038e+01
8.419993e-01,1.166242030229e+01
8.429993e-01,1.165120940073e+01
8.439993e-01,1.163883441335e+01
8.449993e-01,1.162705542137e+01
8.459993e-01,1.161493729415e+01
8.469993e-01,1.160313427585e+01
8.479993e-01,1.159196638833e+01
8.489993e-01,1.157959004696e+01
8.499993e-01,1.156989726929e+01
8.509993e-01,1.155846770575e+01
8.519993e-01,1.154841403241e+01
8.529993e-01,1.153751254225e+01
8.539993e-01,1.152761052831e+01
8.549993e-01,1.151735965642e+01
8.559993e-01,1.150466699949e+01
8.569993e-01,1.149415856595e+01
8.579993e-01,1.148401181124e+01
8.589993e-01,1.147218571911e+01
8.599992e-01,1.146209699454e+01
8.609992e-01,1.145155701815e+01
8.619992e-01,1.144134943539e+01
8.629992e-01,1.143231505063e+01
8.639992e-01,1.142194000956e+01
8.649992e-01,1.141139600687e+01
8.659992e-01,1.140018666616e+01
8.669992e-01,1.139114167893e+01
8.679992e-01,1.138027402041e+01
8.689992e-01,1.137199449689e+01
8.699992e-01,1.136310727107e+01
8.709992e-01,1.135199475800e+01
8.719992e-01,1.134101666516e+01
8.729992e-01,1.133279360583e+01
8.739992e-01,1.132279297760e+01
8.749992e-01,1.131227059637e+01
8.759992e-01,1.130361148149e+01
8.769992e-01,1.129389123569e+01
8.779992e-01,1.128260122529e+01
8.789992e-01,1.127359437796e+01
8.799992e-01,1.126410924353e+01
8.809992e-01,1.125550124489e+01
8.819992e-01,1.124699329395e+01
8.829992e-01,1.123742225455e+01
8.839992e-01,1.122938956096e+01
8.849992e-01,1.122003348239e+01
8.859992e-01,1.121132030305e+01
8.869992e-01,1.120224061703e+01
8.879992e-01,1.119315502116e+01
8.889992e-01,1.118462574897e+01
8.899992e-01,1.117688033443e+01
8.909992e-01,1.116774418813e+01
8.919992e-01,1.115944764116e+01
8.929992e-01,1.115052595156e+01
8.939992e-01,1.114030739177e+01
8.949992e-01,1.113253881562e+01
8.959992e-01,1.112288235296e+01
8.969992e-01,1.111631167872e+01
8.979992e-01,1.110687011998e+01
8.989992e-01,1.109887747682e+01
8.999992e-01,1.109095813772e+01
9.009992e-01,1.108293007851e+01
9.019992e-01,1.107430163178e+01
9.029992e-01,1.106524012587e+01
9.039992e-01,1.105758199909e+01
9.049992e-01,1.104916873443e+01
9.059992e-01,1.104268894866e+01
9.069992e-01,1.103574674108e+01
9.079992e-01,1.102660129739e+01
9.089992e-01,1.101860555466e+01
9.099992e-01,1.101005491654e+01
9.109992e-01,1.100161683143e+01
9.119992e-01,1.098237477893e+01
9.129992e-01,1.096142289660e+01
9.139992e-01,1.094070195124e+01
9.149992e-01,1.091881297269e+01
9.159992e-01,1.089951653005e+01
9.169992e-01,1.087932658995e+01
9.179992e-01,1.085971778007e+01
9.189992e-01,1.084024149969e+01
9.199992e-01,1.082065849242e+01
9.209992e-01,1.080041335945e+01
9.219992e-01,1.078156724889e+01
9.229992e-01,1.076468701121e+01
9.239992e-01,1.074294178210e+01
9.249992e-01,1.072473304330e+01
9.259992e-01,1.070710184201e+01
9.269992e-01,1.068724426446e+01
9.279992e-01,1.067123503347e+01
9.289992e-01,1.065388799194e+01
9.299992e-01,1.063522701239e+01
9.309992e-01,1.061796502057e+01
9.319992e-01,1.059997339829e+01
9.329992e-01,1.058191233699e+01
9.339992e-01,1.056459037938e+01
9.349992e-01,1.054920358467e+01
9.359992e-01,1.053377441080e+01
9.369992e-01,1.051590087805e+01
9.379992e-01,1.049891417499e+01
9.389992e-01,1.048440287577e+01
9.399992e-01,1.046844378893e+01
9.409992e-01,1.045030987921e+01
9.419992e-01,1.043437319517e+01
9.429992e-01,1.041938311977e+01
9.439992e-01,1.040370219229e+01
9.449992e-01,1.038665080899e+01
9.459992e-01,1.036997521383e+01
9.469992e-01,1.035624483205e+01
9.479992e-01,1.034328205697e+01
9.489992e-01,1.032853294023e+01
9.499992e-01,1.031314273759e+01
9.509992e-01,1.030007127780e+01
9.519992e-01,1.028611850559e+01
9.529992e-01,1.027332395254e+01
9.539992e-01,1.025984672698e+01
9.549992e-01,1.024643678406e+01
9.559992e-01,1.023028195636e+01
9.569992e-01,1.021625845672e+01
9.579992e-01,1.020364203367e+01
9.589992e-01,1.019012768170e+01
9.599992e-01,1.017573978361e+01
9.609992e-01,1.016193802259e+01
9.619992e-01,1.014790752350e+01
9.629992e-01,1.013632919986e+01
9.639992e-01,1.012251846852e+01
9.649992e-01,1.011028325180e+01
9.659992e-01,1.009743706450e+01
9.669992e-01,1.008388059081e+01
9.679992e-01,1.007230580133e+01
9.689992e-01,1.005980078476e+01
9.699992e-01,1.004779668470e+01
9.709992e-01,1.003426246573e+01
9.719992e-01,1.002146527553e+01
9.729992e-01,1.000872584905e+01
9.739991e-01,9.981946537463e+00
9.749991e-01,9.916580561004e+00
9.759991e-01,9.859500313852e+00
9.769991e-01,9.796874045044e+00
9.779991e-01,9.743030444310e+00
9.789991e-01,9.680777361832e+00
9.799991e-01,9.630527195126e+00
9.809991e-01,9.572430725941e+00
9.819991e-01,9.514010316173e+00
9.829991e-01,9.458467262623e+00
9.839991e-01,9.414415836631e+00
9.849991e-01,9.364121414859e+00
9.859991e-01,9.312974086038e+00
9.869991e-01,9.262998916516e+00
9.879991e-01,9.214637698843e+00
9.889991e-01,9.170669925478e+00
9.899991e-01,9.126648612685e+00
9.909991e-01,9.082792098273e+00
9.919991e-01,9.047750249841e+00
9.929991e-01,9.004558397311e+00
9.939991e-01,8.840659028315e+00
9.949991e-01,8.650445706804e+00
9.959991e-01,8.471421172298e+00
9.969991e-01,8.316266136715e+00
9.979991e-01,8.167682827588e+00
9.989991e-01,8.040920129760e+00
9.999991e-01,7.000694976980e+00


==> out/add-takum8.csv <==
0.000000e+00,5.049432643111e+01
9.146341e-04,4.616624130845e+01
1.829268e-03,4.472354626756e+01
2.743902e-03,4.328085122667e+01
3.658537e-03,4.183815618578e+01
4.573171e-03,4.039546114489e+01
5.487805e-03,4.039546114489e+01
6.402439e-03,3.895276610400e+01
7.317073e-03,3.895276610400e+01
8.231707e-03,3.751007106312e+01
9.146341e-03,3.751007106312e+01
1.006098e-02,3.606737602224e+01
1.097561e-02,3.606737602224e+01
1.189024e-02,3.606737602224e+01
1.280488e-02,3.462468098139e+01
1.371951e-02,3.462468098139e+01
1.463415e-02,3.462468098139e+01
1.554878e-02,3.390333346098e+01
1.646341e-02,3.318198594059e+01
1.737805e-02,3.318198594059e+01
1.829268e-02,3.318198594059e+01
1.920732e-02,3.246063842025e+01
2.012195e-02,3.173929089996e+01
2.103659e-02,3.173929089996e+01
2.195122e-02,3.173929089996e+01
2.286585e-02,3.173929089996e+01
2.378049e-02,3.101794337978e+01
2.469512e-02,3.101794337978e+01
2.560976e-02,3.029659585976e+01
2.652439e-02,3.029659585976e+01
2.743902e-02,3.029659585976e+01
2.835366e-02,3.029659585976e+01
2.926829e-02,2.957524834003e+01
3.018293e-02,2.957524834003e+01
3.109756e-02,2.921457458032e+01
3.201220e-02,2.885390082075e+01
3.292683e-02,2.885390082075e+01
3.384146e-02,2.885390082075e+01
3.475610e-02,2.885390082075e+01
3.567073e-02,2.849322706138e+01
3.658537e-02,2.813255330224e+01
3.750000e-02,2.813255330224e+01
3.841463e-02,2.813255330224e+01
3.932927e-02,2.741120578497e+01
4.024390e-02,2.741120578497e+01
4.115854e-02,2.741120578497e+01
4.207317e-02,2.741120578497e+01
4.298780e-02,2.741120578497e+01
4.390244e-02,2.723086890594e+01
4.481707e-02,2.705053202705e+01
4.573171e-02,2.687019514832e+01
4.664634e-02,2.668985826977e+01
4.756098e-02,2.668985826977e+01
4.847561e-02,2.668985826977e+01
4.939024e-02,2.650952139144e+01
5.030488e-02,2.632918451334e+01
5.121951e-02,2.614884763550e+01
5.213415e-02,2.596851075797e+01
5.304878e-02,2.596851075797e+01
5.396341e-02,2.596851075797e+01
5.487805e-02,2.596851075797e+01
5.579268e-02,2.596851075797e+01
5.670732e-02,2.578817388079e+01
5.762195e-02,2.569800544234e+01
5.853659e-02,2.560783700399e+01
5.945122e-02,2.560783700399e+01
6.036585e-02,2.542750012764e+01
6.128049e-02,2.533733168964e+01
6.219512e-02,2.524716325178e+01
6.310976e-02,2.524716325178e+01
6.402439e-02,2.524716325178e+01
6.493902e-02,2.524716325178e+01
6.585366e-02,2.506682637650e+01
6.676829e-02,2.497665793909e+01
6.768293e-02,2.488648950185e+01
6.859756e-02,2.488648950185e+01
6.951220e-02,2.470615262793e+01
7.042683e-02,2.461598419128e+01
7.134146e-02,2.452581575484e+01
7.225610e-02,2.452581575484e+01
7.317073e-02,2.452581575484e+01
7.408537e-02,2.452581575484e+01
7.500000e-02,2.452581575484e+01
7.591463e-02,2.434547888268e+01
7.682927e-02,2.416514201158e+01
7.774390e-02,2.416514201158e+01
7.865854e-02,2.416514201158e+01
7.957317e-02,2.398480514168e+01
8.048780e-02,2.380446827314e+01
8.140244e-02,2.380446827314e+01
8.231707e-02,2.380446827314e+01
8.323171e-02,2.380446827314e+01
8.414634e-02,2.380446827314e+01
8.506098e-02,2.362413140614e+01
8.597561e-02,2.344379454089e+01
8.689024e-02,2.344379454089e+01
8.780488e-02,2.326345767761e+01
8.871951e-02,2.326345767761e+01
8.963415e-02,2.308312081658e+01
9.054878e-02,2.308312081658e+01
9.146341e-02,2.308312081658e+01
9.237805e-02,2.308312081658e+01
9.329268e-02,2.308312081658e+01
9.420732e-02,2.299295238699e+01
9.512195e-02,2.290278395808e+01
9.603659e-02,2.281261552989e+01
9.695122e-02,2.272244710247e+01
9.786585e-02,2.272244710247e+01
9.878049e-02,2.272244710247e+01
9.969512e-02,2.263227867586e+01
1.006098e-01,2.254211025011e+01
1.015244e-01,2.245194182529e+01
1.024390e-01,2.236177340146e+01
1.033537e-01,2.236177340146e+01
1.042683e-01,2.236177340146e+01
1.051829e-01,2.236177340146e+01
1.060976e-01,2.236177340146e+01
1.070122e-01,2.227160497866e+01
1.079268e-01,2.218143655698e+01
1.088415e-01,2.209126813649e+01
1.097561e-01,2.200109971726e+01
1.106707e-01,2.200109971726e+01
1.115854e-01,2.200109971726e+01
1.125000e-01,2.182076288291e+01
1.134146e-01,2.182076288291e+01
1.143293e-01,2.164042605466e+01
1.152439e-01,2.164042605466e+01
1.161585e-01,2.164042605466e+01
1.170732e-01,2.164042605466e+01
1.179878e-01,2.164042605466e+01
1.189024e-01,2.164042605466e+01
1.198171e-01,2.155025764307e+01
1.207317e-01,2.146008923331e+01
1.216463e-01,2.146008923331e+01
1.225610e-01,2.127975241978e+01
1.234756e-01,2.127975241978e+01
1.243902e-01,2.127975241978e+01
1.253049e-01,2.127975241978e+01
1.262195e-01,2.118958401627e+01
1.271341e-01,2.109941561512e+01
1.280488e-01,2.100924721648e+01
1.289634e-01,2.091907882051e+01
1.298780e-01,2.091907882051e+01
1.307927e-01,2.091907882051e+01
1.317073e-01,2.091907882051e+01
1.326220e-01,2.091907882051e+01
1.335366e-01,2.091907882051e+01
1.344512e-01,2.082891042738e+01
1.353659e-01,2.073874203728e+01
1.362805e-01,2.064857365040e+01
1.371951e-01,2.055840526695e+01
1.381098e-01,2.055840526695e+01
1.390244e-01,2.055840526695e+01
1.399390e-01,2.055840526695e+01
1.408537e-01,2.037806851124e+01
1.417683e-01,2.037806851124e+01
1.426829e-01,2.028790013946e+01
1.435976e-01,2.019773177209e+01
1.445122e-01,2.019773177209e+01
1.454268e-01,2.019773177209e+01
1.463415e-01,2.019773177209e+01
1.472561e-01,2.019773177209e+01
1.481707e-01,2.019773177209e+01
1.490854e-01,2.001739505171e+01
1.500000e-01,2.001739505171e+01
1.509146e-01,1.983705835259e+01
1.518293e-01,1.983705835259e+01
1.527439e-01,1.983705835259e+01
1.536585e-01,1.983705835259e+01
1.545732e-01,1.965672167758e+01
1.554878e-01,1.965672167758e+01
1.564024e-01,1.947638502988e+01
1.573171e-01,1.947638502988e+01
1.582317e-01,1.947638502988e+01
1.591463e-01,1.947638502988e+01
1.600610e-01,1.947638502988e+01
1.609756e-01,1.947638502988e+01
1.618902e-01,1.947638502988e+01
1.628049e-01,1.929604841312e+01
1.637195e-01,1.929604841312e+01
1.646341e-01,1.911571183142e+01
1.655488e-01,1.911571183142e+01
1.664634e-01,1.911571183142e+01
1.673780e-01,1.911571183142e+01
1.682927e-01,1.893537528946e+01
1.692073e-01,1.893537528946e+01
1.701220e-01,1.875503879252e+01
1.710366e-01,1.875503879252e+01
1.719512e-01,1.875503879252e+01
1.728659e-01,1.875503879252e+01
1.737805e-01,1.875503879252e+01
1.746951e-01,1.875503879252e+01
1.756098e-01,1.875503879252e+01
1.765244e-01,1.866487056278e+01
1.774390e-01,1.857470234660e+01
1.783537e-01,1.857470234660e+01
1.792683e-01,1.839436595849e+01
1.801829e-01,1.839436595849e+01
1.810976e-01,1.839436595849e+01
1.820122e-01,1.839436595849e+01
1.829268e-01,1.839436595849e+01
1.838415e-01,1.821402963589e+01
1.847561e-01,1.821402963589e+01
1.856707e-01,1.812386150184e+01
1.865854e-01,1.803369338753e+01
1.875000e-01,1.803369338753e+01
1.884146e-01,1.803369338753e+01
1.893293e-01,1.803369338753e+01
1.902439e-01,1.803369338753e+01
1.911585e-01,1.803369338753e+01
1.920732e-01,1.803369338753e+01
1.929878e-01,1.794352529422e+01
1.939024e-01,1.785335722327e+01
1.948171e-01,1.776318917614e+01
1.957317e-01,1.767302115434e+01
1.966463e-01,1.767302115434e+01
1.975610e-01,1.767302115434e+01
1.984756e-01,1.767302115434e+01
1.993902e-01,1.758285315952e+01
2.003049e-01,1.749268519341e+01
2.012195e-01,1.749268519341e+01
2.021341e-01,1.731234935487e+01
2.030488e-01,1.731234935487e+01
2.039634e-01,1.731234935487e+01
2.048780e-01,1.731234935487e+01
2.057927e-01,1.731234935487e+01
2.067073e-01,1.731234935487e+01
2.076220e-01,1.731234935487e+01
2.085366e-01,1.731234935487e+01
2.094512e-01,1.722218148650e+01
2.103659e-01,1.713201365500e+01
2.112805e-01,1.713201365500e+01
2.121951e-01,1.695167811229e+01
2.131098e-01,1.695167811229e+01
2.140244e-01,1.695167811229e+01
2.149390e-01,1.695167811229e+01
2.158537e-01,1.695167811229e+01
2.167683e-01,1.677134274765e+01
2.176829e-01,1.677134274765e+01
2.185976e-01,1.668117513939e+01
2.195122e-01,1.659100758478e+01
2.204268e-01,1.659100758478e+01
2.213415e-01,1.659100758478e+01
2.222561e-01,1.659100758478e+01
2.231707e-01,1.659100758478e+01
2.240854e-01,1.659100758478e+01
2.250000e-01,1.659100758478e+01
2.259146e-01,1.659100758478e+01
2.268293e-01,1.650084008728e+01
2.277439e-01,1.641067265057e+01
2.286585e-01,1.641067265057e+01
2.295732e-01,1.623033797544e+01
2.304878e-01,1.623033797544e+01
2.314024e-01,1.623033797544e+01
2.323171e-01,1.623033797544e+01
2.332317e-01,1.623033797544e+01
2.341463e-01,1.605000359390e+01
2.350610e-01,1.605000359390e+01
2.359756e-01,1.595983652525e+01
2.368902e-01,1.586966954504e+01
2.378049e-01,1.586966954504e+01
2.387195e-01,1.586966954504e+01
2.396341e-01,1.586966954504e+01
2.405488e-01,1.586966954504e+01
2.414634e-01,1.586966954504e+01
2.423780e-01,1.586966954504e+01
2.432927e-01,1.586966954504e+01
2.442073e-01,1.577950265898e+01
2.451220e-01,1.568933587314e+01
2.460366e-01,1.568933587314e+01
2.469512e-01,1.559916919399e+01
2.478659e-01,1.550900262841e+01
2.487805e-01,1.550900262841e+01
2.496951e-01,1.550900262841e+01
2.506098e-01,1.550900262841e+01
2.515244e-01,1.541883618372e+01
2.524390e-01,1.532866986771e+01
2.533537e-01,1.532866986771e+01
2.542683e-01,1.514833765549e+01
2.551829e-01,1.514833765549e+01
2.560976e-01,1.514833765549e+01
2.570122e-01,1.514833765549e+01
2.579268e-01,1.514833765549e+01
2.588415e-01,1.514833765549e+01
2.597561e-01,1.514833765549e+01
2.606707e-01,1.514833765549e+01
2.615854e-01,1.514833765549e+01
2.625000e-01,1.496800606477e+01
2.634146e-01,1.496800606477e+01
2.643293e-01,1.487784052792e+01
2.652439e-01,1.478767517830e+01
2.661585e-01,1.478767517830e+01
2.670732e-01,1.478767517830e+01
2.679878e-01,1.478767517830e+01
2.689024e-01,1.478767517830e+01
2.698171e-01,1.460734508985e+01
2.707317e-01,1.460734508985e+01
2.716463e-01,1.451718037755e+01
2.725610e-01,1.442701590566e+01
2.734756e-01,1.442701590566e+01
2.743902e-01,1.442701590566e+01
2.753049e-01,1.442701590566e+01
2.762195e-01,1.442701590566e+01
2.771341e-01,1.442701590566e+01
2.780488e-01,1.442701590566e+01
2.789634e-01,1.442701590566e+01
2.798780e-01,1.442701590566e+01
2.807927e-01,1.433685168968e+01
2.817073e-01,1.424668774611e+01
2.826220e-01,1.424668774611e+01
2.835366e-01,1.406636074764e+01
2.844512e-01,1.406636074764e+01
2.853659e-01,1.406636074764e+01
2.862805e-01,1.406636074764e+01
2.871951e-01,1.406636074764e+01
2.881098e-01,1.397619773133e+01
2.890244e-01,1.388603506481e+01
2.899390e-01,1.388603506481e+01
2.908537e-01,1.379587277061e+01
2.917683e-01,1.370571087277e+01
2.926829e-01,1.370571087277e+01
2.935976e-01,1.370571087277e+01
2.945122e-01,1.370571087277e+01
2.954268e-01,1.370571087277e+01
2.963415e-01,1.370571087277e+01
2.972561e-01,1.370571087277e+01
2.981707e-01,1.370571087277e+01
2.990854e-01,1.361554939683e+01
3.000000e-01,1.352538836999e+01
3.009146e-01,1.352538836999e+01
3.018293e-01,1.343522782123e+01
3.027439e-01,1.334506778136e+01
3.036585e-01,1.334506778136e+01
3.045732e-01,1.334506778136e+01
3.054878e-01,1.334506778136e+01
3.064024e-01,1.334506778136e+01
3.073171e-01,1.325490828321e+01
3.082317e-01,1.316474936170e+01
3.091463e-01,1.316474936170e+01
3.100610e-01,1.307459105401e+01
3.109756e-01,1.298443339973e+01
3.118902e-01,1.298443339973e+01
3.128049e-01,1.298443339973e+01
3.137195e-01,1.298443339973e+01
3.146341e-01,1.298443339973e+01
3.155488e-01,1.298443339973e+01
3.164634e-01,1.298443339973e+01
3.173780e-01,1.298443339973e+01
3.182927e-01,1.298443339973e+01
3.192073e-01,1.289427644098e+01
3.201220e-01,1.280412022261e+01
3.210366e-01,1.280412022261e+01
3.219512e-01,1.271396479236e+01
3.228659e-01,1.262381020104e+01
3.237805e-01,1.262381020104e+01
3.246951e-01,1.262381020104e+01
3.256098e-01,1.262381020104e+01
3.265244e-01,1.262381020104e+01
3.274390e-01,1.253365650273e+01
3.283537e-01,1.244350375503e+01
3.292683e-01,1.244350375503e+01
3.301829e-01,1.235335201921e+01
3.310976e-01,1.226320136050e+01
3.320122e-01,1.226320136050e+01
3.329268e-01,1.226320136050e+01
3.338415e-01,1.226320136050e+01
3.347561e-01,1.226320136050e+01
3.356707e-01,1.226320136050e+01
3.365854e-01,1.226320136050e+01
3.375000e-01,1.226320136050e+01
3.384146e-01,1.226320136050e+01
3.393293e-01,1.208290355668e+01
3.402439e-01,1.208290355668e+01
3.411585e-01,1.208290355668e+01
3.420732e-01,1.190261095453e+01
3.429878e-01,1.190261095453e+01
3.439024e-01,1.190261095453e+01
3.448171e-01,1.190261095453e+01
3.457317e-01,1.190261095453e+01
3.466463e-01,1.190261095453e+01
3.475610e-01,1.190261095453e+01
3.484756e-01,1.172232424628e+01
3.493902e-01,1.172232424628e+01
3.503049e-01,1.172232424628e+01
3.512195e-01,1.154204421622e+01
3.521341e-01,1.154204421622e+01
3.530488e-01,1.154204421622e+01
3.539634e-01,1.154204421622e+01
3.548780e-01,1.154204421622e+01
3.557927e-01,1.154204421622e+01
3.567073e-01,1.154204421622e+01
3.576220e-01,1.154204421622e+01
3.585366e-01,1.154204421622e+01
3.594512e-01,1.154204421622e+01
3.603659e-01,1.154204421622e+01
3.612805e-01,1.136177175296e+01
3.621951e-01,1.136177175296e+01
3.631098e-01,1.136177175296e+01
3.640244e-01,1.118150786322e+01
3.649390e-01,1.118150786322e+01
3.658537e-01,1.118150786322e+01
3.667683e-01,1.118150786322e+01
3.676829e-01,1.118150786322e+01
3.685976e-01,1.118150786322e+01
3.695122e-01,1.118150786322e+01
3.704268e-01,1.100125368757e+01
3.713415e-01,1.100125368757e+01
3.722561e-01,1.100125368757e+01
3.731707e-01,1.087478793913e+01
3.740854e-01,1.087478793913e+01
3.750000e-01,1.082101051816e+01
3.759146e-01,1.082101051816e+01
3.768293e-01,1.082101051816e+01
3.777439e-01,1.082101051816e+01
3.786585e-01,1.082101051816e+01
3.795732e-01,1.082101051816e+01
3.804878e-01,1.082101051816e+01
3.814024e-01,1.082101051816e+01
3.823171e-01,1.082101051816e+01
3.832317e-01,1.073089351094e+01
3.841463e-01,1.064077981884e+01
3.850610e-01,1.064077981884e+01
3.859756e-01,1.064077981884e+01
3.868902e-01,1.055066965539e+01
3.878049e-01,1.046056324788e+01
3.887195e-01,1.046056324788e+01
3.896341e-01,1.046056324788e+01
3.905488e-01,1.046056324788e+01
3.914634e-01,1.046056324788e+01
3.923780e-01,1.046056324788e+01
3.932927e-01,1.046056324788e+01
3.942073e-01,1.037046083819e+01
3.951220e-01,1.035906253163e+01
3.960366e-01,1.035906253163e+01
3.969512e-01,1.028036268377e+01
3.978659e-01,1.028036268377e+01
3.987805e-01,1.028036268377e+01
3.996951e-01,1.019026905862e+01
4.006098e-01,1.010018025436e+01
4.015244e-01,1.010018025436e+01
4.024390e-01,1.010018025436e+01
4.033537e-01,1.010018025436e+01
4.042683e-01,1.010018025436e+01
4.051829e-01,1.010018025436e+01
4.060976e-01,1.010018025436e+01
4.070122e-01,1.010018025436e+01
4.079268e-01,1.010018025436e+01
4.088415e-01,1.010018025436e+01
4.097561e-01,1.010018025436e+01
4.106707e-01,1.001009658133e+01
4.115854e-01,9.920018369835e+00
4.125000e-01,9.920018369835e+00
4.134146e-01,9.920018369835e+00
4.143293e-01,9.829945971383e+00
4.152439e-01,9.739879760056e+00
4.161585e-01,9.739879760056e+00
4.170732e-01,9.739879760056e+00
4.179878e-01,9.739879760056e+00
4.189024e-01,9.739879760056e+00
4.198171e-01,9.739879760056e+00
4.207317e-01,9.739879760056e+00
4.216463e-01,9.649820133957e+00
4.225610e-01,9.559767516738e+00
4.234756e-01,9.559767516738e+00
4.243902e-01,9.559767516738e+00
4.253049e-01,9.469722359234e+00
4.262195e-01,9.379685141196e+00
4.271341e-01,9.379685141196e+00
4.280488e-01,9.379685141196e+00
4.289634e-01,9.379685141196e+00
4.298780e-01,9.379685141196e+00
4.307927e-01,9.379685141196e+00
4.317073e-01,9.379685141196e+00
4.326220e-01,9.379685141196e+00
4.335366e-01,9.379685141196e+00
4.344512e-01,9.379685141196e+00
4.353659e-01,9.289656373137e+00
4.362805e-01,9.199636598291e+00
4.371951e-01,9.199636598291e+00
4.381098e-01,9.199636598291e+00
4.390244e-01,9.199636598291e+00
4.399390e-01,9.109626394696e+00
4.408537e-01,9.064912821777e+00
4.417683e-01,9.064912821777e+00
4.426829e-01,9.064912821777e+00
4.435976e-01,9.064912821777e+00
4.445122e-01,9.020061512352e+00
4.454268e-01,9.020061512352e+00
4.463415e-01,9.020061512352e+00
4.472561e-01,9.020061512352e+00
4.481707e-01,9.020061512352e+00
4.490854e-01,9.019626377408e+00
4.500000e-01,9.019626377408e+00
4.509146e-01,9.019626377408e+00
4.518293e-01,9.019626377408e+00
4.527439e-01,9.019626377408e+00
4.536585e-01,9.019626377408e+00
4.545732e-01,9.019626377408e+00
4.554878e-01,9.019626377408e+00
4.564024e-01,9.019261618871e+00
4.573171e-01,9.019261618871e+00
4.582317e-01,9.019261618871e+00
4.591463e-01,9.019261618871e+00
4.600610e-01,9.019261618871e+00
4.609756e-01,9.019261618871e+00
4.618902e-01,9.019261618871e+00
4.628049e-01,9.019261618871e+00
4.637195e-01,9.019261618871e+00
4.646341e-01,9.019261618871e+00
4.655488e-01,8.929637200852e+00
4.664634e-01,8.929637200852e+00
4.673780e-01,8.839659561326e+00
4.682927e-01,8.839659561326e+00
4.692073e-01,8.839659561326e+00
4.701220e-01,8.749694199653e+00
4.710366e-01,8.749694199653e+00
4.719512e-01,8.659741904005e+00
4.728659e-01,8.659741904005e+00
4.737805e-01,8.659741904005e+00
4.746951e-01,8.659741904005e+00
4.756098e-01,8.659741904005e+00
4.765244e-01,8.659741904005e+00
4.774390e-01,8.659741904005e+00
4.783537e-01,8.659741904005e+00
4.792683e-01,8.659741904005e+00
4.801829e-01,8.659741904005e+00
4.810976e-01,8.659741904005e+00
4.820122e-01,8.659741904005e+00
4.829268e-01,8.569803512896e+00
4.838415e-01,8.482819125388e+00
4.847561e-01,8.482819125388e+00
4.856707e-01,8.479879918367e+00
4.865854e-01,8.479879918367e+00
4.875000e-01,8.479879918367e+00
4.884146e-01,8.479879918367e+00
4.893293e-01,8.389972069367e+00
4.902439e-01,8.300080975333e+00
4.911585e-01,8.300080975333e+00
4.920732e-01,8.300080975333e+00
4.929878e-01,8.300080975333e+00
4.939024e-01,8.300080975333e+00
4.948171e-01,8.300080975333e+00
4.957317e-01,8.300080975333e+00
4.966463e-01,8.300080975333e+00
4.975610e-01,8.230349012499e+00
4.984756e-01,8.210207710007e+00
4.993902e-01,8.210207710007e+00
5.003049e-01,8.120353415468e+00
5.012195e-01,8.120353415468e+00
5.021341e-01,8.120353415468e+00
5.030488e-01,8.030519306427e+00
5.039634e-01,8.030519306427e+00
5.048780e-01,7.940706674770e+00
5.057927e-01,7.940706674770e+00
5.067073e-01,7.940706674770e+00
5.076220e-01,7.940706674770e+00
5.085366e-01,7.940706674770e+00
5.094512e-01,7.940706674770e+00
5.103659e-01,7.940706674770e+00
5.112805e-01,7.940706674770e+00
5.121951e-01,7.940706674770e+00
5.131098e-01,7.940706674770e+00
5.140244e-01,7.899431180685e+00
5.149390e-01,7.850916894384e+00
5.158537e-01,7.850916894384e+00
5.167683e-01,7.761151426271e+00
5.176829e-01,7.761151426271e+00
5.185976e-01,7.761151426271e+00
5.195122e-01,7.761151426271e+00
5.204268e-01,7.671411823971e+00
5.213415e-01,7.581699739306e+00
5.222561e-01,7.581699739306e+00
5.231707e-01,7.581699739306e+00
5.240854e-01,7.581699739306e+00
5.250000e-01,7.581699739306e+00
5.259146e-01,7.581699739306e+00
5.268293e-01,7.581699739306e+00
5.277439e-01,7.581699739306e+00
5.286585e-01,7.550427735027e+00
5.295732e-01,7.550427735027e+00
5.304878e-01,7.492016928466e+00
5.314024e-01,7.472325187317e+00
5.323171e-01,7.472325187317e+00
5.332317e-01,7.472325187317e+00
5.341463e-01,7.402365258460e+00
5.350610e-01,7.402365258460e+00
5.359756e-01,7.402365258460e+00
5.368902e-01,7.402365258460e+00
5.378049e-01,7.312746713936e+00
5.387195e-01,7.223163404408e+00
5.396341e-01,7.223163404408e+00
5.405488e-01,7.223163404408e+00
5.414634e-01,7.223163404408e+00
5.423780e-01,7.223163404408e+00
5.432927e-01,7.223163404408e+00
5.442073e-01,7.223163404408e+00
5.451220e-01,7.223163404408e+00
5.460366e-01,7.223163404408e+00
5.469512e-01,7.223163404408e+00
5.478659e-01,7.223163404408e+00
5.487805e-01,7.223163404408e+00
5.496951e-01,7.223163404408e+00
5.506098e-01,7.223163404408e+00
5.515244e-01,7.133617571897e+00
5.524390e-01,7.076579540962e+00
5.533537e-01,7.045446075907e+00
5.542683e-01,7.045446075907e+00
5.551829e-01,7.045446075907e+00
5.560976e-01,7.045446075907e+00
5.570122e-01,7.045446075907e+00
5.579268e-01,7.045446075907e+00
5.588415e-01,7.045446075907e+00
5.597561e-01,7.045446075907e+00
5.606707e-01,7.044111599011e+00
5.615854e-01,7.044111599011e+00
5.625000e-01,7.044111599011e+00
5.634146e-01,7.044111599011e+00
5.643293e-01,7.030907341512e+00
5.652439e-01,7.004991745739e+00
5.661585e-01,7.004991745739e+00
5.670732e-01,7.004505676631e+00
5.679878e-01,7.004505676631e+00
5.689024e-01,7.004505676631e+00
5.698171e-01,7.004505676631e+00
5.707317e-01,6.954648017490e+00
5.716463e-01,6.865229517226e+00
5.725610e-01,6.865229517226e+00
5.734756e-01,6.865229517226e+00
5.743902e-01,6.865229517226e+00
5.753049e-01,6.865229517226e+00
5.762195e-01,6.865229517226e+00
5.771341e-01,6.865229517226e+00
5.780488e-01,6.865229517226e+00
5.789634e-01,6.865229517226e+00
5.798780e-01,6.822039940344e+00
5.807927e-01,6.822039940344e+00
5.817073e-01,6.822039940344e+00
5.826220e-01,6.775858955799e+00
5.835366e-01,6.775858955799e+00
5.844512e-01,6.711684157172e+00
5.853659e-01,6.686539368531e+00
5.862805e-01,6.686539368531e+00
5.871951e-01,6.686539368531e+00
5.881098e-01,6.686539368531e+00
5.890244e-01,6.597273979096e+00
5.899390e-01,6.597273979096e+00
5.908537e-01,6.517176737234e+00
5.917683e-01,6.508066210706e+00
5.926829e-01,6.508066210706e+00
5.935976e-01,6.508066210706e+00
5.945122e-01,6.508066210706e+00
5.954268e-01,6.508066210706e+00
5.963415e-01,6.508066210706e+00
5.972561e-01,6.508066210706e+00
5.981707e-01,6.508066210706e+00
5.990854e-01,6.508066210706e+00
6.000000e-01,6.508066210706e+00
6.009146e-01,6.508066210706e+00
6.018293e-01,6.418919697889e+00
6.027439e-01,6.415625321651e+00
6.036585e-01,6.415625321651e+00
6.045732e-01,6.414430472402e+00
6.054878e-01,6.414430472402e+00
6.064024e-01,6.414430472402e+00
6.073171e-01,6.404968625245e+00
6.082317e-01,6.404968625245e+00
6.091463e-01,6.404968625245e+00
6.100610e-01,6.404968625245e+00
6.109756e-01,6.404968625245e+00
6.118902e-01,6.404968625245e+00
6.128049e-01,6.404968625245e+00
6.137195e-01,6.350818713951e+00
6.146341e-01,6.350818713951e+00
6.155488e-01,6.350818713951e+00
6.164634e-01,6.350818713951e+00
6.173780e-01,6.350818713951e+00
6.182927e-01,6.329838298890e+00
6.192073e-01,6.329838298890e+00
6.201220e-01,6.329838298890e+00
6.210366e-01,6.329838298890e+00
6.219512e-01,6.329838298890e+00
6.228659e-01,6.240826108719e+00
6.237805e-01,6.227296979811e+00
6.246951e-01,6.227296979811e+00
6.256098e-01,6.227296979811e+00
6.265244e-01,6.227068960028e+00
6.274390e-01,6.227068960028e+00
6.283537e-01,6.227068960028e+00
6.292683e-01,6.227068960028e+00
6.301829e-01,6.227068960028e+00
6.310976e-01,6.207062172456e+00
6.320122e-01,6.207062172456e+00
6.329268e-01,6.207062172456e+00
6.338415e-01,6.177418501494e+00
6.347561e-01,6.157411620950e+00
6.356707e-01,6.157411620950e+00
6.365854e-01,6.151887472855e+00
6.375000e-01,6.151887472855e+00
6.384146e-01,6.151887472855e+00
6.393293e-01,6.151887472855e+00
6.402439e-01,6.151887472855e+00
6.411585e-01,6.151887472855e+00
6.420732e-01,6.151887472855e+00
6.429878e-01,6.151887472855e+00
6.439024e-01,6.151887472855e+00
6.448171e-01,6.063027001644e+00
6.457317e-01,5.984823927597e+00
6.466463e-01,5.984823927597e+00
6.475610e-01,5.984823927597e+00
6.484756e-01,5.974249585398e+00
6.493902e-01,5.974249585398e+00
6.503049e-01,5.974249585398e+00
6.512195e-01,5.974249585398e+00
6.521341e-01,5.974249585398e+00
6.530488e-01,5.960430504201e+00
6.539634e-01,5.960430504201e+00
6.548780e-01,5.960430504201e+00
6.557927e-01,5.960430504201e+00
6.567073e-01,5.942870270523e+00
6.576220e-01,5.885560410218e+00
6.585366e-01,5.884110604517e+00
6.594512e-01,5.884110604517e+00
6.603659e-01,5.834872352263e+00
6.612805e-01,5.834872352263e+00
6.621951e-01,5.834872352263e+00
6.631098e-01,5.834872352263e+00
6.640244e-01,5.834872352263e+00
6.649390e-01,5.812147549555e+00
6.658537e-01,5.812147549555e+00
6.667683e-01,5.812147549555e+00
6.676829e-01,5.801335872917e+00
6.685976e-01,5.796964974555e+00
6.695122e-01,5.796964974555e+00
6.704268e-01,5.796964974555e+00
6.713415e-01,5.796964974555e+00
6.722561e-01,5.796964974555e+00
6.731707e-01,5.796964974555e+00
6.740854e-01,5.796964974555e+00
6.750000e-01,5.796964974555e+00
6.759146e-01,5.796964974555e+00
6.768293e-01,5.796964974555e+00
6.777439e-01,5.796964974555e+00
6.786585e-01,5.796964974555e+00
6.795732e-01,5.796964974555e+00
6.804878e-01,5.796964974555e+00
6.814024e-01,5.796964974555e+00
6.823171e-01,5.730210555866e+00
6.832317e-01,5.708469106530e+00
6.841463e-01,5.666224144130e+00
6.850610e-01,5.666224144130e+00
6.859756e-01,5.620078982005e+00
6.868902e-01,5.620078982005e+00
6.878049e-01,5.620078982005e+00
6.887195e-01,5.620078982005e+00
6.896341e-01,5.620078982005e+00
6.905488e-01,5.570336083617e+00
6.914634e-01,5.543460969035e+00
6.923780e-01,5.543460969035e+00
6.932927e-01,5.543460969035e+00
6.942073e-01,5.543460969035e+00
6.951220e-01,5.531801143440e+00
6.960366e-01,5.486868484654e+00
6.969512e-01,5.486868484654e+00
6.978659e-01,5.451158891226e+00
6.987805e-01,5.451158891226e+00
6.996951e-01,5.451158891226e+00
7.006098e-01,5.451158891226e+00
7.015244e-01,5.451158891226e+00
7.024390e-01,5.451158891226e+00
7.033537e-01,5.451158891226e+00
7.042683e-01,5.443642519507e+00
7.051829e-01,5.443642519507e+00
7.060976e-01,5.443642519507e+00
7.070122e-01,5.443642519507e+00
7.079268e-01,5.443642519507e+00
7.088415e-01,5.443642519507e+00
7.097561e-01,5.443642519507e+00
7.106707e-01,5.443642519507e+00
7.115854e-01,5.443642519507e+00
7.125000e-01,5.355610445481e+00
7.134146e-01,5.355610445481e+00
7.143293e-01,5.335833561451e+00
7.152439e-01,5.328167669904e+00
7.161585e-01,5.328167669904e+00
7.170732e-01,5.328167669904e+00
7.179878e-01,5.328167669904e+00
7.189024e-01,5.328167669904e+00
7.198171e-01,5.328167669904e+00
7.207317e-01,5.328167669904e+00
7.216463e-01,5.328167669904e+00
7.225610e-01,5.315976033747e+00
7.234756e-01,5.315976033747e+00
7.243902e-01,5.315976033747e+00
7.253049e-01,5.315976033747e+00
7.262195e-01,5.315976033747e+00
7.271341e-01,5.305581061511e+00
7.280488e-01,5.305581061511e+00
7.289634e-01,5.297174596491e+00
7.298780e-01,5.297174596491e+00
7.307927e-01,5.297174596491e+00
7.317073e-01,5.272389274954e+00
7.326220e-01,5.272389274954e+00
7.335366e-01,5.267712684393e+00
7.344512e-01,5.267712684393e+00
7.353659e-01,5.267712684393e+00
7.362805e-01,5.267712684393e+00
7.371951e-01,5.267712684393e+00
7.381098e-01,5.267712684393e+00
7.390244e-01,5.260193201401e+00
7.399390e-01,5.250882723612e+00
7.408537e-01,5.250882723612e+00
7.417683e-01,5.250882723612e+00
7.426829e-01,5.250882723612e+00
7.435976e-01,5.250882723612e+00
7.445122e-01,5.250882723612e+00
7.454268e-01,5.250882723612e+00
7.463415e-01,5.250882723612e+00
7.472561e-01,5.250882723612e+00
7.481707e-01,5.250882723612e+00
7.490854e-01,5.250882723612e+00
7.500000e-01,5.250882723612e+00
7.509146e-01,5.250882723612e+00
7.518293e-01,5.250882723612e+00
7.527439e-01,5.250882723612e+00
7.536585e-01,5.250882723612e+00
7.545732e-01,5.215651821127e+00
7.554878e-01,5.215651821127e+00
7.564024e-01,5.215651821127e+00
7.573171e-01,5.215651821127e+00
7.582317e-01,5.215651821127e+00
7.591463e-01,5.215651821127e+00
7.600610e-01,5.206470516115e+00
7.609756e-01,5.179957448923e+00
7.618902e-01,5.179957448923e+00
7.628049e-01,5.176511968816e+00
7.637195e-01,5.176511968816e+00
7.646341e-01,5.094205831855e+00
7.655488e-01,5.092353424018e+00
7.664634e-01,5.092353424018e+00
7.673780e-01,5.092353424018e+00
7.682927e-01,5.092353424018e+00
7.692073e-01,5.092353424018e+00
7.701220e-01,5.092353424018e+00
7.710366e-01,5.092353424018e+00
7.719512e-01,5.092353424018e+00
7.728659e-01,5.092353424018e+00
7.737805e-01,5.092353424018e+00
7.746951e-01,5.092353424018e+00
7.756098e-01,5.029945788695e+00
7.765244e-01,5.029945788695e+00
7.774390e-01,5.029945788695e+00
7.783537e-01,5.027029461469e+00
7.792683e-01,5.027029461469e+00
7.801829e-01,5.027029461469e+00
7.810976e-01,5.027029461469e+00
7.820122e-01,5.027029461469e+00
7.829268e-01,5.027029461469e+00
7.838415e-01,5.027029461469e+00
7.847561e-01,5.027029461469e+00
7.856707e-01,5.008811536352e+00
7.865854e-01,5.004909790198e+00
7.875000e-01,4.995757846171e+00
7.884146e-01,4.973317209847e+00
7.893293e-01,4.973317209847e+00
7.902439e-01,4.973317209847e+00
7.911585e-01,4.917636247513e+00
7.920732e-01,4.917636247513e+00
7.929878e-01,4.917636247513e+00
7.939024e-01,4.917636247513e+00
7.948171e-01,4.917636247513e+00
7.957317e-01,4.852625549374e+00
7.966463e-01,4.852625549374e+00
7.975610e-01,4.852625549374e+00
7.984756e-01,4.852625549374e+00
7.993902e-01,4.830543040082e+00
8.003049e-01,4.799224356825e+00
8.012195e-01,4.799224356825e+00
8.021341e-01,4.768265738426e+00
8.030488e-01,4.768265738426e+00
8.039634e-01,4.767345063717e+00
8.048780e-01,4.767345063717e+00
8.057927e-01,4.767345063717e+00
8.067073e-01,4.743640981172e+00
8.076220e-01,4.743640981172e+00
8.085366e-01,4.743640981172e+00
8.094512e-01,4.743640981172e+00
8.103659e-01,4.743640981172e+00
8.112805e-01,4.743640981172e+00
8.121951e-01,4.743640981172e+00
8.131098e-01,4.743640981172e+00
8.140244e-01,4.733935633272e+00
8.149390e-01,4.733935633272e+00
8.158537e-01,4.656941478708e+00
8.167683e-01,4.638015150654e+00
8.176829e-01,4.638015150654e+00
8.185976e-01,4.627906948935e+00
8.195122e-01,4.570456561145e+00
8.204268e-01,4.570456561145e+00
8.213415e-01,4.570456561145e+00
8.222561e-01,4.570456561145e+00
8.231707e-01,4.570456561145e+00
8.240854e-01,4.570456561145e+00
8.250000e-01,4.514851186681e+00
8.259146e-01,4.484198903555e+00
8.268293e-01,4.456447204671e+00
8.277439e-01,4.456447204671e+00
8.286585e-01,4.449977609783e+00
8.295732e-01,4.449977609783e+00
8.304878e-01,4.449977609783e+00
8.314024e-01,4.405378878843e+00
8.323171e-01,4.405378878843e+00
8.332317e-01,4.405378878843e+00
8.341463e-01,4.398181853832e+00
8.350610e-01,4.398181853832e+00
8.359756e-01,4.398181853832e+00
8.368902e-01,4.398181853832e+00
8.378049e-01,4.398181853832e+00
8.387195e-01,4.398181853832e+00
8.396341e-01,4.398181853832e+00
8.405488e-01,4.398181853832e+00
8.414634e-01,4.398181853832e+00
8.423780e-01,4.398181853832e+00
8.432927e-01,4.398181853832e+00
8.442073e-01,4.398181853832e+00
8.451220e-01,4.398181853832e+00
8.460366e-01,4.398181853832e+00
8.469512e-01,4.398181853832e+00
8.478659e-01,4.384701000875e+00
8.487805e-01,4.384701000875e+00
8.496951e-01,4.384701000875e+00
8.506098e-01,4.328104273896e+00
8.515244e-01,4.328104273896e+00
8.524390e-01,4.328104273896e+00
8.533537e-01,4.328104273896e+00
8.542683e-01,4.328104273896e+00
8.551829e-01,4.328104273896e+00
8.560976e-01,4.328104273896e+00
8.570122e-01,4.328104273896e+00
8.579268e-01,4.328104273896e+00
8.588415e-01,4.313757484869e+00
8.597561e-01,4.313757484869e+00
8.606707e-01,4.313757484869e+00
8.615854e-01,4.313757484869e+00
8.625000e-01,4.313757484869e+00
8.634146e-01,4.313693051955e+00
8.643293e-01,4.313693051955e+00
8.652439e-01,4.312419458828e+00
8.661585e-01,4.312419458828e+00
8.670732e-01,4.257479384906e+00
8.679878e-01,4.257479384906e+00
8.689024e-01,4.257479384906e+00
8.698171e-01,4.257479384906e+00
8.707317e-01,4.230515093948e+00
8.716463e-01,4.230448349209e+00
8.725610e-01,4.230448349209e+00
8.734756e-01,4.230448349209e+00
8.743902e-01,4.230448349209e+00
8.753049e-01,4.226926490260e+00
8.762195e-01,4.226926490260e+00
8.771341e-01,4.226926490260e+00
8.780488e-01,4.226926490260e+00
8.789634e-01,4.226926490260e+00
8.798780e-01,4.226926490260e+00
8.807927e-01,4.147240834641e+00
8.817073e-01,4.147240834641e+00
8.826220e-01,4.142849612433e+00
8.835366e-01,4.142849612433e+00
8.844512e-01,4.141718470183e+00
8.853659e-01,4.141718470183e+00
8.862805e-01,4.095419360232e+00
8.871951e-01,4.095419360232e+00
8.881098e-01,4.095419360232e+00
8.890244e-01,4.095419360232e+00
8.899390e-01,4.095419360232e+00
8.908537e-01,4.087233744495e+00
8.917683e-01,4.056811695795e+00
8.926829e-01,4.056811695795e+00
8.935976e-01,4.056811695795e+00
8.945122e-01,4.056811695795e+00
8.954268e-01,4.056811695795e+00
8.963415e-01,4.056811695795e+00
8.972561e-01,4.056811695795e+00
8.981707e-01,4.056811695795e+00
8.990854e-01,4.027917246810e+00
9.000000e-01,4.027917246810e+00
9.009146e-01,4.027917246810e+00
9.018293e-01,4.027917246810e+00
9.027439e-01,4.027917246810e+00
9.036585e-01,4.022825172579e+00
9.045732e-01,4.022825172579e+00
9.054878e-01,3.972926243528e+00
9.064024e-01,3.972926243528e+00
9.073171e-01,3.972926243528e+00
9.082317e-01,3.972926243528e+00
9.091463e-01,3.972223263331e+00
9.100610e-01,3.972223263331e+00
9.109756e-01,3.887971090740e+00
9.118902e-01,3.887971090740e+00
9.128049e-01,3.887971090740e+00
9.137195e-01,3.804073938850e+00
9.146341e-01,3.804073938850e+00
9.155488e-01,3.780272573699e+00
9.164634e-01,3.780272573699e+00
9.173780e-01,3.773439285490e+00
9.182927e-01,3.773439285490e+00
9.192073e-01,3.773439285490e+00
9.201220e-01,3.773439285490e+00
9.210366e-01,3.773439285490e+00
9.219512e-01,3.758230675081e+00
9.228659e-01,3.758230675081e+00
9.237805e-01,3.720551430663e+00
9.246951e-01,3.720551430663e+00
9.256098e-01,3.720551430663e+00
9.265244e-01,3.720551430663e+00
9.274390e-01,3.720551430663e+00
9.283537e-01,3.720551430663e+00
9.292683e-01,3.720551430663e+00
9.301829e-01,3.720551430663e+00
9.310976e-01,3.693265802133e+00
9.320122e-01,3.637424068401e+00
9.329268e-01,3.580650778805e+00
9.338415e-01,3.567641101297e+00
9.347561e-01,3.554713247891e+00
9.356707e-01,3.554713247891e+00
9.365854e-01,3.554713247891e+00
9.375000e-01,3.472441269855e+00
9.384146e-01,3.414974629313e+00
9.393293e-01,3.414974629313e+00
9.402439e-01,3.412284748205e+00
9.411585e-01,3.412284748205e+00
9.420732e-01,3.412284748205e+00
9.429878e-01,3.412284748205e+00
9.439024e-01,3.390631347614e+00
9.448171e-01,3.390631347614e+00
9.457317e-01,3.390631347614e+00
9.466463e-01,3.390631347614e+00
9.475610e-01,3.390631347614e+00
9.484756e-01,3.390631347614e+00
9.493902e-01,3.345273754649e+00
9.503049e-01,3.309307610719e+00
9.512195e-01,3.267703282210e+00
9.521341e-01,3.228495103975e+00
9.530488e-01,3.228495103975e+00
9.539634e-01,3.228495103975e+00
9.548780e-01,3.222202206381e+00
9.557927e-01,3.176184274116e+00
9.567073e-01,3.148219781298e+00
9.576220e-01,3.141831769764e+00
9.585366e-01,3.141831769764e+00
9.594512e-01,3.141831769764e+00
9.603659e-01,3.068508493860e+00
9.612805e-01,3.068508493860e+00
9.621951e-01,3.068508493860e+00
9.631098e-01,3.068508493860e+00
9.640244e-01,3.068508493860e+00
9.649390e-01,3.068508493860e+00
9.658537e-01,3.068508493860e+00
9.667683e-01,3.068508493860e+00
9.676829e-01,3.068508493860e+00
9.685976e-01,3.061584804652e+00
9.695122e-01,3.061584804652e+00
9.704268e-01,3.061584804652e+00
9.713415e-01,3.061584804652e+00
9.722561e-01,3.061584804652e+00
9.731707e-01,3.031062738459e+00
9.740854e-01,3.031062738459e+00
9.750000e-01,3.004968505219e+00
9.759146e-01,2.932737588519e+00
9.768293e-01,2.932737588519e+00
9.777439e-01,2.932737588519e+00
9.786585e-01,2.932737588519e+00
9.795732e-01,2.755870908823e+00
9.804878e-01,2.755870908823e+00
9.814024e-01,2.509311874042e+00
9.823171e-01,2.509311874042e+00
9.832317e-01,2.454620498648e+00
9.841463e-01,2.454620498648e+00
9.850610e-01,2.454620498648e+00
9.859756e-01,2.454620498648e+00
9.868902e-01,2.454620498648e+00
9.878049e-01,2.316553994088e+00
9.887195e-01,2.284111346462e+00
9.896341e-01,2.284111346462e+00
9.905488e-01,2.284111346462e+00
9.914634e-01,2.284111346462e+00
9.923780e-01,1.894636123972e+00
9.932927e-01,1.894636123972e+00
9.942073e-01,1.894636123972e+00
9.951220e-01,1.894636123972e+00
9.960366e-01,1.894636123972e+00
9.969512e-01,1.828532768715e+00
9.978659e-01,1.477378077102e+00
9.987805e-01,1.477378077102e+00
9.996951e-01,1.000000000000


==> out/constants.csv <==
exact,float8,posit8,takum8,float16,bfloat16,posit16,takum16,tf32,posit19,takum19,float32,posit32,takum32
1.1056000000e-52,0.0000000000e+00,5.9604644775e-08,1.2641814475e-52,0.0000000000e+00,0.0000000000e+00,1.3877787808e-17,1.1156362118e-52,0.0000000000e+00,3.3881317890e-21,1.1069542619e-52,0.0000000000e+00,7.5231638453e-37,1.1056001334e-52
6.6260701500e-34,0.0000000000e+00,5.9604644775e-08,2.9756968736e-35,0.0000000000e+00,6.6203841838e-34,1.3877787808e-17,6.5642821830e-34,6.6279073477e-34,3.3881317890e-21,6.6157664863e-34,6.6260701786e-34,7.7037197775e-34,6.6260712591e-34
1.3806490000e-23,0.0000000000e+00,5.9604644775e-08,4.3036226246e-23,0.0000000000e+00,1.3855275260e-23,1.3877787808e-17,1.3755204091e-23,1.3803576472e-23,3.3881317890e-21,1.3809040438e-23,1.3806490524e-23,1.3803576472e-23,1.3806489116e-23
1.6021766340e-19,0.0000000000e+00,5.9604644775e-08,1.2828918236e-19,0.0000000000e+00,1.6008922703e-19,1.3877787808e-17,1.5965846706e-19,1.6019510615e-19,2.1684043450e-19,1.6028335263e-19,1.6021765975e-19,1.6022157593e-19,1.6021767531e-19
2.9979245800e+08,inf,1.6777216000e+07,2.9426756604e+08,inf,2.9989273600e+08,3.0198988800e+08,2.9890160592e+08,2.9989273600e+08,2.9989273600e+08,2.9977857822e+08,2.9979244800e+08,2.9979238400e+08,2.9979244426e+08
9.1926317700e+09,inf,1.6777216000e+07,1.6066464721e+10,inf,9.1939143680e+09,9.6636764160e+09,9.2261944669e+09,9.1939143680e+09,9.1268055040e+09,9.1902249435e+09,9.1926312960e+09,9.1926364160e+09,9.1926322044e+09
6.0221407600e+23,inf,1.6777216000e+07,1.2686556140e+24,inf,6.0210172657e+23,7.2057594038e+16,5.9927047901e+23,6.0210172657e+23,2.9514790518e+20,6.0279213675e+23,6.0221406435e+23,6.0210172657e+23,6.0221409750e+23
1.5000000000e+53,inf,1.6777216000e+07,7.9102568856e+51,inf,inf,7.2057594038e+16,1.4925559773e+53,inf,2.9514790518e+20,1.4983976762e+53,inf,1.3292279958e+36,1.4999997079e+53
3.1415926536e+00,3.2500000000e+00,3.2500000000e+00,3.0802168489e+00,3.1406250000e+00,3.1406250000e+00,3.1416015625e+00,3.1409686826e+00,3.1406250000e+00,3.1416015625e+00,3.1415438638e+00,3.1415927410e+00,3.1415926516e+00,3.1415926430e+00


==> out/cost.csv <==
exp,posit(eS=0),posit(eS=1),posit(eS=2),posit(eS=3),posit(eS=4),posit(eS=5),takum,elias-gamma,elias-delta(0)
0,2,3,4,5,6,7,4,2,2
1,3,3,4,5,6,7,5,4,4
2,4,4,4,5,6,7,5,4,4
3,5,4,4,5,6,7,6,6,7
4,6,5,5,5,6,7,6,6,7
5,7,5,5,5,6,7,6,6,7
6,8,6,5,5,6,7,6,6,7
7,9,6,5,5,6,7,7,8,8
8,10,7,6,6,6,7,7,8,8
9,11,7,6,6,6,7,7,8,8
10,12,8,6,6,6,7,7,8,8
11,13,8,6,6,6,7,7,8,8
12,14,9,7,6,6,7,7,8,8
13,15,9,7,6,6,7,7,8,8
14,16,10,7,6,6,7,7,8,8
15,17,10,7,6,6,7,8,10,11
16,18,11,8,7,7,7,8,10,11
17,19,11,8,7,7,7,8,10,11
18,20,12,8,7,7,7,8,10,11
19,21,12,8,7,7,7,8,10,11
20,22,13,9,7,7,7,8,10,11
21,23,13,9,7,7,7,8,10,11
22,24,14,9,7,7,7,8,10,11
23,25,14,9,7,7,7,8,10,11
24,26,15,10,8,7,7,8,10,11
25,27,15,10,8,7,7,8,10,11
26,28,16,10,8,7,7,8,10,11
27,29,16,10,8,7,7,8,10,11
28,30,17,11,8,7,7,8,10,11
29,31,17,11,8,7,7,8,10,11
30,32,18,11,8,7,7,8,10,11
31,33,18,11,8,7,7,9,12,12
32,34,19,12,9,8,8,9,12,12
33,35,19,12,9,8,8,9,12,12
34,36,20,12,9,8,8,9,12,12
35,37,20,12,9,8,8,9,12,12
36,38,21,13,9,8,8,9,12,12
37,39,21,13,9,8,8,9,12,12
38,40,22,13,9,8,8,9,12,12
39,41,22,13,9,8,8,9,12,12
40,42,23,14,10,8,8,9,12,12
41,43,23,14,10,8,8,9,12,12
42,44,24,14,10,8,8,9,12,12
43,45,24,14,10,8,8,9,12,12
44,46,25,15,10,8,8,9,12,12
45,47,25,15,10,8,8,9,12,12
46,48,26,15,10,8,8,9,12,12
47,49,26,15,10,8,8,9,12,12
48,50,27,16,11,9,8,9,12,12
49,51,27,16,11,9,8,9,12,12
50,52,28,16,11,9,8,9,12,12
51,53,28,16,11,9,8,9,12,12
52,54,29,17,11,9,8,9,12,12
53,55,29,17,11,9,8,9,12,12
54,56,30,17,11,9,8,9,12,12
55,57,30,17,11,9,8,9,12,12
56,58,31,18,12,9,8,9,12,12
57,59,31,18,12,9,8,9,12,12
58,60,32,18,12,9,8,9,12,12
59,61,32,18,12,9,8,9,12,12
60,62,33,19,12,9,8,9,12,12
61,63,33,19,12,9,8,9,12,12
62,64,34,19,12,9,8,9,12,12
63,65,34,19,12,9,8,10,14,13
64,66,35,20,13,10,9,10,14,13
65,67,35,20,13,10,9,10,14,13
66,68,36,20,13,10,9,10,14,13
67,69,36,20,13,10,9,10,14,13
68,70,37,21,13,10,9,10,14,13
69,71,37,21,13,10,9,10,14,13
70,72,38,21,13,10,9,10,14,13
71,73,38,21,13,10,9,10,14,13
72,74,39,22,14,10,9,10,14,13
73,75,39,22,14,10,9,10,14,13
74,76,40,22,14,10,9,10,14,13
75,77,40,22,14,10,9,10,14,13
76,78,41,23,14,10,9,10,14,13
77,79,41,23,14,10,9,10,14,13
78,80,42,23,14,10,9,10,14,13
79,81,42,23,14,10,9,10,14,13
80,82,43,24,15,11,9,10,14,13
81,83,43,24,15,11,9,10,14,13
82,84,44,24,15,11,9,10,14,13
83,85,44,24,15,11,9,10,14,13
84,86,45,25,15,11,9,10,14,13
85,87,45,25,15,11,9,10,14,13
86,88,46,25,15,11,9,10,14,13
87,89,46,25,15,11,9,10,14,13
88,90,47,26,16,11,9,10,14,13
89,91,47,26,16,11,9,10,14,13
90,92,48,26,16,11,9,10,14,13
91,93,48,26,16,11,9,10,14,13
92,94,49,27,16,11,9,10,14,13
93,95,49,27,16,11,9,10,14,13
94,96,50,27,16,11,9,10,14,13
95,97,50,27,16,11,9,10,14,13
96,98,51,28,17,12,10,10,14,13
97,99,51,28,17,12,10,10,14,13
98,100,52,28,17,12,10,10,14,13
99,101,52,28,17,12,10,10,14,13
100,102,53,29,17,12,10,10,14,13
101,103,53,29,17,12,10,10,14,13
102,104,54,29,17,12,10,10,14,13
103,105,54,29,17,12,10,10,14,13
104,106,55,30,18,12,10,10,14,13
105,107,55,30,18,12,10,10,14,13
106,108,56,30,18,12,10,10,14,13
107,109,56,30,18,12,10,10,14,13
108,110,57,31,18,12,10,10,14,13
109,111,57,31,18,12,10,10,14,13
110,112,58,31,18,12,10,10,14,13
111,113,58,31,18,12,10,10,14,13
112,114,59,32,19,13,10,10,14,13
113,115,59,32,19,13,10,10,14,13
114,116,60,32,19,13,10,10,14,13
115,117,60,32,19,13,10,10,14,13
116,118,61,33,19,13,10,10,14,13
117,119,61,33,19,13,10,10,14,13
118,120,62,33,19,13,10,10,14,13
119,121,62,33,19,13,10,10,14,13
120,122,63,34,20,13,10,10,14,13
121,123,63,34,20,13,10,10,14,13
122,124,64,34,20,13,10,10,14,13
123,125,64,34,20,13,10,10,14,13
124,126,65,35,20,13,10,10,14,13
125,127,65,35,20,13,10,10,14,13
126,128,66,35,20,13,10,10,14,13
127,129,66,35,20,13,10,11,16,14
128,130,67,36,21,14,11,11,16,14
129,131,67,36,21,14,11,11,16,14
130,132,68,36,21,14,11,11,16,14
131,133,68,36,21,14,11,11,16,14
132,134,69,37,21,14,11,11,16,14
133,135,69,37,21,14,11,11,16,14
134,136,70,37,21,14,11,11,16,14
135,137,70,37,21,14,11,11,16,14
136,138,71,38,22,14,11,11,16,14
137,139,71,38,22,14,11,11,16,14
138,140,72,38,22,14,11,11,16,14
139,141,72,38,22,14,11,11,16,14
140,142,73,39,22,14,11,11,16,14
141,143,73,39,22,14,11,11,16,14
142,144,74,39,22,14,11,11,16,14
143,145,74,39,22,14,11,11,16,14
144,146,75,40,23,15,11,11,16,14
145,147,75,40,23,15,11,11,16,14
146,148,76,40,23,15,11,11,16,14
147,149,76,40,23,15,11,11,16,14
148,150,77,41,23,15,11,11,16,14
149,151,77,41,23,15,11,11,16,14
150,152,78,41,23,15,11,11,16,14
151,153,78,41,23,15,11,11,16,14
152,154,79,42,24,15,11,11,16,14
153,155,79,42,24,15,11,11,16,14
154,156,80,42,24,15,11,11,16,14
155,157,80,42,24,15,11,11,16,14
156,158,81,43,24,15,11,11,16,14
157,159,81,43,24,15,11,11,16,14
158,160,82,43,24,15,11,11,16,14
159,161,82,43,24,15,11,11,16,14
160,162,83,44,25,16,12,11,16,14
161,163,83,44,25,16,12,11,16,14
162,164,84,44,25,16,12,11,16,14
163,165,84,44,25,16,12,11,16,14
164,166,85,45,25,16,12,11,16,14
165,167,85,45,25,16,12,11,16,14
166,168,86,45,25,16,12,11,16,14
167,169,86,45,25,16,12,11,16,14
168,170,87,46,26,16,12,11,16,14
169,171,87,46,26,16,12,11,16,14
170,172,88,46,26,16,12,11,16,14
171,173,88,46,26,16,12,11,16,14
172,174,89,47,26,16,12,11,16,14
173,175,89,47,26,16,12,11,16,14
174,176,90,47,26,16,12,11,16,14
175,177,90,47,26,16,12,11,16,14
176,178,91,48,27,17,12,11,16,14
177,179,91,48,27,17,12,11,16,14
178,180,92,48,27,17,12,11,16,14
179,181,92,48,27,17,12,11,16,14
180,182,93,49,27,17,12,11,16,14
181,183,93,49,27,17,12,11,16,14
182,184,94,49,27,17,12,11,16,14
183,185,94,49,27,17,12,11,16,14
184,186,95,50,28,17,12,11,16,14
185,187,95,50,28,17,12,11,16,14
186,188,96,50,28,17,12,11,16,14
187,189,96,50,28,17,12,11,16,14
188,190,97,51,28,17,12,11,16,14
189,191,97,51,28,17,12,11,16,14
190,192,98,51,28,17,12,11,16,14
191,193,98,51,28,17,12,11,16,14
192,194,99,52,29,18,13,11,16,14
193,195,99,52,29,18,13,11,16,14
194,196,100,52,29,18,13,11,16,14
195,197,100,52,29,18,13,11,16,14
196,198,101,53,29,18,13,11,16,14
197,199,101,53,29,18,13,11,16,14
198,200,102,53,29,18,13,11,16,14
199,201,102,53,29,18,13,11,16,14
200,202,103,54,30,18,13,11,16,14
201,203,103,54,30,18,13,11,16,14
202,204,104,54,30,18,13,11,16,14
203,205,104,54,30,18,13,11,16,14
204,206,105,55,30,18,13,11,16,14
205,207,105,55,30,18,13,11,16,14
206,208,106,55,30,18,13,11,16,14
207,209,106,55,30,18,13,11,16,14
208,210,107,56,31,19,13,11,16,14
209,211,107,56,31,19,13,11,16,14
210,212,108,56,31,19,13,11,16,14
211,213,108,56,31,19,13,11,16,14
212,214,109,57,31,19,13,11,16,14
213,215,109,57,31,19,13,11,16,14
214,216,110,57,31,19,13,11,16,14
215,217,110,57,31,19,13,11,16,14
216,218,111,58,32,19,13,11,16,14
217,219,111,58,32,19,13,11,16,14
218,220,112,58,32,19,13,11,16,14
219,221,112,58,32,19,13,11,16,14
220,222,113,59,32,19,13,11,16,14
221,223,113,59,32,19,13,11,16,14
222,224,114,59,32,19,13,11,16,14
223,225,114,59,32,19,13,11,16,14
224,226,115,60,33,20,14,11,16,14
225,227,115,60,33,20,14,11,16,14
226,228,116,60,33,20,14,11,16,14
227,229,116,60,33,20,14,11,16,14
228,230,117,61,33,20,14,11,16,14
229,231,117,61,33,20,14,11,16,14
230,232,118,61,33,20,14,11,16,14
231,233,118,61,33,20,14,11,16,14
232,234,119,62,34,20,14,11,16,14
233,235,119,62,34,20,14,11,16,14
234,236,120,62,34,20,14,11,16,14
235,237,120,62,34,20,14,11,16,14
236,238,121,63,34,20,14,11,16,14
237,239,121,63,34,20,14,11,16,14
238,240,122,63,34,20,14,11,16,14
239,241,122,63,34,20,14,11,16,14
240,242,123,64,35,21,14,11,16,14
241,243,123,64,35,21,14,11,16,14
242,244,124,64,35,21,14,11,16,14
243,245,124,64,35,21,14,11,16,14
244,246,125,65,35,21,14,11,16,14
245,247,125,65,35,21,14,11,16,14
246,248,126,65,35,21,14,11,16,14
247,249,126,65,35,21,14,11,16,14
248,250,127,66,36,21,14,11,16,14
249,251,127,66,36,21,14,11,16,14
250,252,128,66,36,21,14,11,16,14
251,253,128,66,36,21,14,11,16,14
252,254,129,67,36,21,14,11,16,14
253,255,129,67,36,21,14,11,16,14
254,256,130,67,36,21,14,11,16,14


==> out/div-bfloat16.csv <==
0.000000e+00,5.000000000000e+02
9.999972e-04,5.000000000000e+02
1.999994e-03,5.000000000000e+02
2.999992e-03,5.000000000000e+02
3.999989e-03,5.000000000000e+02
4.999986e-03,5.000000000000e+02
5.999983e-03,5.000000000000e+02
6.999981e-03,5.000000000000e+02
7.999978e-03,5.000000000000e+02
8.999975e-03,5.000000000000e+02
9.999972e-03,5.000000000000e+02
1.099997e-02,5.000000000000e+02
1.199997e-02,5.000000000000e+02
1.299996e-02,5.000000000000e+02
1.399996e-02,5.000000000000e+02
1.499996e-02,5.000000000000e+02
1.599996e-02,5.000000000000e+02
1.699995e-02,5.000000000000e+02
1.799995e-02,5.000000000000e+02
1.899995e-02,5.000000000000e+02
1.999994e-02,5.000000000000e+02
2.099994e-02,5.000000000000e+02
2.199994e-02,5.000000000000e+02
2.299994e-02,5.000000000000e+02
2.399993e-02,5.000000000000e+02
2.499993e-02,5.000000000000e+02
2.599993e-02,5.000000000000e+02
2.699993e-02,5.000000000000e+02
2.799992e-02,1.581378119122e+01
2.899992e-02,1.548381577726e+01
2.999992e-02,1.508746284125e+01
3.099991e-02,1.479441586635e+01
3.199991e-02,1.470043971814e+01
3.299991e-02,1.460733031375e+01
3.399991e-02,1.447573343097e+01
3.499990e-02,1.440087943628e+01
3.599990e-02,1.433985000288e+01
3.699990e-02,1.414974711950e+01
3.799989e-02,1.403708931874e+01
3.899989e-02,1.397154355395e+01
3.999989e-02,1.392481250361e+01
4.099989e-02,1.385798099513e+01
4.199988e-02,1.380735492206e+01
4.299988e-02,1.377478705960e+01
4.399988e-02,1.370735913208e+01
4.499988e-02,1.364385618977e+01
4.599987e-02,1.357742882804e+01
4.699987e-02,1.353397857200e+01
4.799987e-02,1.348381577726e+01
4.899986e-02,1.340939093614e+01
4.999986e-02,1.336457243230e+01
5.099986e-02,1.332192809489e+01
5.199986e-02,1.328540221886e+01
5.299985e-02,1.324792751344e+01
5.399985e-02,1.320945336563e+01
5.499985e-02,1.314684138833e+01
5.599985e-02,1.309803208296e+01
5.699984e-02,1.306608919046e+01
5.799984e-02,1.303342300154e+01
5.899984e-02,1.300898878323e+01
5.999983e-02,1.294836723158e+01
6.099983e-02,1.293073733756e+01
6.199983e-02,1.288264304936e+01
6.299983e-02,1.285798099513e+01
6.399982e-02,1.283794324189e+01
6.499982e-02,1.279441586635e+01
6.599982e-02,1.276818432478e+01
6.699981e-02,1.275488750216e+01
6.799981e-02,1.272792045456e+01
6.899981e-02,1.269348695750e+01
6.999981e-02,1.266533591719e+01
7.099980e-02,1.264385618977e+01
7.199980e-02,1.263420601974e+01
7.299980e-02,1.261470984412e+01
7.399980e-02,1.259245703727e+01
7.499979e-02,1.254689445989e+01
7.599979e-02,1.252356195606e+01
7.699979e-02,1.248542682717e+01
7.799978e-02,1.247130571893e+01
7.899978e-02,1.243740531231e+01
7.999978e-02,1.240939093614e+01
8.099978e-02,1.239231742278e+01
8.199977e-02,1.237503943135e+01
8.299977e-02,1.237503943135e+01
8.399977e-02,1.235755200462e+01
8.499977e-02,1.233985000288e+01
8.599976e-02,1.231389077582e+01
8.699976e-02,1.228876123095e+01
8.799976e-02,1.227612440527e+01
8.899975e-02,1.225550073315e+01
8.999975e-02,1.223840473933e+01
9.099975e-02,1.220387233337e+01
9.199975e-02,1.217990909001e+01
9.299974e-02,1.215650448568e+01
9.399974e-02,1.213750352375e+01
9.499974e-02,1.208746284125e+01
9.599973e-02,1.207895134139e+01
9.699973e-02,1.205889368905e+01
9.799973e-02,1.204439411936e+01
9.899973e-02,1.203342300154e+01
9.999972e-02,1.200000000000e+01
1.009997e-01,1.200000000000e+01
1.019997e-01,1.200000000000e+01
1.029997e-01,1.199435343686e+01
1.039997e-01,1.197727992350e+01
1.049997e-01,1.196082940272e+01
1.059997e-01,1.195419631039e+01
1.069997e-01,1.193859945534e+01
1.079997e-01,1.191753783981e+01
1.089997e-01,1.190689059561e+01
1.099997e-01,1.189481776331e+01
1.109997e-01,1.187651694656e+01
1.119997e-01,1.185798099513e+01
1.129997e-01,1.184130225398e+01
1.139997e-01,1.182442843542e+01
1.149997e-01,1.180735492206e+01
1.159997e-01,1.180089989992e+01
1.169997e-01,1.179007693063e+01
1.179997e-01,1.177844223014e+01
1.189997e-01,1.175899190050e+01
1.199997e-01,1.174146698640e+01
1.209997e-01,1.172582503656e+01
1.219997e-01,1.171343705867e+01
1.229997e-01,1.168182403997e+01
1.239997e-01,1.166533591719e+01
1.249997e-01,1.164961545906e+01
1.259997e-01,1.163662462054e+01
1.269996e-01,1.162205181946e+01
1.279996e-01,1.161470984412e+01
1.289996e-01,1.160665757182e+01
1.299996e-01,1.159418103075e+01
1.309996e-01,1.158496250072e+01
1.319996e-01,1.156768450929e+01
1.329996e-01,1.155458885168e+01
1.339996e-01,1.155019708256e+01
1.349996e-01,1.153997504595e+01
1.359996e-01,1.152356195606e+01
1.369996e-01,1.152356195606e+01
1.379996e-01,1.151569983828e+01
1.389996e-01,1.149984588708e+01
1.399996e-01,1.148893561295e+01
1.409996e-01,1.147573343097e+01
1.419996e-01,1.146760555008e+01
1.429996e-01,1.143740531231e+01
1.439996e-01,1.141850135458e+01
1.449996e-01,1.140475452602e+01
1.459996e-01,1.139917109382e+01
1.469996e-01,1.137851162325e+01
1.479996e-01,1.136711686865e+01
1.489996e-01,1.135755200462e+01
1.499996e-01,1.135755200462e+01
1.509996e-01,1.134872815423e+01
1.519996e-01,1.133498424771e+01
1.529996e-01,1.132192809489e+01
1.539996e-01,1.132192809489e+01
1.549996e-01,1.129624145122e+01
1.559996e-01,1.128540221886e+01
1.569996e-01,1.127563444261e+01
1.579996e-01,1.126678654069e+01
1.589996e-01,1.125738784269e+01
1.599996e-01,1.124792751344e+01
1.609996e-01,1.124792751344e+01
1.619996e-01,1.123840473933e+01
1.629995e-01,1.123266075679e+01
1.639995e-01,1.121842351913e+01
1.649995e-01,1.120945336563e+01
1.659995e-01,1.120163386117e+01
1.669995e-01,1.118982455888e+01
1.679995e-01,1.117880315279e+01
1.689995e-01,1.116992500144e+01
1.699995e-01,1.116188768238e+01
1.709995e-01,1.114684138833e+01
1.719995e-01,1.113876406996e+01
1.729995e-01,1.112928301694e+01
1.739995e-01,1.112338241551e+01
1.749995e-01,1.111270013275e+01
1.759995e-01,1.109953567355e+01
1.769995e-01,1.108746284125e+01
1.779995e-01,1.108746284125e+01
1.789995e-01,1.107800251200e+01
1.799995e-01,1.106608919046e+01
1.809995e-01,1.106608919046e+01
1.819995e-01,1.105166211982e+01
1.829995e-01,1.103708931874e+01
1.839995e-01,1.102236781303e+01
1.849995e-01,1.101919356523e+01
1.859995e-01,1.101630181233e+01
1.869995e-01,1.100000000000e+01
1.879995e-01,1.099354497786e+01
1.889995e-01,1.098489310761e+01
1.899995e-01,1.098185265329e+01
1.909995e-01,1.097519660900e+01
1.919995e-01,1.096578428466e+01
1.929995e-01,1.094995931750e+01
1.939995e-01,1.093859945534e+01
1.949995e-01,1.093411206434e+01
1.959995e-01,1.092764915578e+01
1.969995e-01,1.091886323727e+01
1.979995e-01,1.090689059561e+01
1.989995e-01,1.090689059561e+01
1.999994e-01,1.090086680798e+01
2.009994e-01,1.089481776331e+01
2.019994e-01,1.088752527074e+01
2.029994e-01,1.088264304936e+01
2.039994e-01,1.087446911792e+01
2.049994e-01,1.087446911792e+01
2.059994e-01,1.086418614465e+01
2.069994e-01,1.085798099513e+01
2.079994e-01,1.084799690655e+01
2.089994e-01,1.083289001416e+01
2.099994e-01,1.082654848729e+01
2.109994e-01,1.082017896242e+01
2.119994e-01,1.081469689740e+01
2.129994e-01,1.080735492206e+01
2.139994e-01,1.080735492206e+01
2.149994e-01,1.080735492206e+01
2.159994e-01,1.080089989992e+01
2.169994e-01,1.079518020811e+01
2.179994e-01,1.078659636189e+01
2.189994e-01,1.077478705960e+01
2.199994e-01,1.076184026281e+01
2.209994e-01,1.075488750216e+01
2.219994e-01,1.075488750216e+01
2.229994e-01,1.075316282169e+01
2.239994e-01,1.074723392962e+01
2.249994e-01,1.073696559417e+01
2.259994e-01,1.073335434061e+01
2.269994e-01,1.072047747138e+01
2.279994e-01,1.071343705867e+01
2.289994e-01,1.070626879694e+01
2.299994e-01,1.070043971814e+01
2.309994e-01,1.070043971814e+01
2.319994e-01,1.069599381311e+01
2.329994e-01,1.068805599369e+01
2.339994e-01,1.068072148353e+01
2.349994e-01,1.067242534197e+01
2.359993e-01,1.066837850891e+01
2.369993e-01,1.066106547981e+01
2.379993e-01,1.065711228648e+01
2.389993e-01,1.064981364507e+01
2.399993e-01,1.064385618977e+01
2.409993e-01,1.063742992062e+01
2.419993e-01,1.062583478214e+01
2.429993e-01,1.062148837675e+01
2.439993e-01,1.061143471208e+01
2.449993e-01,1.060486205816e+01
2.459993e-01,1.060203601408e+01
2.469993e-01,1.059693514239e+01
2.479993e-01,1.059295529147e+01
2.489993e-01,1.058496250072e+01
2.499993e-01,1.057490883606e+01
2.509993e-01,1.056985560833e+01
2.519993e-01,1.056293619439e+01
2.529993e-01,1.055458885168e+01
2.539993e-01,1.055297238648e+01
2.549993e-01,1.054432051622e+01
2.559993e-01,1.053201362077e+01
2.569993e-01,1.052961946688e+01
2.579993e-01,1.051784830486e+01
2.589993e-01,1.051569983828e+01
2.599993e-01,1.050834121912e+01
2.609993e-01,1.050250034053e+01
2.619993e-01,1.049825086753e+01
2.629993e-01,1.048938484074e+01
2.639993e-01,1.048381577726e+01
2.649993e-01,1.047643804394e+01
2.659993e-01,1.047186872188e+01
2.669993e-01,1.046712601043e+01
2.679993e-01,1.045943161864e+01
2.689993e-01,1.045943161864e+01
2.699993e-01,1.045345771759e+01
2.709993e-01,1.044625622989e+01
2.719992e-01,1.044057259139e+01
2.729992e-01,1.042884329880e+01
2.739992e-01,1.042626475470e+01
2.749992e-01,1.042626475470e+01
2.759992e-01,1.041953889151e+01
2.769992e-01,1.041028396931e+01
2.779992e-01,1.040599235968e+01
2.789992e-01,1.040087943628e+01
2.799992e-01,1.039592867633e+01
2.809992e-01,1.039231742278e+01
2.819992e-01,1.038543103719e+01
2.829992e-01,1.037412430601e+01
2.839992e-01,1.036923380967e+01
2.849992e-01,1.036340473086e+01
2.859992e-01,1.035755200462e+01
2.869992e-01,1.035251641472e+01
2.879992e-01,1.034872815423e+01
2.889992e-01,1.034577483684e+01
2.899992e-01,1.034146828128e+01
2.909992e-01,1.033560303178e+01
2.919992e-01,1.033219643034e+01
2.929992e-01,1.032878176593e+01
2.939992e-01,1.032192809489e+01
2.949992e-01,1.032192809489e+01
2.959992e-01,1.032192809489e+01
2.969992e-01,1.031288295528e+01
2.979992e-01,1.030378074818e+01
2.989992e-01,1.030165569986e+01
2.999992e-01,1.029661700636e+01
3.009992e-01,1.029067716090e+01
3.019992e-01,1.028540221886e+01
3.029992e-01,1.028010791919e+01
3.039992e-01,1.027563444261e+01
3.049992e-01,1.027008916337e+01
3.059992e-01,1.026534456652e+01
3.069992e-01,1.026052755022e+01
3.079991e-01,1.025738784269e+01
3.089991e-01,1.024792751344e+01
3.099991e-01,1.024792751344e+01
3.109991e-01,1.024792751344e+01
3.119991e-01,1.023840473933e+01
3.129991e-01,1.023266075679e+01
3.139991e-01,1.022706890855e+01
3.149991e-01,1.022239242134e+01
3.159991e-01,1.021631790693e+01
3.169991e-01,1.021299372333e+01
3.179991e-01,1.020945336563e+01
3.189991e-01,1.020810819533e+01
3.199991e-01,1.020328359839e+01
3.209991e-01,1.020163386117e+01
3.219991e-01,1.019907134710e+01
3.229991e-01,1.018982455888e+01
3.239991e-01,1.018442457114e+01
3.249991e-01,1.017990909001e+01
3.259991e-01,1.017658873172e+01
3.269991e-01,1.016374642651e+01
3.279991e-01,1.015987133678e+01
3.289991e-01,1.015754127699e+01
3.299991e-01,1.015094189807e+01
3.309991e-01,1.014585086646e+01
3.319991e-01,1.013906403774e+01
3.329991e-01,1.013245029602e+01
3.339991e-01,1.012810482575e+01
3.349991e-01,1.012162944440e+01
3.359991e-01,1.011547721742e+01
3.369991e-01,1.011547721742e+01
3.379991e-01,1.010852445678e+01
3.389991e-01,1.010553441417e+01
3.399991e-01,1.010433665981e+01
3.409991e-01,1.009761079663e+01
3.419991e-01,1.009397614821e+01
3.429991e-01,1.008746284125e+01
3.439990e-01,1.008746284125e+01
3.449990e-01,1.008453351021e+01
3.459990e-01,1.007681559705e+01
3.469990e-01,1.007038932789e+01
3.479990e-01,1.006608919046e+01
3.489990e-01,1.006608919046e+01
3.499990e-01,1.006111151430e+01
3.509990e-01,1.005683122260e+01
3.519990e-01,1.005208851115e+01
3.529990e-01,1.004439411936e+01
3.539990e-01,1.004288581285e+01
3.549990e-01,1.003813512889e+01
3.559990e-01,1.003562390973e+01
3.569990e-01,1.002974734339e+01
3.579990e-01,1.002553509211e+01
3.589990e-01,1.001989955744e+01
3.599990e-01,1.001282404036e+01
3.609990e-01,1.000000000000e+01
3.619990e-01,1.000000000000e+01
3.629990e-01,1.000000000000e+01
3.639990e-01,1.000000000000e+01
3.649990e-01,1.000000000000e+01
3.659990e-01,1.000000000000e+01
3.669990e-01,1.000000000000e+01
3.679990e-01,1.000000000000e+01
3.689990e-01,9.991779493195e+00
3.699990e-01,9.988684686772e+00
3.709990e-01,9.983511877211e+00
3.719990e-01,9.977279923500e+00
3.729990e-01,9.974004791467e+00
3.739990e-01,9.971241007019e+00
3.749990e-01,9.964896199044e+00
3.759990e-01,9.961525852185e+00
3.769990e-01,9.955800196089e+00
3.779990e-01,9.948367231585e+00
3.789990e-01,9.940837927532e+00
3.799989e-01,9.937264244652e+00
3.809989e-01,9.932885804141e+00
3.819989e-01,9.930737337563e+00
3.829989e-01,9.927149434592e+00
3.839989e-01,9.920565532506e+00
3.849989e-01,9.917537839808e+00
3.859989e-01,9.912889336230e+00
3.869989e-01,9.910732661903e+00
3.879989e-01,9.906890595609e+00
3.889989e-01,9.906890595609e+00
3.899989e-01,9.900866807981e+00
3.909989e-01,9.898120385981e+00
3.919989e-01,9.893084796083e+00
3.929989e-01,9.887525270742e+00
3.939989e-01,9.882643049362e+00
3.949989e-01,9.882643049362e+00
3.959989e-01,9.881011963783e+00
3.969989e-01,9.874469117916e+00
3.979989e-01,9.870364719583e+00
3.989989e-01,9.864186144654e+00
3.999989e-01,9.862496476250e+00
4.009989e-01,9.856472688622e+00
4.019989e-01,9.852066570864e+00
4.029989e-01,9.849378136953e+00
4.039989e-01,9.843274496313e+00
4.049989e-01,9.841302253981e+00
4.059989e-01,9.836501267717e+00
4.069989e-01,9.830074998558e+00
4.079989e-01,9.829115440796e+00
4.089989e-01,9.824428435417e+00
4.099989e-01,9.820178962415e+00
4.109989e-01,9.817135942850e+00
4.119989e-01,9.813586875769e+00
4.129989e-01,9.807354922058e+00
4.139989e-01,9.807354922058e+00
4.149989e-01,9.807354922058e+00
4.159989e-01,9.807354922058e+00
4.169988e-01,9.807354922058e+00
4.179988e-01,9.802319332160e+00
4.189988e-01,9.799406168942e+00
4.199988e-01,9.796466605915e+00
4.209988e-01,9.792557920130e+00
4.219988e-01,9.788495894806e+00
4.229988e-01,9.784271308945e+00
4.239988e-01,9.778973120688e+00
4.249988e-01,9.776103988073e+00
4.259988e-01,9.772589503897e+00
4.269988e-01,9.769387071859e+00
4.279988e-01,9.765534746363e+00
4.289988e-01,9.765534746363e+00
4.299988e-01,9.764070824329e+00
4.309988e-01,9.758991900496e+00
4.319988e-01,9.754887502163e+00
4.329988e-01,9.751740946847e+00
4.339988e-01,9.748192849589e+00
4.349988e-01,9.743660246740e+00
4.359988e-01,9.740757173329e+00
4.369988e-01,9.736965594166e+00
4.379988e-01,9.736965594166e+00
4.389988e-01,9.731803889050e+00
4.399988e-01,9.729352410056e+00
4.409988e-01,9.727920454563e+00
4.419988e-01,9.724026538459e+00
4.429988e-01,9.719892080807e+00
4.439988e-01,9.715359137977e+00
4.449988e-01,9.711139606798e+00
4.459988e-01,9.707359132081e+00
4.469988e-01,9.704871964456e+00
4.479988e-01,9.700439718141e+00
4.489988e-01,9.700439718141e+00
4.499988e-01,9.698344300139e+00
4.509988e-01,9.694586991896e+00
4.519988e-01,9.686500527183e+00
4.529987e-01,9.683264574333e+00
4.539987e-01,9.680382065800e+00
4.549987e-01,9.675870996919e+00
4.559987e-01,9.674088391194e+00
4.569987e-01,9.672425341971e+00
4.579987e-01,9.666756591885e+00
4.589987e-01,9.664961822786e+00
4.599987e-01,9.658963082165e+00
4.609987e-01,9.652076696580e+00
4.619987e-01,9.651051691179e+00
4.629987e-01,9.647698256069e+00
4.639987e-01,9.643856189775e+00
4.649987e-01,9.643856189775e+00
4.659987e-01,9.640457613313e+00
4.669987e-01,9.638260726881e+00
4.679987e-01,9.635588573791e+00
4.689987e-01,9.631505086658e+00
4.699987e-01,9.628031222613e+00
4.709987e-01,9.624490864908e+00
4.719987e-01,9.619896290831e+00
4.729987e-01,9.617752435839e+00
4.739987e-01,9.614709844115e+00
4.749987e-01,9.613817363393e+00
4.759987e-01,9.607682577221e+00
4.769987e-01,9.604071323669e+00
4.779987e-01,9.602884408718e+00
4.789987e-01,9.599912842187e+00
4.799987e-01,9.597901556429e+00
4.809987e-01,9.594007640324e+00
4.819987e-01,9.590961241343e+00
4.829987e-01,9.584962500721e+00
4.839987e-01,9.584962500721e+00
4.849987e-01,9.578783925792e+00
4.859987e-01,9.577428828036e+00
4.869987e-01,9.574908836057e+00
4.879987e-01,9.570089224240e+00
4.889986e-01,9.566346822554e+00
4.899986e-01,9.564784618784e+00
4.909986e-01,9.561878887608e+00
4.919986e-01,9.559427408614e+00
4.929986e-01,9.554588851678e+00
4.939986e-01,9.549161779293e+00
4.949986e-01,9.546894459888e+00
4.959986e-01,9.543314803363e+00
4.969986e-01,9.539874611193e+00
4.979986e-01,9.536052900240e+00
4.989986e-01,9.532495080827e+00
4.999986e-01,9.530514716699e+00
5.009986e-01,9.527247002865e+00
5.019986e-01,9.523561956057e+00
5.029986e-01,9.523561956057e+00
5.039986e-01,9.523561956057e+00
5.049986e-01,9.523561956057e+00
5.059986e-01,9.521952703195e+00
5.069986e-01,9.517848304863e+00
5.079986e-01,9.513069582239e+00
5.089986e-01,9.508549385202e+00
5.099986e-01,9.506959988720e+00
5.109986e-01,9.502500340529e+00
5.119986e-01,9.500570313431e+00
5.129986e-01,9.498805856971e+00
5.139986e-01,9.496425826119e+00
5.149986e-01,9.493539472958e+00
5.159986e-01,9.489384840739e+00
5.169986e-01,9.485426827170e+00
5.179986e-01,9.482600783091e+00
5.189986e-01,9.480328959531e+00
5.199986e-01,9.475338009547e+00
5.209986e-01,9.473931188332e+00
5.219986e-01,9.471305718926e+00
5.229986e-01,9.467778961351e+00
5.239986e-01,9.462790630727e+00
5.249985e-01,9.459431618637e+00
5.259985e-01,9.459431618637e+00
5.269985e-01,9.459431618637e+00
5.279985e-01,9.459431618637e+00
5.289985e-01,9.459431618637e+00
5.299985e-01,9.456514135255e+00
5.309985e-01,9.452858964714e+00
5.319985e-01,9.450661409010e+00
5.329985e-01,9.448460500816e+00
5.339985e-01,9.442943495849e+00
5.349985e-01,9.438573013740e+00
5.359985e-01,9.436639753764e+00
5.369985e-01,9.434628227637e+00
5.379985e-01,9.432959407276e+00
5.389985e-01,9.430634354330e+00
5.399985e-01,9.427421223735e+00
5.409985e-01,9.424805275528e+00
5.419985e-01,9.420843120960e+00
5.429985e-01,9.418143410147e+00
5.439985e-01,9.411426245726e+00
5.449985e-01,9.409390936138e+00
5.459985e-01,9.405992359676e+00
5.469985e-01,9.403722186051e+00
5.479985e-01,9.402098443571e+00
5.489985e-01,9.400879436282e+00
5.499985e-01,9.396352936014e+00
5.509985e-01,9.392317422779e+00
5.519985e-01,9.390789953032e+00
5.529985e-01,9.387516436515e+00
5.539985e-01,9.384663850235e+00
5.549985e-01,9.378511623254e+00
5.559985e-01,9.375509135092e+00
5.569985e-01,9.375039431347e+00
5.579985e-01,9.374395514781e+00
5.589985e-01,9.372333048325e+00
5.599985e-01,9.367975462407e+00
5.609984e-01,9.365181292841e+00
5.619984e-01,9.362570079385e+00
5.629984e-01,9.360997659566e+00
5.639984e-01,9.357552004618e+00
5.649984e-01,9.356143810225e+00
5.659984e-01,9.351675438281e+00
5.669984e-01,9.347165386386e+00
5.679984e-01,9.344828496997e+00
5.689984e-01,9.343407822298e+00
5.699984e-01,9.339850002885e+00
5.709984e-01,9.338801913452e+00
5.719984e-01,9.336283387864e+00
5.729984e-01,9.332196430341e+00
5.739984e-01,9.329501314592e+00
5.749984e-01,9.327926835509e+00
5.759984e-01,9.321928094887e+00
5.769984e-01,9.321928094887e+00
5.779984e-01,9.321928094887e+00
5.789984e-01,9.321928094887e+00
5.799984e-01,9.321928094887e+00
5.809984e-01,9.315904307260e+00
5.819984e-01,9.313157885260e+00
5.829984e-01,9.311586150666e+00
5.839984e-01,9.308752706140e+00
5.849984e-01,9.305808429524e+00
5.859984e-01,9.303549565573e+00
5.869984e-01,9.301890341651e+00
5.879984e-01,9.297680548641e+00
5.889984e-01,9.295455883526e+00
5.899984e-01,9.294447358465e+00
5.909984e-01,9.290901199267e+00
5.919984e-01,9.286304185157e+00
5.929984e-01,9.284614936419e+00
5.939984e-01,9.282553856553e+00
5.949984e-01,9.280107919193e+00
5.959984e-01,9.276840205359e+00
5.969984e-01,9.273018494406e+00
5.979983e-01,9.273018494406e+00
5.989983e-01,9.269460674993e+00
5.999983e-01,9.266786540695e+00
6.009983e-01,9.263034405834e+00
6.019983e-01,9.261807102450e+00
6.029983e-01,9.260764232209e+00
6.039983e-01,9.257157839497e+00
6.049983e-01,9.256339753260e+00
6.059983e-01,9.253756592246e+00
6.069983e-01,9.250961573533e+00
6.079983e-01,9.247927513444e+00
6.089983e-01,9.247927513444e+00
6.099983e-01,9.247927513444e+00
6.109983e-01,9.242856523896e+00
6.119983e-01,9.240314329334e+00
6.129983e-01,9.237989276387e+00
6.139983e-01,9.235216461694e+00
6.149983e-01,9.232660756790e+00
6.159983e-01,9.232660756790e+00
6.169983e-01,9.230297619422e+00
6.179983e-01,9.227068908546e+00
6.189983e-01,9.224630893532e+00
6.199983e-01,9.219168520462e+00
6.209983e-01,9.215937399199e+00
6.219983e-01,9.213779291032e+00
6.229983e-01,9.212050477115e+00
6.239983e-01,9.209453365629e+00
6.249983e-01,9.207157907641e+00
6.259983e-01,9.206450877467e+00
6.269983e-01,9.204013892022e+00
6.279983e-01,9.198779864114e+00
6.289983e-01,9.196397212804e+00
6.299983e-01,9.193771743397e+00
6.309983e-01,9.191695624114e+00
6.319983e-01,9.189824558880e+00
6.329983e-01,9.188303530757e+00
6.339982e-01,9.185866545311e+00
6.349982e-01,9.182692297516e+00
6.359982e-01,9.181329764715e+00
6.369982e-01,9.178337241259e+00
6.379982e-01,9.176077228424e+00
6.389982e-01,9.172946353418e+00
6.399982e-01,9.169925001442e+00
6.409982e-01,9.169925001442e+00
6.419982e-01,9.169925001442e+00
6.429982e-01,9.166192282566e+00
6.439982e-01,9.164188631893e+00
6.449982e-01,9.162620200819e+00
6.459982e-01,9.160464672193e+00
6.469982e-01,9.157541276986e+00
6.479982e-01,9.155278225478e+00
6.489982e-01,9.152951922839e+00
6.499982e-01,9.152003093445e+00
6.509982e-01,9.149747119505e+00
6.519982e-01,9.146841388329e+00
6.529982e-01,9.145430439522e+00
6.539982e-01,9.141355849246e+00
6.549982e-01,9.138898105822e+00
6.559982e-01,9.137503523750e+00
6.569982e-01,9.137503523750e+00
6.579982e-01,9.135351852895e+00
6.589982e-01,9.131705679212e+00
6.599982e-01,9.129283016945e+00
6.609982e-01,9.129283016945e+00
6.619982e-01,9.129283016945e+00
6.629982e-01,9.127111917903e+00
6.639982e-01,9.121629444402e+00
6.649982e-01,9.118941072724e+00
6.659982e-01,9.117457581548e+00
6.669982e-01,9.115477217420e+00
6.679982e-01,9.112700132749e+00
6.689982e-01,9.108524456778e+00
6.699981e-01,9.106915203917e+00
6.709981e-01,9.105794664023e+00
6.719981e-01,9.103429589655e+00
6.729981e-01,9.101538026462e+00
6.739981e-01,9.097610796626e+00
6.749981e-01,9.095157233040e+00
6.759981e-01,9.093109404391e+00
6.769981e-01,9.091922489441e+00
6.779981e-01,9.089267338097e+00
6.789981e-01,9.087462841250e+00
6.799981e-01,9.087462841250e+00
6.809981e-01,9.082989364671e+00
6.819981e-01,9.080170348684e+00
6.829981e-01,9.077076223019e+00
6.839981e-01,9.074546953365e+00
6.849981e-01,9.072408495528e+00
6.859981e-01,9.068712750084e+00
6.869981e-01,9.066671039645e+00
6.879981e-01,9.065724182223e+00
6.889981e-01,9.063009797526e+00
6.899981e-01,9.060541541935e+00
6.909981e-01,9.057551022562e+00
6.919981e-01,9.056143078038e+00
6.929981e-01,9.053111336460e+00
6.939981e-01,9.050626073070e+00
6.949981e-01,9.050626073070e+00
6.959981e-01,9.046293652274e+00
6.969981e-01,9.045803689613e+00
6.979981e-01,9.044394119358e+00
6.989981e-01,9.043068721892e+00
6.999981e-01,9.040157126472e+00
7.009981e-01,9.039528364187e+00
7.019981e-01,9.035623909731e+00
7.029981e-01,9.033423001537e+00
7.039981e-01,9.031848866039e+00
7.049981e-01,9.028569152197e+00
7.059980e-01,9.026152287856e+00
7.069980e-01,9.024662054234e+00
7.079980e-01,9.021373650793e+00
7.089980e-01,9.020659470566e+00
7.099980e-01,9.018859027251e+00
7.109980e-01,9.017347243564e+00
7.119980e-01,9.011227255423e+00
7.129980e-01,9.008562013503e+00
7.139980e-01,9.007494536547e+00
7.149980e-01,9.006100199536e+00
7.159980e-01,9.000000000000e+00
7.169980e-01,9.000000000000e+00
7.179980e-01,9.000000000000e+00
7.189980e-01,9.000000000000e+00
7.199980e-01,9.000000000000e+00
7.209980e-01,9.000000000000e+00
7.219980e-01,9.000000000000e+00
7.229980e-01,9.000000000000e+00
7.239980e-01,9.000000000000e+00
7.249980e-01,9.000000000000e+00
7.259980e-01,9.000000000000e+00
7.269980e-01,9.000000000000e+00
7.279980e-01,9.000000000000e+00
7.289980e-01,9.000000000000e+00
7.299980e-01,8.993544977863e+00
7.309980e-01,8.991779493195e+00
7.319980e-01,8.989946335336e+00
7.329980e-01,8.987399963220e+00
7.339980e-01,8.984232684142e+00
7.349980e-01,8.981852653290e+00
7.359980e-01,8.978413137792e+00
7.369980e-01,8.975196608999e+00
7.379980e-01,8.971985623830e+00
7.389980e-01,8.971241007019e+00
7.399980e-01,8.969626350956e+00
7.409980e-01,8.965784284662e+00
7.419979e-01,8.963474123975e+00
7.429979e-01,8.961525852185e+00
7.439979e-01,8.959922560625e+00
7.449979e-01,8.956560738735e+00
7.459979e-01,8.954196310387e+00
7.469979e-01,8.954196310387e+00
7.479979e-01,8.954196310387e+00
7.489979e-01,8.951501482309e+00
7.499979e-01,8.950531323736e+00
7.509979e-01,8.949373926930e+00
7.519979e-01,8.948469699360e+00
7.529979e-01,8.948072207956e+00
7.539979e-01,8.945322907380e+00
7.549979e-01,8.940293753876e+00
7.559979e-01,8.938599455336e+00
7.569979e-01,8.935609412730e+00
7.579979e-01,8.933448807091e+00
7.589979e-01,8.932184615772e+00
7.599979e-01,8.930097986770e+00
7.609979e-01,8.927487500216e+00
7.619979e-01,8.924272673837e+00
7.629979e-01,8.920565532506e+00
7.639979e-01,8.918863237275e+00
7.649979e-01,8.916806064474e+00
7.659979e-01,8.912889336230e+00
7.669979e-01,8.910203329649e+00
7.679979e-01,8.906890595609e+00
7.689979e-01,8.906890595609e+00
7.699979e-01,8.904842766960e+00
7.709979e-01,8.901436165516e+00
7.719979e-01,8.899306000381e+00
7.729979e-01,8.895157634143e+00
7.739979e-01,8.894290558829e+00
7.749979e-01,8.893084796083e+00
7.759979e-01,8.890770930245e+00
7.769979e-01,8.888743248898e+00
7.779979e-01,8.886043810703e+00
7.789978e-01,8.885007477710e+00
7.799978e-01,8.883186335017e+00
7.809978e-01,8.882278041127e+00
7.819978e-01,8.877515993475e+00
7.829978e-01,8.874469117916e+00
7.839978e-01,8.873307995084e+00
7.849978e-01,8.870489267004e+00
7.859978e-01,8.867164317293e+00
7.869978e-01,8.864186144654e+00
7.879978e-01,8.861802706080e+00
7.889978e-01,8.860142336417e+00
7.899978e-01,8.857980995128e+00
7.909978e-01,8.854394677753e+00
7.919978e-01,8.851477475290e+00
7.929978e-01,8.849665726916e+00
7.939978e-01,8.847996906555e+00
7.949978e-01,8.846703589533e+00
7.959978e-01,8.845277405201e+00
7.969978e-01,8.842120340218e+00
7.979978e-01,8.839535327807e+00
7.989978e-01,8.836501267717e+00
7.999978e-01,8.833990048561e+00
8.009978e-01,8.832890014165e+00
8.019978e-01,8.830074998558e+00
8.029978e-01,8.827819024617e+00
8.039978e-01,8.827163403138e+00
8.049978e-01,8.825426494980e+00
8.059978e-01,8.823122237916e+00
8.069978e-01,8.820178962415e+00
8.079978e-01,8.818161677014e+00
8.089978e-01,8.815916935561e+00
8.099978e-01,8.814208593099e+00
8.109978e-01,8.812139984623e+00
8.119978e-01,8.807354922058e+00
8.129978e-01,8.807354922058e+00
8.139978e-01,8.805088315086e+00
8.149977e-01,8.801454320618e+00
8.159977e-01,8.799406168942e+00
8.169977e-01,8.795529486661e+00
8.179977e-01,8.792767385835e+00
8.189977e-01,8.790076930626e+00
8.199977e-01,8.789054105315e+00
8.209977e-01,8.788495894806e+00
8.219977e-01,8.787006276666e+00
8.229977e-01,8.784271308945e+00
8.239977e-01,8.781359713525e+00
8.249977e-01,8.780218792120e+00
8.259977e-01,8.776723303404e+00
8.269977e-01,8.775293712825e+00
8.279977e-01,8.772589503897e+00
8.289977e-01,8.768408641817e+00
8.299977e-01,8.765534746363e+00
8.309977e-01,8.763559804178e+00
8.319977e-01,8.760812336121e+00
8.329977e-01,8.757639162431e+00
8.339977e-01,8.753162821694e+00
8.349977e-01,8.750480400641e+00
8.359977e-01,8.750021746992e+00
8.369977e-01,8.747233929620e+00
8.379977e-01,8.745427172914e+00
8.389977e-01,8.743435089496e+00
8.399977e-01,8.741081702638e+00
8.409977e-01,8.735066061251e+00
8.419977e-01,8.733354340614e+00
8.429977e-01,8.730392940243e+00
8.439977e-01,8.727920454563e+00
8.449977e-01,8.725140158769e+00
8.459977e-01,8.723616040507e+00
8.469977e-01,8.721898146077e+00
8.479977e-01,8.717412796745e+00
8.489977e-01,8.716207033999e+00
8.499977e-01,8.711874613203e+00
8.509976e-01,8.709744125431e+00
8.519976e-01,8.708344916226e+00
8.529976e-01,8.706268796943e+00
8.539976e-01,8.700439718141e+00
8.549976e-01,8.700439718141e+00
8.559976e-01,8.700439718141e+00
8.569976e-01,8.695606564405e+00
8.579976e-01,8.691877704638e+00
8.589976e-01,8.690516671479e+00
8.599976e-01,8.688055993685e+00
8.609976e-01,8.684498174272e+00
8.619976e-01,8.681824039974e+00
8.629976e-01,8.678071905113e+00
8.639976e-01,8.674599713206e+00
8.649976e-01,8.672425341971e+00
8.659976e-01,8.669278786655e+00
8.669976e-01,8.667424660913e+00
8.679976e-01,8.664961822786e+00
8.689976e-01,8.660730008339e+00
8.699976e-01,8.658963082165e+00
8.709976e-01,8.656515761746e+00
8.719976e-01,8.654004145151e+00
8.729976e-01,8.648527629499e+00
8.739976e-01,8.644519345402e+00
8.749976e-01,8.643856189775e+00
8.759976e-01,8.641864891956e+00
8.769976e-01,8.638155439887e+00
8.779976e-01,8.636624620544e+00
8.789976e-01,8.632268215500e+00
8.799976e-01,8.630354403535e+00
8.809976e-01,8.626185163448e+00
8.819976e-01,8.623232517649e+00
8.829976e-01,8.621488376746e+00
8.839976e-01,8.618909832644e+00
8.849976e-01,8.614709844115e+00
8.859976e-01,8.612443237143e+00
8.869975e-01,8.608809242676e+00
8.879975e-01,8.607158246835e+00
8.889975e-01,8.601738213472e+00
8.899975e-01,8.598078000511e+00
8.909975e-01,8.594548549550e+00
8.919975e-01,8.592457037268e+00
8.929975e-01,8.590355759491e+00
8.939975e-01,8.584962500721e+00
8.949975e-01,8.584962500721e+00
8.959975e-01,8.584962500721e+00
8.969975e-01,8.584962500721e+00
8.979975e-01,8.584962500721e+00
8.989975e-01,8.584962500721e+00
8.999975e-01,8.578620973847e+00
9.009975e-01,8.575114714765e+00
9.019975e-01,8.572578776265e+00
9.029975e-01,8.566700294328e+00
9.039975e-01,8.564784618784e+00
9.049975e-01,8.559871519758e+00
9.059975e-01,8.554588851678e+00
9.069975e-01,8.552541023029e+00
9.079975e-01,8.548620653657e+00
9.089975e-01,8.545434136535e+00
9.099975e-01,8.542258049767e+00
9.109975e-01,8.538095895683e+00
9.119975e-01,8.533978572002e+00
9.129975e-01,8.531613076128e+00
9.139975e-01,8.529253068135e+00
9.149975e-01,8.525091044744e+00
9.159975e-01,8.522421034652e+00
9.169975e-01,8.517275693210e+00
9.179975e-01,8.514573172830e+00
9.189975e-01,8.513409239696e+00
9.199975e-01,8.510961919277e+00
9.209975e-01,8.505890929730e+00
9.219975e-01,8.502500340529e+00
9.229974e-01,8.501477515218e+00
9.239974e-01,8.496937752924e+00
9.249974e-01,8.494764691750e+00
9.259974e-01,8.490986352512e+00
9.269974e-01,8.482392767081e+00
9.279974e-01,8.479992941120e+00
9.289974e-01,8.477478074055e+00
9.299974e-01,8.472935882987e+00
9.309974e-01,8.471305718926e+00
9.319974e-01,8.465974464504e+00
9.329974e-01,8.459431618637e+00
9.339974e-01,8.459431618637e+00
9.349974e-01,8.456378294660e+00
9.359974e-01,8.452966954911e+00
9.369974e-01,8.448273828753e+00
9.379974e-01,8.443606651476e+00
9.389974e-01,8.438121112392e+00
9.399974e-01,8.434628227637e+00
9.409974e-01,8.428334321892e+00
9.419974e-01,8.425021587851e+00
9.429974e-01,8.420331798948e+00
9.439974e-01,8.417157551153e+00
9.449974e-01,8.415037499279e+00
9.459974e-01,8.411897791748e+00
9.469974e-01,8.405992359676e+00
9.479974e-01,8.402098443571e+00
9.489974e-01,8.397963985920e+00
9.499974e-01,8.395137941841e+00
9.509974e-01,8.391190757324e+00
9.519974e-01,8.386581053230e+00
9.529974e-01,8.382469636822e+00
9.539974e-01,8.379848070817e+00
9.549974e-01,8.376969458445e+00
9.559974e-01,8.370368449945e+00
9.569974e-01,8.366782330672e+00
9.579974e-01,8.363547184089e+00
9.589973e-01,8.356934544715e+00
9.599973e-01,8.352516414721e+00
9.609973e-01,8.349334252228e+00
9.619973e-01,8.344828496997e+00
9.629973e-01,8.340424438505e+00
9.639973e-01,8.337358135457e+00
9.649973e-01,8.332196430341e+00
9.659973e-01,8.327687364176e+00
9.669973e-01,8.321928094887e+00
9.679973e-01,8.318950395087e+00
9.689973e-01,8.313416595032e+00
9.699973e-01,8.306661338234e+00
9.709973e-01,8.300123724569e+00
9.719973e-01,8.292781749228e+00
9.729973e-01,8.287576590097e+00
9.739973e-01,8.281094377379e+00
9.749973e-01,8.273018494406e+00
9.759973e-01,8.270853910293e+00
9.769973e-01,8.266786540695e+00
9.779973e-01,8.260960077596e+00
9.789973e-01,8.254813899029e+00
9.799973e-01,8.243557031334e+00
9.809973e-01,8.235628248493e+00
9.819973e-01,8.228531558434e+00
9.829973e-01,8.222392421336e+00
9.839973e-01,8.218423519134e+00
9.849973e-01,8.211838643176e+00
9.859973e-01,8.205114429905e+00
9.869973e-01,8.195256291399e+00
9.879973e-01,8.187278568193e+00
9.889973e-01,8.179909090015e+00
9.899973e-01,8.169925001442e+00
9.909973e-01,8.164386817901e+00
9.919973e-01,8.157541276986e+00
9.929973e-01,8.145677455196e+00
9.939973e-01,8.133855746735e+00
9.949973e-01,8.122396631360e+00
9.959972e-01,8.106199403832e+00
9.969972e-01,8.095157233040e+00
9.979972e-01,8.076171680485e+00
9.989972e-01,8.056583528366e+00
9.999972e-01,8.011315313228e+00


==> out/div-float8.csv <==
0.000000e+00,3.000000000000e+01
9.566327e-04,3.000000000000e+01
1.913265e-03,3.000000000000e+01
2.869898e-03,3.000000000000e+01
3.826531e-03,3.000000000000e+01
4.783163e-03,3.000000000000e+01
5.739796e-03,3.000000000000e+01
6.696429e-03,3.000000000000e+01
7.653061e-03,3.000000000000e+01
8.609694e-03,3.000000000000e+01
9.566327e-03,3.000000000000e+01
1.052296e-02,3.000000000000e+01
1.147959e-02,3.000000000000e+01
1.243622e-02,3.000000000000e+01
1.339286e-02,3.000000000000e+01
1.434949e-02,3.000000000000e+01
1.530612e-02,3.000000000000e+01
1.626276e-02,3.000000000000e+01
1.721939e-02,3.000000000000e+01
1.817602e-02,3.000000000000e+01
1.913265e-02,3.000000000000e+01
2.008929e-02,3.000000000000e+01
2.104592e-02,3.000000000000e+01
2.200255e-02,3.000000000000e+01
2.295918e-02,3.000000000000e+01
2.391582e-02,3.000000000000e+01
2.487245e-02,3.000000000000e+01
2.582908e-02,3.000000000000e+01
2.678571e-02,3.000000000000e+01
2.774235e-02,3.000000000000e+01
2.869898e-02,3.000000000000e+01
2.965561e-02,3.000000000000e+01
3.061224e-02,3.000000000000e+01
3.156888e-02,3.000000000000e+01
3.252551e-02,3.000000000000e+01
3.348214e-02,3.000000000000e+01
3.443878e-02,3.000000000000e+01
3.539541e-02,3.000000000000e+01
3.635204e-02,3.000000000000e+01
3.730867e-02,3.000000000000e+01
3.826531e-02,3.000000000000e+01
3.922194e-02,3.000000000000e+01
4.017857e-02,3.000000000000e+01
4.113520e-02,3.000000000000e+01
4.209184e-02,3.000000000000e+01
4.304847e-02,3.000000000000e+01
4.400510e-02,3.000000000000e+01
4.496173e-02,3.000000000000e+01
4.591837e-02,3.000000000000e+01
4.687500e-02,3.000000000000e+01
4.783163e-02,3.000000000000e+01
4.878827e-02,3.000000000000e+01
4.974490e-02,3.000000000000e+01
5.070153e-02,3.000000000000e+01
5.165816e-02,3.000000000000e+01
5.261480e-02,3.000000000000e+01
5.357143e-02,3.000000000000e+01
5.452806e-02,3.000000000000e+01
5.548469e-02,3.000000000000e+01
5.644133e-02,3.000000000000e+01
5.739796e-02,3.000000000000e+01
5.835459e-02,3.000000000000e+01
5.931122e-02,3.000000000000e+01
6.026786e-02,3.000000000000e+01
6.122449e-02,3.000000000000e+01
6.218112e-02,3.000000000000e+01
6.313776e-02,3.000000000000e+01
6.409439e-02,3.000000000000e+01
6.505102e-02,3.000000000000e+01
6.600765e-02,3.000000000000e+01
6.696429e-02,3.000000000000e+01
6.792092e-02,3.000000000000e+01
6.887755e-02,3.000000000000e+01
6.983418e-02,3.000000000000e+01
7.079082e-02,3.000000000000e+01
7.174745e-02,3.000000000000e+01
7.270408e-02,3.000000000000e+01
7.366071e-02,3.000000000000e+01
7.461735e-02,3.000000000000e+01
7.557398e-02,3.000000000000e+01
7.653061e-02,3.000000000000e+01
7.748724e-02,3.000000000000e+01
7.844388e-02,3.000000000000e+01
7.940051e-02,3.000000000000e+01
8.035714e-02,3.000000000000e+01
8.131378e-02,3.000000000000e+01
8.227041e-02,3.000000000000e+01
8.322704e-02,3.000000000000e+01
8.418367e-02,3.000000000000e+01
8.514031e-02,3.000000000000e+01
8.609694e-02,3.000000000000e+01
8.705357e-02,3.000000000000e+01
8.801020e-02,3.000000000000e+01
8.896684e-02,3.000000000000e+01
8.992347e-02,3.000000000000e+01
9.088010e-02,3.000000000000e+01
9.183673e-02,3.000000000000e+01
9.279337e-02,3.000000000000e+01
9.375000e-02,3.000000000000e+01
9.470663e-02,3.000000000000e+01
9.566327e-02,3.000000000000e+01
9.661990e-02,3.000000000000e+01
9.757653e-02,3.000000000000e+01
9.853316e-02,3.000000000000e+01
9.948980e-02,3.000000000000e+01
1.004464e-01,3.000000000000e+01
1.014031e-01,3.000000000000e+01
1.023597e-01,3.000000000000e+01
1.033163e-01,3.000000000000e+01
1.042730e-01,3.000000000000e+01
1.052296e-01,3.000000000000e+01
1.061862e-01,3.000000000000e+01
1.071429e-01,3.000000000000e+01
1.080995e-01,3.000000000000e+01
1.090561e-01,3.000000000000e+01
1.100128e-01,3.000000000000e+01
1.109694e-01,3.000000000000e+01
1.119260e-01,3.000000000000e+01
1.128827e-01,3.000000000000e+01
1.138393e-01,3.000000000000e+01
1.147959e-01,3.000000000000e+01
1.157526e-01,3.000000000000e+01
1.167092e-01,3.000000000000e+01
1.176658e-01,3.000000000000e+01
1.186224e-01,3.000000000000e+01
1.195791e-01,3.000000000000e+01
1.205357e-01,3.000000000000e+01
1.214923e-01,3.000000000000e+01
1.224490e-01,3.000000000000e+01
1.234056e-01,3.000000000000e+01
1.243622e-01,3.000000000000e+01
1.253189e-01,3.000000000000e+01
1.262755e-01,3.000000000000e+01
1.272321e-01,3.000000000000e+01
1.281888e-01,3.000000000000e+01
1.291454e-01,3.000000000000e+01
1.301020e-01,3.000000000000e+01
1.310587e-01,3.000000000000e+01
1.320153e-01,3.000000000000e+01
1.329719e-01,3.000000000000e+01
1.339286e-01,3.000000000000e+01
1.348852e-01,3.000000000000e+01
1.358418e-01,3.000000000000e+01
1.367985e-01,3.000000000000e+01
1.377551e-01,3.000000000000e+01
1.387117e-01,3.000000000000e+01
1.396684e-01,3.000000000000e+01
1.406250e-01,3.000000000000e+01
1.415816e-01,3.000000000000e+01
1.425383e-01,3.000000000000e+01
1.434949e-01,3.000000000000e+01
1.444515e-01,3.000000000000e+01
1.454082e-01,3.000000000000e+01
1.463648e-01,3.000000000000e+01
1.473214e-01,3.000000000000e+01
1.482781e-01,3.000000000000e+01
1.492347e-01,3.000000000000e+01
1.501913e-01,3.000000000000e+01
1.511480e-01,3.000000000000e+01
1.521046e-01,3.000000000000e+01
1.530612e-01,3.000000000000e+01
1.540179e-01,3.000000000000e+01
1.549745e-01,3.000000000000e+01
1.559311e-01,3.000000000000e+01
1.568878e-01,3.000000000000e+01
1.578444e-01,3.000000000000e+01
1.588010e-01,3.000000000000e+01
1.597577e-01,3.000000000000e+01
1.607143e-01,3.000000000000e+01
1.616709e-01,3.000000000000e+01
1.626276e-01,3.000000000000e+01
1.635842e-01,3.000000000000e+01
1.645408e-01,3.000000000000e+01
1.654974e-01,3.000000000000e+01
1.664541e-01,3.000000000000e+01
1.674107e-01,3.000000000000e+01
1.683673e-01,3.000000000000e+01
1.693240e-01,3.000000000000e+01
1.702806e-01,3.000000000000e+01
1.712372e-01,3.000000000000e+01
1.721939e-01,3.000000000000e+01
1.731505e-01,3.000000000000e+01
1.741071e-01,3.000000000000e+01
1.750638e-01,3.000000000000e+01
1.760204e-01,3.000000000000e+01
1.769770e-01,3.000000000000e+01
1.779337e-01,3.000000000000e+01
1.788903e-01,3.000000000000e+01
1.798469e-01,3.000000000000e+01
1.808036e-01,3.000000000000e+01
1.817602e-01,3.000000000000e+01
1.827168e-01,3.000000000000e+01
1.836735e-01,3.000000000000e+01
1.846301e-01,3.000000000000e+01
1.855867e-01,3.000000000000e+01
1.865434e-01,3.000000000000e+01
1.875000e-01,3.000000000000e+01
1.884566e-01,3.000000000000e+01
1.894133e-01,3.000000000000e+01
1.903699e-01,3.000000000000e+01
1.913265e-01,3.000000000000e+01
1.922832e-01,3.000000000000e+01
1.932398e-01,3.000000000000e+01
1.941964e-01,3.000000000000e+01
1.951531e-01,3.000000000000e+01
1.961097e-01,3.000000000000e+01
1.970663e-01,3.000000000000e+01
1.980230e-01,3.000000000000e+01
1.989796e-01,3.000000000000e+01
1.999362e-01,3.000000000000e+01
2.008929e-01,3.000000000000e+01
2.018495e-01,3.000000000000e+01
2.028061e-01,3.000000000000e+01
2.037628e-01,3.000000000000e+01
2.047194e-01,3.000000000000e+01
2.056760e-01,3.000000000000e+01
2.066327e-01,3.000000000000e+01
2.075893e-01,3.000000000000e+01
2.085459e-01,3.000000000000e+01
2.095026e-01,3.000000000000e+01
2.104592e-01,3.000000000000e+01
2.114158e-01,3.000000000000e+01
2.123724e-01,3.000000000000e+01
2.133291e-01,3.000000000000e+01
2.142857e-01,3.000000000000e+01
2.152423e-01,3.000000000000e+01
2.161990e-01,3.000000000000e+01
2.171556e-01,3.000000000000e+01
2.181122e-01,3.000000000000e+01
2.190689e-01,3.000000000000e+01
2.200255e-01,3.000000000000e+01
2.209821e-01,3.000000000000e+01
2.219388e-01,3.000000000000e+01
2.228954e-01,3.000000000000e+01
2.238520e-01,3.000000000000e+01
2.248087e-01,3.000000000000e+01
2.257653e-01,3.000000000000e+01
2.267219e-01,3.000000000000e+01
2.276786e-01,3.000000000000e+01
2.286352e-01,3.000000000000e+01
2.295918e-01,3.000000000000e+01
2.305485e-01,3.000000000000e+01
2.315051e-01,3.000000000000e+01
2.324617e-01,3.000000000000e+01
2.334184e-01,3.000000000000e+01
2.343750e-01,3.000000000000e+01
2.353316e-01,3.000000000000e+01
2.362883e-01,3.000000000000e+01
2.372449e-01,3.000000000000e+01
2.382015e-01,3.000000000000e+01
2.391582e-01,3.000000000000e+01
2.401148e-01,3.000000000000e+01
2.410714e-01,3.000000000000e+01
2.420281e-01,3.000000000000e+01
2.429847e-01,3.000000000000e+01
2.439413e-01,3.000000000000e+01
2.448980e-01,3.000000000000e+01
2.458546e-01,3.000000000000e+01
2.468112e-01,3.000000000000e+01
2.477679e-01,3.000000000000e+01
2.487245e-01,3.000000000000e+01
2.496811e-01,3.000000000000e+01
2.506378e-01,3.000000000000e+01
2.515944e-01,3.000000000000e+01
2.525510e-01,3.000000000000e+01
2.535077e-01,3.000000000000e+01
2.544643e-01,3.000000000000e+01
2.554209e-01,3.000000000000e+01
2.563776e-01,3.000000000000e+01
2.573342e-01,3.000000000000e+01
2.582908e-01,3.000000000000e+01
2.592474e-01,3.000000000000e+01
2.602041e-01,3.000000000000e+01
2.611607e-01,3.000000000000e+01
2.621173e-01,3.000000000000e+01
2.630740e-01,3.000000000000e+01
2.640306e-01,3.000000000000e+01
2.649872e-01,3.000000000000e+01
2.659439e-01,3.000000000000e+01
2.669005e-01,3.000000000000e+01
2.678571e-01,3.000000000000e+01
2.688138e-01,3.000000000000e+01
2.697704e-01,3.000000000000e+01
2.707270e-01,3.000000000000e+01
2.716837e-01,3.000000000000e+01
2.726403e-01,3.000000000000e+01
2.735969e-01,3.000000000000e+01
2.745536e-01,3.000000000000e+01
2.755102e-01,3.000000000000e+01
2.764668e-01,3.000000000000e+01
2.774235e-01,3.000000000000e+01
2.783801e-01,3.000000000000e+01
2.793367e-01,3.000000000000e+01
2.802934e-01,3.000000000000e+01
2.812500e-01,3.000000000000e+01
2.822066e-01,3.000000000000e+01
2.831633e-01,3.000000000000e+01
2.841199e-01,3.000000000000e+01
2.850765e-01,3.000000000000e+01
2.860332e-01,3.000000000000e+01
2.869898e-01,3.000000000000e+01
2.879464e-01,3.000000000000e+01
2.889031e-01,3.000000000000e+01
2.898597e-01,3.000000000000e+01
2.908163e-01,3.000000000000e+01
2.917730e-01,3.000000000000e+01
2.927296e-01,3.000000000000e+01
2.936862e-01,3.000000000000e+01
2.946429e-01,3.000000000000e+01
2.955995e-01,3.000000000000e+01
2.965561e-01,3.000000000000e+01
2.975128e-01,3.000000000000e+01
2.984694e-01,3.000000000000e+01
2.994260e-01,3.000000000000e+01
3.003827e-01,3.000000000000e+01
3.013393e-01,3.000000000000e+01
3.022959e-01,3.000000000000e+01
3.032526e-01,3.000000000000e+01
3.042092e-01,3.000000000000e+01
3.051658e-01,3.000000000000e+01
3.061224e-01,3.000000000000e+01
3.070791e-01,3.000000000000e+01
3.080357e-01,3.000000000000e+01
3.089923e-01,3.000000000000e+01
3.099490e-01,3.000000000000e+01
3.109056e-01,3.000000000000e+01
3.118622e-01,3.000000000000e+01
3.128189e-01,3.000000000000e+01
3.137755e-01,3.000000000000e+01
3.147321e-01,3.000000000000e+01
3.156888e-01,3.000000000000e+01
3.166454e-01,3.000000000000e+01
3.176020e-01,3.000000000000e+01
3.185587e-01,3.000000000000e+01
3.195153e-01,3.000000000000e+01
3.204719e-01,3.000000000000e+01
3.214286e-01,3.000000000000e+01
3.223852e-01,3.000000000000e+01
3.233418e-01,3.000000000000e+01
3.242985e-01,3.000000000000e+01
3.252551e-01,3.000000000000e+01
3.262117e-01,3.000000000000e+01
3.271684e-01,3.000000000000e+01
3.281250e-01,3.000000000000e+01
3.290816e-01,3.000000000000e+01
3.300383e-01,3.000000000000e+01
3.309949e-01,3.000000000000e+01
3.319515e-01,3.000000000000e+01
3.329082e-01,3.000000000000e+01
3.338648e-01,3.000000000000e+01
3.348214e-01,3.000000000000e+01
3.357781e-01,3.000000000000e+01
3.367347e-01,3.000000000000e+01
3.376913e-01,3.000000000000e+01
3.386480e-01,3.000000000000e+01
3.396046e-01,3.000000000000e+01
3.405612e-01,3.000000000000e+01
3.415179e-01,3.000000000000e+01
3.424745e-01,3.000000000000e+01
3.434311e-01,3.000000000000e+01
3.443878e-01,3.000000000000e+01
3.453444e-01,3.000000000000e+01
3.463010e-01,3.000000000000e+01
3.472577e-01,3.000000000000e+01
3.482143e-01,3.000000000000e+01
3.491709e-01,3.000000000000e+01
3.501276e-01,3.000000000000e+01
3.510842e-01,3.000000000000e+01
3.520408e-01,3.000000000000e+01
3.529974e-01,3.000000000000e+01
3.539541e-01,3.000000000000e+01
3.549107e-01,3.000000000000e+01
3.558673e-01,3.000000000000e+01
3.568240e-01,3.000000000000e+01
3.577806e-01,3.000000000000e+01
3.587372e-01,3.000000000000e+01
3.596939e-01,3.000000000000e+01
3.606505e-01,3.000000000000e+01
3.616071e-01,3.000000000000e+01
3.625638e-01,3.000000000000e+01
3.635204e-01,3.000000000000e+01
3.644770e-01,3.000000000000e+01
3.654337e-01,3.000000000000e+01
3.663903e-01,3.000000000000e+01
3.673469e-01,3.000000000000e+01
3.683036e-01,3.000000000000e+01
3.692602e-01,3.000000000000e+01
3.702168e-01,3.000000000000e+01
3.711735e-01,3.000000000000e+01
3.721301e-01,3.000000000000e+01
3.730867e-01,3.000000000000e+01
3.740434e-01,3.000000000000e+01
3.750000e-01,3.000000000000e+01
3.759566e-01,3.000000000000e+01
3.769133e-01,3.000000000000e+01
3.778699e-01,3.000000000000e+01
3.788265e-01,3.000000000000e+01
3.797832e-01,3.000000000000e+01
3.807398e-01,3.000000000000e+01
3.816964e-01,3.000000000000e+01
3.826531e-01,3.000000000000e+01
3.836097e-01,3.000000000000e+01
3.845663e-01,3.000000000000e+01
3.855230e-01,3.000000000000e+01
3.864796e-01,3.000000000000e+01
3.874362e-01,3.000000000000e+01
3.883929e-01,3.000000000000e+01
3.893495e-01,3.000000000000e+01
3.903061e-01,3.000000000000e+01
3.912628e-01,3.000000000000e+01
3.922194e-01,3.000000000000e+01
3.931760e-01,3.000000000000e+01
3.941327e-01,3.000000000000e+01
3.950893e-01,3.000000000000e+01
3.960459e-01,3.000000000000e+01
3.970026e-01,3.000000000000e+01
3.979592e-01,3.000000000000e+01
3.989158e-01,3.000000000000e+01
3.998724e-01,3.000000000000e+01
4.008291e-01,3.000000000000e+01
4.017857e-01,3.000000000000e+01
4.027423e-01,3.000000000000e+01
4.036990e-01,3.000000000000e+01
4.046556e-01,3.000000000000e+01
4.056122e-01,3.000000000000e+01
4.065689e-01,3.000000000000e+01
4.075255e-01,3.000000000000e+01
4.084821e-01,3.000000000000e+01
4.094388e-01,3.000000000000e+01
4.103954e-01,3.000000000000e+01
4.113520e-01,3.000000000000e+01
4.123087e-01,3.000000000000e+01
4.132653e-01,3.000000000000e+01
4.142219e-01,3.000000000000e+01
4.151786e-01,3.000000000000e+01
4.161352e-01,3.000000000000e+01
4.170918e-01,3.000000000000e+01
4.180485e-01,3.000000000000e+01
4.190051e-01,3.000000000000e+01
4.199617e-01,3.000000000000e+01
4.209184e-01,3.000000000000e+01
4.218750e-01,3.000000000000e+01
4.228316e-01,3.000000000000e+01
4.237883e-01,3.000000000000e+01
4.247449e-01,3.000000000000e+01
4.257015e-01,3.000000000000e+01
4.266582e-01,3.000000000000e+01
4.276148e-01,3.000000000000e+01
4.285714e-01,3.000000000000e+01
4.295281e-01,3.000000000000e+01
4.304847e-01,3.000000000000e+01
4.314413e-01,3.000000000000e+01
4.323980e-01,3.000000000000e+01
4.333546e-01,3.000000000000e+01
4.343112e-01,3.000000000000e+01
4.352679e-01,3.000000000000e+01
4.362245e-01,3.000000000000e+01
4.371811e-01,3.000000000000e+01
4.381378e-01,3.000000000000e+01
4.390944e-01,3.000000000000e+01
4.400510e-01,3.000000000000e+01
4.410077e-01,3.000000000000e+01
4.419643e-01,3.000000000000e+01
4.429209e-01,3.000000000000e+01
4.438776e-01,3.000000000000e+01
4.448342e-01,3.000000000000e+01
4.457908e-01,3.000000000000e+01
4.467474e-01,3.000000000000e+01
4.477041e-01,3.000000000000e+01
4.486607e-01,3.000000000000e+01
4.496173e-01,3.000000000000e+01
4.505740e-01,3.000000000000e+01
4.515306e-01,3.000000000000e+01
4.524872e-01,3.000000000000e+01
4.534439e-01,3.000000000000e+01
4.544005e-01,3.000000000000e+01
4.553571e-01,3.000000000000e+01
4.563138e-01,3.000000000000e+01
4.572704e-01,3.000000000000e+01
4.582270e-01,3.000000000000e+01
4.591837e-01,3.000000000000e+01
4.601403e-01,3.000000000000e+01
4.610969e-01,3.000000000000e+01
4.620536e-01,3.000000000000e+01
4.630102e-01,3.000000000000e+01
4.639668e-01,3.000000000000e+01
4.649235e-01,3.000000000000e+01
4.658801e-01,3.000000000000e+01
4.668367e-01,3.000000000000e+01
4.677934e-01,3.000000000000e+01
4.687500e-01,3.000000000000e+01
4.697066e-01,3.000000000000e+01
4.706633e-01,3.000000000000e+01
4.716199e-01,3.000000000000e+01
4.725765e-01,3.000000000000e+01
4.735332e-01,3.000000000000e+01
4.744898e-01,3.000000000000e+01
4.754464e-01,3.000000000000e+01
4.764031e-01,3.000000000000e+01
4.773597e-01,3.000000000000e+01
4.783163e-01,3.000000000000e+01
4.792730e-01,3.000000000000e+01
4.802296e-01,3.000000000000e+01
4.811862e-01,3.000000000000e+01
4.821429e-01,3.000000000000e+01
4.830995e-01,3.000000000000e+01
4.840561e-01,3.000000000000e+01
4.850128e-01,3.000000000000e+01
4.859694e-01,3.000000000000e+01
4.869260e-01,3.000000000000e+01
4.878827e-01,3.000000000000e+01
4.888393e-01,3.000000000000e+01
4.897959e-01,3.000000000000e+01
4.907526e-01,3.000000000000e+01
4.917092e-01,3.000000000000e+01
4.926658e-01,3.000000000000e+01
4.936224e-01,3.000000000000e+01
4.945791e-01,3.000000000000e+01
4.955357e-01,3.000000000000e+01
4.964923e-01,3.000000000000e+01
4.974490e-01,3.000000000000e+01
4.984056e-01,3.000000000000e+01
4.993622e-01,3.000000000000e+01
5.003189e-01,3.000000000000e+01
5.012755e-01,3.000000000000e+01
5.022321e-01,3.000000000000e+01
5.031888e-01,3.000000000000e+01
5.041454e-01,3.000000000000e+01
5.051020e-01,3.000000000000e+01
5.060587e-01,3.000000000000e+01
5.070153e-01,3.000000000000e+01
5.079719e-01,3.000000000000e+01
5.089286e-01,3.000000000000e+01
5.098852e-01,3.000000000000e+01
5.108418e-01,3.000000000000e+01
5.117985e-01,3.000000000000e+01
5.127551e-01,3.000000000000e+01
5.137117e-01,3.000000000000e+01
5.146684e-01,3.000000000000e+01
5.156250e-01,3.000000000000e+01
5.165816e-01,3.000000000000e+01
5.175383e-01,3.000000000000e+01
5.184949e-01,3.000000000000e+01
5.194515e-01,3.000000000000e+01
5.204082e-01,3.000000000000e+01
5.213648e-01,3.000000000000e+01
5.223214e-01,3.000000000000e+01
5.232781e-01,3.000000000000e+01
5.242347e-01,3.000000000000e+01
5.251913e-01,3.000000000000e+01
5.261480e-01,3.000000000000e+01
5.271046e-01,3.000000000000e+01
5.280612e-01,3.000000000000e+01
5.290179e-01,3.000000000000e+01
5.299745e-01,3.000000000000e+01
5.309311e-01,3.000000000000e+01
5.318878e-01,3.000000000000e+01
5.328444e-01,3.000000000000e+01
5.338010e-01,3.000000000000e+01
5.347577e-01,3.000000000000e+01
5.357143e-01,3.000000000000e+01
5.366709e-01,3.000000000000e+01
5.376276e-01,3.000000000000e+01
5.385842e-01,3.000000000000e+01
5.395408e-01,3.000000000000e+01
5.404974e-01,3.000000000000e+01
5.414541e-01,3.000000000000e+01
5.424107e-01,3.000000000000e+01
5.433673e-01,3.000000000000e+01
5.443240e-01,3.000000000000e+01
5.452806e-01,3.000000000000e+01
5.462372e-01,3.000000000000e+01
5.471939e-01,3.000000000000e+01
5.481505e-01,3.000000000000e+01
5.491071e-01,3.000000000000e+01
5.500638e-01,3.000000000000e+01
5.510204e-01,3.000000000000e+01
5.519770e-01,3.000000000000e+01
5.529337e-01,3.000000000000e+01
5.538903e-01,3.000000000000e+01
5.548469e-01,3.000000000000e+01
5.558036e-01,3.000000000000e+01
5.567602e-01,3.000000000000e+01
5.577168e-01,3.000000000000e+01
5.586735e-01,3.000000000000e+01
5.596301e-01,3.000000000000e+01
5.605867e-01,3.000000000000e+01
5.615434e-01,3.000000000000e+01
5.625000e-01,3.000000000000e+01
5.634566e-01,3.000000000000e+01
5.644133e-01,3.000000000000e+01
5.653699e-01,3.000000000000e+01
5.663265e-01,3.000000000000e+01
5.672832e-01,3.000000000000e+01
5.682398e-01,3.000000000000e+01
5.691964e-01,3.000000000000e+01
5.701531e-01,3.000000000000e+01
5.711097e-01,3.000000000000e+01
5.720663e-01,3.000000000000e+01
5.730230e-01,3.000000000000e+01
5.739796e-01,3.000000000000e+01
5.749362e-01,3.000000000000e+01
5.758929e-01,3.000000000000e+01
5.768495e-01,3.000000000000e+01
5.778061e-01,3.000000000000e+01
5.787628e-01,3.000000000000e+01
5.797194e-01,3.000000000000e+01
5.806760e-01,3.000000000000e+01
5.816327e-01,3.000000000000e+01
5.825893e-01,3.000000000000e+01
5.835459e-01,3.000000000000e+01
5.845026e-01,3.000000000000e+01
5.854592e-01,3.000000000000e+01
5.864158e-01,3.000000000000e+01
5.873724e-01,3.000000000000e+01
5.883291e-01,3.000000000000e+01
5.892857e-01,3.000000000000e+01
5.902423e-01,3.000000000000e+01
5.911990e-01,3.000000000000e+01
5.921556e-01,3.000000000000e+01
5.931122e-01,3.000000000000e+01
5.940689e-01,3.000000000000e+01
5.950255e-01,3.000000000000e+01
5.959821e-01,3.000000000000e+01
5.969388e-01,3.000000000000e+01
5.978954e-01,3.000000000000e+01
5.988520e-01,3.000000000000e+01
5.998087e-01,3.000000000000e+01
6.007653e-01,3.000000000000e+01
6.017219e-01,3.000000000000e+01
6.026786e-01,3.000000000000e+01
6.036352e-01,3.000000000000e+01
6.045918e-01,3.000000000000e+01
6.055485e-01,3.000000000000e+01
6.065051e-01,3.000000000000e+01
6.074617e-01,3.000000000000e+01
6.084184e-01,3.000000000000e+01
6.093750e-01,3.000000000000e+01
6.103316e-01,3.000000000000e+01
6.112883e-01,3.000000000000e+01
6.122449e-01,3.000000000000e+01
6.132015e-01,3.000000000000e+01
6.141582e-01,3.000000000000e+01
6.151148e-01,3.000000000000e+01
6.160714e-01,3.000000000000e+01
6.170281e-01,3.000000000000e+01
6.179847e-01,3.000000000000e+01
6.189413e-01,3.000000000000e+01
6.198980e-01,3.000000000000e+01
6.208546e-01,3.000000000000e+01
6.218112e-01,3.000000000000e+01
6.227679e-01,3.000000000000e+01
6.237245e-01,3.000000000000e+01
6.246811e-01,3.000000000000e+01
6.256378e-01,3.000000000000e+01
6.265944e-01,3.000000000000e+01
6.275510e-01,3.000000000000e+01
6.285077e-01,3.000000000000e+01
6.294643e-01,3.000000000000e+01
6.304209e-01,3.000000000000e+01
6.313776e-01,3.000000000000e+01
6.323342e-01,3.000000000000e+01
6.332908e-01,3.000000000000e+01
6.342474e-01,3.000000000000e+01
6.352041e-01,3.000000000000e+01
6.361607e-01,3.000000000000e+01
6.371173e-01,3.000000000000e+01
6.380740e-01,3.000000000000e+01
6.390306e-01,3.000000000000e+01
6.399872e-01,3.000000000000e+01
6.409439e-01,3.000000000000e+01
6.419005e-01,3.000000000000e+01
6.428571e-01,3.000000000000e+01
6.438138e-01,3.000000000000e+01
6.447704e-01,3.000000000000e+01
6.457270e-01,3.000000000000e+01
6.466837e-01,3.000000000000e+01
6.476403e-01,3.000000000000e+01
6.485969e-01,3.000000000000e+01
6.495536e-01,3.000000000000e+01
6.505102e-01,3.000000000000e+01
6.514668e-01,3.000000000000e+01
6.524235e-01,3.000000000000e+01
6.533801e-01,3.000000000000e+01
6.543367e-01,3.000000000000e+01
6.552934e-01,3.000000000000e+01
6.562500e-01,3.000000000000e+00
6.572066e-01,3.000000000000e+00
6.581633e-01,3.000000000000e+00
6.591199e-01,3.000000000000e+00
6.600765e-01,3.000000000000e+00
6.610332e-01,3.000000000000e+00
6.619898e-01,3.000000000000e+00
6.629464e-01,3.000000000000e+00
6.639031e-01,3.000000000000e+00
6.648597e-01,3.000000000000e+00
6.658163e-01,3.000000000000e+00
6.667730e-01,3.000000000000e+00
6.677296e-01,3.000000000000e+00
6.686862e-01,3.000000000000e+00
6.696429e-01,3.000000000000e+00
6.705995e-01,3.000000000000e+00
6.715561e-01,3.000000000000e+00
6.725128e-01,3.000000000000e+00
6.734694e-01,3.000000000000e+00
6.744260e-01,3.000000000000e+00
6.753827e-01,3.000000000000e+00
6.763393e-01,3.000000000000e+00
6.772959e-01,3.000000000000e+00
6.782526e-01,3.000000000000e+00
6.792092e-01,3.000000000000e+00
6.801658e-01,3.000000000000e+00
6.811224e-01,3.000000000000e+00
6.820791e-01,3.000000000000e+00
6.830357e-01,3.000000000000e+00
6.839923e-01,3.000000000000e+00
6.849490e-01,3.000000000000e+00
6.859056e-01,3.000000000000e+00
6.868622e-01,3.000000000000e+00
6.878189e-01,3.000000000000e+00
6.887755e-01,3.000000000000e+00
6.897321e-01,3.000000000000e+00
6.906888e-01,3.000000000000e+00
6.916454e-01,3.000000000000e+00
6.926020e-01,3.000000000000e+00
6.935587e-01,3.000000000000e+00
6.945153e-01,3.000000000000e+00
6.954719e-01,3.000000000000e+00
6.964286e-01,3.000000000000e+00
6.973852e-01,3.000000000000e+00
6.983418e-01,3.000000000000e+00
6.992985e-01,3.000000000000e+00
7.002551e-01,3.000000000000e+00
7.012117e-01,3.000000000000e+00
7.021684e-01,3.000000000000e+00
7.031250e-01,3.000000000000e+00
7.040816e-01,3.000000000000e+00
7.050383e-01,3.000000000000e+00
7.059949e-01,3.000000000000e+00
7.069515e-01,3.000000000000e+00
7.079082e-01,3.000000000000e+00
7.088648e-01,3.000000000000e+00
7.098214e-01,3.000000000000e+00
7.107781e-01,3.000000000000e+00
7.117347e-01,3.000000000000e+00
7.126913e-01,3.000000000000e+00
7.136480e-01,3.000000000000e+00
7.146046e-01,3.000000000000e+00
7.155612e-01,3.000000000000e+00
7.165179e-01,3.000000000000e+00
7.174745e-01,3.000000000000e+00
7.184311e-01,3.000000000000e+00
7.193878e-01,3.000000000000e+00
7.203444e-01,3.000000000000e+00
7.213010e-01,3.000000000000e+00
7.222577e-01,3.000000000000e+00
7.232143e-01,3.000000000000e+00
7.241709e-01,3.000000000000e+00
7.251276e-01,3.000000000000e+00
7.260842e-01,3.000000000000e+00
7.270408e-01,3.000000000000e+00
7.279974e-01,3.000000000000e+00
7.289541e-01,3.000000000000e+00
7.299107e-01,3.000000000000e+00
7.308673e-01,3.000000000000e+00
7.318240e-01,3.000000000000e+00
7.327806e-01,3.000000000000e+00
7.337372e-01,3.000000000000e+00
7.346939e-01,3.000000000000e+00
7.356505e-01,3.000000000000e+00
7.366071e-01,3.000000000000e+00
7.375638e-01,3.000000000000e+00
7.385204e-01,3.000000000000e+00
7.394770e-01,3.000000000000e+00
7.404337e-01,3.000000000000e+00
7.413903e-01,3.000000000000e+00
7.423469e-01,3.000000000000e+00
7.433036e-01,3.000000000000e+00
7.442602e-01,3.000000000000e+00
7.452168e-01,3.000000000000e+00
7.461735e-01,3.000000000000e+00
7.471301e-01,3.000000000000e+00
7.480867e-01,3.000000000000e+00
7.490434e-01,3.000000000000e+00
7.500000e-01,3.000000000000e+00
7.509566e-01,3.000000000000e+00
7.519133e-01,3.000000000000e+00
7.528699e-01,3.000000000000e+00
7.538265e-01,3.000000000000e+00
7.547832e-01,3.000000000000e+00
7.557398e-01,3.000000000000e+00
7.566964e-01,3.000000000000e+00
7.576531e-01,3.000000000000e+00
7.586097e-01,3.000000000000e+00
7.595663e-01,3.000000000000e+00
7.605230e-01,3.000000000000e+00
7.614796e-01,3.000000000000e+00
7.624362e-01,3.000000000000e+00
7.633929e-01,3.000000000000e+00
7.643495e-01,3.000000000000e+00
7.653061e-01,3.000000000000e+00
7.662628e-01,3.000000000000e+00
7.672194e-01,3.000000000000e+00
7.681760e-01,3.000000000000e+00
7.691327e-01,3.000000000000e+00
7.700893e-01,3.000000000000e+00
7.710459e-01,3.000000000000e+00
7.720026e-01,3.000000000000e+00
7.729592e-01,3.000000000000e+00
7.739158e-01,3.000000000000e+00
7.748724e-01,3.000000000000e+00
7.758291e-01,3.000000000000e+00
7.767857e-01,3.000000000000e+00
7.777423e-01,3.000000000000e+00
7.786990e-01,3.000000000000e+00
7.796556e-01,3.000000000000e+00
7.806122e-01,3.000000000000e+00
7.815689e-01,3.000000000000e+00
7.825255e-01,3.000000000000e+00
7.834821e-01,3.000000000000e+00
7.844388e-01,3.000000000000e+00
7.853954e-01,3.000000000000e+00
7.863520e-01,3.000000000000e+00
7.873087e-01,3.000000000000e+00
7.882653e-01,3.000000000000e+00
7.892219e-01,3.000000000000e+00
7.901786e-01,3.000000000000e+00
7.911352e-01,3.000000000000e+00
7.920918e-01,3.000000000000e+00
7.930485e-01,3.000000000000e+00
7.940051e-01,3.000000000000e+00
7.949617e-01,3.000000000000e+00
7.959184e-01,3.000000000000e+00
7.968750e-01,3.000000000000e+00
7.978316e-01,3.000000000000e+00
7.987883e-01,3.000000000000e+00
7.997449e-01,3.000000000000e+00
8.007015e-01,3.000000000000e+00
8.016582e-01,3.000000000000e+00
8.026148e-01,3.000000000000e+00
8.035714e-01,3.000000000000e+00
8.045281e-01,3.000000000000e+00
8.054847e-01,3.000000000000e+00
8.064413e-01,3.000000000000e+00
8.073980e-01,3.000000000000e+00
8.083546e-01,3.000000000000e+00
8.093112e-01,3.000000000000e+00
8.102679e-01,3.000000000000e+00
8.112245e-01,3.000000000000e+00
8.121811e-01,3.000000000000e+00
8.131378e-01,3.000000000000e+00
8.140944e-01,3.000000000000e+00
8.150510e-01,3.000000000000e+00
8.160077e-01,3.000000000000e+00
8.169643e-01,3.000000000000e+00
8.179209e-01,3.000000000000e+00
8.188776e-01,3.000000000000e+00
8.198342e-01,3.000000000000e+00
8.207908e-01,3.000000000000e+00
8.217474e-01,3.000000000000e+00
8.227041e-01,3.000000000000e+00
8.236607e-01,3.000000000000e+00
8.246173e-01,3.000000000000e+00
8.255740e-01,3.000000000000e+00
8.265306e-01,3.000000000000e+00
8.274872e-01,3.000000000000e+00
8.284439e-01,3.000000000000e+00
8.294005e-01,3.000000000000e+00
8.303571e-01,3.000000000000e+00
8.313138e-01,3.000000000000e+00
8.322704e-01,3.000000000000e+00
8.332270e-01,3.000000000000e+00
8.341837e-01,3.000000000000e+00
8.351403e-01,3.000000000000e+00
8.360969e-01,3.000000000000e+00
8.370536e-01,3.000000000000e+00
8.380102e-01,3.000000000000e+00
8.389668e-01,3.000000000000e+00
8.399235e-01,3.000000000000e+00
8.408801e-01,3.000000000000e+00
8.418367e-01,3.000000000000e+00
8.427934e-01,3.000000000000e+00
8.437500e-01,3.000000000000e+00
8.447066e-01,3.000000000000e+00
8.456633e-01,3.000000000000e+00
8.466199e-01,3.000000000000e+00
8.475765e-01,3.000000000000e+00
8.485332e-01,3.000000000000e+00
8.494898e-01,3.000000000000e+00
8.504464e-01,3.000000000000e+00
8.514031e-01,3.000000000000e+00
8.523597e-01,3.000000000000e+00
8.533163e-01,3.000000000000e+00
8.542730e-01,3.000000000000e+00
8.552296e-01,3.000000000000e+00
8.561862e-01,3.000000000000e+00
8.571429e-01,3.000000000000e+00
8.580995e-01,3.000000000000e+00
8.590561e-01,3.000000000000e+00
8.600128e-01,3.000000000000e+00
8.609694e-01,3.000000000000e+00
8.619260e-01,3.000000000000e+00
8.628827e-01,3.000000000000e+00
8.638393e-01,3.000000000000e+00
8.647959e-01,3.000000000000e+00
8.657526e-01,3.000000000000e+00
8.667092e-01,3.000000000000e+00
8.676658e-01,3.000000000000e+00
8.686224e-01,3.000000000000e+00
8.695791e-01,3.000000000000e+00
8.705357e-01,3.000000000000e+00
8.714923e-01,3.000000000000e+00
8.724490e-01,3.000000000000e+00
8.734056e-01,1.584962500721e+00
8.743622e-01,1.584962500721e+00
8.753189e-01,1.584962500721e+00
8.762755e-01,1.584962500721e+00
8.772321e-01,1.000000000000e+00
8.781888e-01,1.000000000000e+00
8.791454e-01,1.000000000000e+00
8.801020e-01,1.000000000000e+00
8.810587e-01,1.000000000000
8.820153e-01,1.000000000000
8.829719e-01,1.000000000000
8.839286e-01,1.000000000000
8.848852e-01,1.000000000000
8.858418e-01,1.000000000000
8.867985e-01,1.000000000000
8.877551e-01,1.000000000000
8.887117e-01,1.000000000000
8.896684e-01,1.000000000000
8.906250e-01,1.000000000000
8.915816e-01,1.000000000000
8.925383e-01,1.000000000000
8.934949e-01,1.000000000000
8.944515e-01,1.000000000000
8.954082e-01,1.000000000000
8.963648e-01,1.000000000000
8.973214e-01,1.000000000000
8.982781e-01,1.000000000000
8.992347e-01,1.000000000000
9.001913e-01,1.000000000000
9.011480e-01,1.000000000000
9.021046e-01,1.000000000000
9.030612e-01,1.000000000000
9.040179e-01,1.000000000000
9.049745e-01,1.000000000000
9.059311e-01,1.000000000000
9.068878e-01,1.000000000000
9.078444e-01,1.000000000000
9.088010e-01,1.000000000000
9.097577e-01,1.000000000000
9.107143e-01,1.000000000000
9.116709e-01,1.000000000000
9.126276e-01,1.000000000000
9.135842e-01,1.000000000000
9.145408e-01,1.000000000000
9.154974e-01,1.000000000000
9.164541e-01,1.000000000000
9.174107e-01,1.000000000000
9.183673e-01,1.000000000000
9.193240e-01,1.000000000000
9.202806e-01,1.000000000000
9.212372e-01,1.000000000000
9.221939e-01,1.000000000000
9.231505e-01,1.000000000000
9.241071e-01,1.000000000000
9.250638e-01,1.000000000000
9.260204e-01,1.000000000000
9.269770e-01,1.000000000000
9.279337e-01,1.000000000000
9.288903e-01,1.000000000000
9.298469e-01,1.000000000000
9.308036e-01,1.000000000000
9.317602e-01,1.000000000000
9.327168e-01,1.000000000000
9.336735e-01,1.000000000000
9.346301e-01,1.000000000000
9.355867e-01,1.000000000000
9.365434e-01,1.000000000000
9.375000e-01,1.000000000000
9.384566e-01,1.000000000000
9.394133e-01,1.000000000000
9.403699e-01,1.000000000000
9.413265e-01,-3.000000000000e+01
9.422832e-01,-3.000000000000e+01
9.432398e-01,-3.000000000000e+01
9.441964e-01,-3.000000000000e+01
9.451531e-01,-3.000000000000e+01
9.461097e-01,-3.000000000000e+01
9.470663e-01,-3.000000000000e+01
9.480230e-01,-3.000000000000e+01
9.489796e-01,-3.000000000000e+01
9.499362e-01,-3.000000000000e+01
9.508929e-01,-3.000000000000e+01
9.518495e-01,-3.000000000000e+01
9.528061e-01,-3.000000000000e+01
9.537628e-01,-3.000000000000e+01
9.547194e-01,-3.000000000000e+01
9.556760e-01,-3.000000000000e+01
9.566327e-01,-3.000000000000e+01
9.575893e-01,-3.000000000000e+01
9.585459e-01,-3.000000000000e+01
9.595026e-01,-3.000000000000e+01
9.604592e-01,-3.000000000000e+01
9.614158e-01,-3.000000000000e+01
9.623724e-01,-3.000000000000e+01
9.633291e-01,-3.000000000000e+01
9.642857e-01,-3.000000000000e+01
9.652423e-01,-3.000000000000e+01
9.661990e-01,-3.000000000000e+01
9.671556e-01,-3.000000000000e+01
9.681122e-01,-3.000000000000e+01
9.690689e-01,-3.000000000000e+01
9.700255e-01,-3.000000000000e+01
9.709821e-01,-3.000000000000e+01
9.719388e-01,-3.000000000000e+01
9.728954e-01,-3.000000000000e+01
9.738520e-01,-3.000000000000e+01
9.748087e-01,-3.000000000000e+01
9.757653e-01,-3.000000000000e+01
9.767219e-01,-3.000000000000e+01
9.776786e-01,-3.000000000000e+01
9.786352e-01,-3.000000000000e+01
9.795918e-01,-3.000000000000e+01
9.805485e-01,-3.000000000000e+01
9.815051e-01,-3.000000000000e+01
9.824617e-01,-3.000000000000e+01
9.834184e-01,-3.000000000000e+01
9.843750e-01,-3.000000000000e+01
9.853316e-01,-3.000000000000e+01
9.862883e-01,-3.000000000000e+01
9.872449e-01,-3.000000000000e+01
9.882015e-01,-3.000000000000e+01
9.891582e-01,-3.000000000000e+01
9.901148e-01,-3.000000000000e+01
9.910714e-01,-3.000000000000e+01
9.920281e-01,-3.000000000000e+01
9.929847e-01,-3.000000000000e+01
9.939413e-01,-3.000000000000e+01
9.948980e-01,-3.000000000000e+01
9.958546e-01,-3.000000000000e+01
9.968112e-01,-3.000000000000e+01
9.977679e-01,-3.000000000000e+01
9.987245e-01,-3.000000000000e+01
9.996811e-01,-3.000000000000e+01


==> out/div-posit16.csv <==
0.000000e+00,5.000000000000e+02
9.999997e-04,5.000000000000e+02
1.999999e-03,5.000000000000e+02
2.999999e-03,5.000000000000e+02
3.999999e-03,5.000000000000e+02
4.999999e-03,5.000000000000e+02
5.999998e-03,5.000000000000e+02
6.999998e-03,5.000000000000e+02
7.999998e-03,5.000000000000e+02
8.999998e-03,5.000000000000e+02
9.999997e-03,5.000000000000e+02
1.100000e-02,5.000000000000e+02
1.200000e-02,5.000000000000e+02
1.300000e-02,5.000000000000e+02
1.400000e-02,5.000000000000e+02
1.500000e-02,5.000000000000e+02
1.600000e-02,5.000000000000e+02
1.700000e-02,5.000000000000e+02
1.800000e-02,5.000000000000e+02
1.899999e-02,5.000000000000e+02
1.999999e-02,5.000000000000e+02
2.099999e-02,5.000000000000e+02
2.199999e-02,5.000000000000e+02
2.299999e-02,5.000000000000e+02
2.399999e-02,5.000000000000e+02
2.499999e-02,5.000000000000e+02
2.599999e-02,5.000000000000e+02
2.699999e-02,5.000000000000e+02
2.799999e-02,5.000000000000e+02
2.899999e-02,5.000000000000e+02
2.999999e-02,5.000000000000e+02
3.099999e-02,5.000000000000e+02
3.199999e-02,5.000000000000e+02
3.299999e-02,5.000000000000e+02
3.399999e-02,2.064385618977e+01
3.499999e-02,1.989405984627e+01
3.599999e-02,1.943700891306e+01
3.699999e-02,1.907681559705e+01
3.799999e-02,1.881804952285e+01
3.899999e-02,1.859903768593e+01
3.999999e-02,1.840010316775e+01
4.099999e-02,1.822158712126e+01
4.199999e-02,1.807146236256e+01
4.299999e-02,1.793847693867e+01
4.399999e-02,1.781274663037e+01
4.499999e-02,1.770159526089e+01
4.599999e-02,1.760177078841e+01
4.699999e-02,1.750552803323e+01
4.799999e-02,1.741033356606e+01
4.899999e-02,1.732642948712e+01
4.999999e-02,1.724317398347e+01
5.099999e-02,1.716460407489e+01
5.199999e-02,1.708995669674e+01
5.299999e-02,1.701859386658e+01
5.399999e-02,1.695419631039e+01
5.499999e-02,1.689368073839e+01
5.599998e-02,1.683367259896e+01
5.699998e-02,1.677760757866e+01
5.799998e-02,1.672361604051e+01
5.899998e-02,1.666909348127e+01
5.999998e-02,1.662021982551e+01
6.099998e-02,1.656923138028e+01
6.199998e-02,1.652216737399e+01
6.299998e-02,1.647432317177e+01
6.399998e-02,1.642884329880e+01
6.499998e-02,1.638676645386e+01
6.599998e-02,1.634281546136e+01
6.699998e-02,1.630570774243e+01
6.799998e-02,1.626351140866e+01
6.899998e-02,1.622400167420e+01
6.999998e-02,1.618812959682e+01
7.099998e-02,1.614974711950e+01
7.199998e-02,1.611275129306e+01
7.299998e-02,1.607800251200e+01
7.399998e-02,1.604439411936e+01
7.499998e-02,1.600998408857e+01
7.599998e-02,1.597918698926e+01
7.699998e-02,1.594733612133e+01
7.799998e-02,1.591667161640e+01
7.899998e-02,1.588695174856e+01
7.999998e-02,1.585705943966e+01
8.099998e-02,1.582781902462e+01
8.199998e-02,1.580040216142e+01
8.299998e-02,1.577170954349e+01
8.399998e-02,1.574430275152e+01
8.499998e-02,1.571729561403e+01
8.599998e-02,1.568999797142e+01
8.699998e-02,1.566399074689e+01
8.799998e-02,1.563609405540e+01
8.899998e-02,1.561187602855e+01
8.999998e-02,1.558753644438e+01
9.099998e-02,1.556453978297e+01
9.199998e-02,1.554119853298e+01
9.299998e-02,1.551652945018e+01
9.399997e-02,1.549221327485e+01
9.499997e-02,1.547116713372e+01
9.599997e-02,1.544846050082e+01
9.699997e-02,1.542626475470e+01
9.799997e-02,1.540469940487e+01
9.899997e-02,1.538342559161e+01
9.999997e-02,1.536282052553e+01
1.010000e-01,1.534111634171e+01
1.020000e-01,1.532192809489e+01
1.030000e-01,1.530211961381e+01
1.040000e-01,1.528175589756e+01
1.050000e-01,1.526182882090e+01
1.060000e-01,1.524462236872e+01
1.070000e-01,1.522496636500e+01
1.080000e-01,1.520488867370e+01
1.090000e-01,1.518611423954e+01
1.100000e-01,1.516913122148e+01
1.110000e-01,1.515010992475e+01
1.120000e-01,1.513168006386e+01
1.130000e-01,1.511408934330e+01
1.140000e-01,1.509606740974e+01
1.150000e-01,1.507997537672e+01
1.160000e-01,1.506216882109e+01
1.170000e-01,1.504561477688e+01
1.180000e-01,1.502806391842e+01
1.190000e-01,1.501084155965e+01
1.200000e-01,1.499668726596e+01
1.210000e-01,1.498115605437e+01
1.220000e-01,1.496499355017e+01
1.230000e-01,1.494828496346e+01
1.240000e-01,1.493255547900e+01
1.250000e-01,1.491788560287e+01
1.260000e-01,1.490374777915e+01
1.270000e-01,1.488842282801e+01
1.280000e-01,1.487356307315e+01
1.290000e-01,1.485897561429e+01
1.300000e-01,1.484434912954e+01
1.310000e-01,1.482962044893e+01
1.320000e-01,1.481533665772e+01
1.330000e-01,1.480184844575e+01
1.340000e-01,1.478731407600e+01
1.350000e-01,1.477384565987e+01
1.360000e-01,1.476016244420e+01
1.370000e-01,1.474581651175e+01
1.380000e-01,1.473301532169e+01
1.390000e-01,1.471938882094e+01
1.400000e-01,1.470582124147e+01
1.410000e-01,1.469470790670e+01
1.420000e-01,1.468119411090e+01
1.430000e-01,1.466775491044e+01
1.440000e-01,1.465543420008e+01
1.450000e-01,1.464385618977e+01
1.460000e-01,1.463055060760e+01
1.470000e-01,1.461802452144e+01
1.480000e-01,1.460510014629e+01
1.490000e-01,1.459266275940e+01
1.500000e-01,1.458088132391e+01
1.510000e-01,1.456914579526e+01
1.520000e-01,1.455691240676e+01
1.530000e-01,1.454523332552e+01
1.540000e-01,1.453359972296e+01
1.550000e-01,1.452155440199e+01
1.560000e-01,1.450971503322e+01
1.570000e-01,1.449835466227e+01
1.580000e-01,1.448693041776e+01
1.590000e-01,1.447573343097e+01
1.600000e-01,1.446473890252e+01
1.610000e-01,1.445309372554e+01
1.620000e-01,1.444156094180e+01
1.630000e-01,1.443063435433e+01
1.640000e-01,1.442064020551e+01
1.650000e-01,1.440982953244e+01
1.660000e-01,1.439831616340e+01
1.670000e-01,1.438948165766e+01
1.680000e-01,1.437885694460e+01
1.690000e-01,1.436814264987e+01
1.700000e-01,1.435760997328e+01
1.710000e-01,1.434704038109e+01
1.720000e-01,1.433747323951e+01
1.730000e-01,1.432707139816e+01
1.740000e-01,1.431555640608e+01
1.750000e-01,1.430543997210e+01
1.760000e-01,1.429593288635e+01
1.770000e-01,1.428667724770e+01
1.780000e-01,1.427689983934e+01
1.790000e-01,1.426668302152e+01
1.800000e-01,1.425688742150e+01
1.810000e-01,1.424709286196e+01
1.820000e-01,1.423791438674e+01
1.830000e-01,1.422830426901e+01
1.840000e-01,1.421870737453e+01
1.850000e-01,1.420945336563e+01
1.860000e-01,1.420022360198e+01
1.869999e-01,1.419111287125e+01
1.879999e-01,1.418144687134e+01
1.889999e-01,1.417264596824e+01
1.899999e-01,1.416298510442e+01
1.909999e-01,1.415380533608e+01
1.919999e-01,1.414512729501e+01
1.929999e-01,1.413681064210e+01
1.939999e-01,1.412782746440e+01
1.949999e-01,1.411864449650e+01
1.959999e-01,1.411004068923e+01
1.969999e-01,1.410108612511e+01
1.979999e-01,1.409233618239e+01
1.989999e-01,1.408416336573e+01
1.999999e-01,1.407528812730e+01
2.009999e-01,1.406690665863e+01
2.019999e-01,1.405799172276e+01
2.029999e-01,1.404974095389e+01
2.039999e-01,1.404195094343e+01
2.049999e-01,1.403336147543e+01
2.059999e-01,1.402475609909e+01
2.069999e-01,1.401672514721e+01
2.079999e-01,1.400808234630e+01
2.089999e-01,1.400000000000e+01
2.099999e-01,1.399397621237e+01
2.109999e-01,1.398543537224e+01
2.119999e-01,1.397727992350e+01
2.129999e-01,1.396962635096e+01
2.139999e-01,1.396150111101e+01
2.149999e-01,1.395419631039e+01
2.159999e-01,1.394641895980e+01
2.169999e-01,1.393859945534e+01
2.179999e-01,1.393125818491e+01
2.189999e-01,1.392344177187e+01
2.199999e-01,1.391587937884e+01
2.209999e-01,1.390798313261e+01
2.219999e-01,1.390020923052e+01
2.229999e-01,1.389252757734e+01
2.239999e-01,1.388452278258e+01
2.249999e-01,1.387774424995e+01
2.259999e-01,1.387036471958e+01
2.269999e-01,1.386278731287e+01
2.279999e-01,1.385598969731e+01
2.289999e-01,1.384823878685e+01
2.299999e-01,1.384077792360e+01
2.309999e-01,1.383368074865e+01
2.319999e-01,1.382623588860e+01
2.329999e-01,1.381906200584e+01
2.339999e-01,1.381164228046e+01
2.349999e-01,1.380735492206e+01
2.359999e-01,1.379979194773e+01
2.369999e-01,1.379232671283e+01
2.379999e-01,1.378515628161e+01
2.389999e-01,1.377854122455e+01
2.399999e-01,1.377137562495e+01
2.409999e-01,1.376428620017e+01
2.419999e-01,1.375729239527e+01
2.429999e-01,1.375146161042e+01
2.439999e-01,1.374424487820e+01
2.449999e-01,1.373737078868e+01
2.459999e-01,1.373110831778e+01
2.469999e-01,1.372402653846e+01
2.479999e-01,1.371701931657e+01
2.489999e-01,1.371049338281e+01
2.499999e-01,1.370374865317e+01
2.509999e-01,1.369852505954e+01
2.519999e-01,1.369187770464e+01
2.529999e-01,1.368506322192e+01
2.539999e-01,1.367855747028e+01
2.549999e-01,1.367232812860e+01
2.559999e-01,1.366582260715e+01
2.569999e-01,1.365974609170e+01
2.579999e-01,1.365326851411e+01
2.589999e-01,1.364696284377e+01
2.599999e-01,1.364066725657e+01
2.609999e-01,1.363420601974e+01
2.619999e-01,1.362815876870e+01
2.629999e-01,1.362148837675e+01
2.639999e-01,1.361530252952e+01
2.649999e-01,1.360946202946e+01
2.659999e-01,1.360334103004e+01
2.669999e-01,1.359732388673e+01
2.679999e-01,1.359105477404e+01
2.689999e-01,1.358496250072e+01
2.699999e-01,1.357864872679e+01
2.709999e-01,1.357252306623e+01
2.719999e-01,1.356670029433e+01
2.729999e-01,1.356071495447e+01
2.739999e-01,1.355458885168e+01
2.749999e-01,1.354892976948e+01
2.759999e-01,1.354303182026e+01
2.769999e-01,1.353715799033e+01
2.779999e-01,1.353123051678e+01
2.789999e-01,1.352540565604e+01
2.799999e-01,1.351979348624e+01
2.809999e-01,1.351418065615e+01
2.819999e-01,1.350831264496e+01
2.829999e-01,1.350250034053e+01
2.839999e-01,1.349703190502e+01
2.849999e-01,1.349122433404e+01
2.859999e-01,1.348551753703e+01
2.869999e-01,1.348014759568e+01
2.879999e-01,1.347448596436e+01
2.889999e-01,1.346858331701e+01
2.899999e-01,1.346311561989e+01
2.909999e-01,1.345764853221e+01
2.919999e-01,1.345212681801e+01
2.929999e-01,1.344625622989e+01
2.939999e-01,1.344128427193e+01
2.949999e-01,1.343581906142e+01
2.959999e-01,1.343003070220e+01
2.969999e-01,1.342449782853e+01
2.979999e-01,1.341912621940e+01
2.989999e-01,1.341341485257e+01
2.999999e-01,1.340849734983e+01
3.009999e-01,1.340301830973e+01
3.019999e-01,1.339767463295e+01
3.029999e-01,1.339231742278e+01
3.039999e-01,1.338702312311e+01
3.049999e-01,1.338182290902e+01
3.059999e-01,1.337661873642e+01
3.069999e-01,1.337139677115e+01
3.079999e-01,1.336632221425e+01
3.089999e-01,1.336118752533e+01
3.099999e-01,1.335576168996e+01
3.109999e-01,1.335049724708e+01
3.119999e-01,1.334568135263e+01
3.129999e-01,1.334042443850e+01
3.139999e-01,1.333509255409e+01
3.149999e-01,1.332987198487e+01
3.159999e-01,1.332446964966e+01
3.169999e-01,1.332192809489e+01
3.179999e-01,1.331629622681e+01
3.189999e-01,1.331152649943e+01
3.199999e-01,1.330643780898e+01
3.209999e-01,1.330116953472e+01
3.219999e-01,1.329608808995e+01
3.229999e-01,1.329108212793e+01
3.239999e-01,1.328591448498e+01
3.249999e-01,1.328115395683e+01
3.259999e-01,1.327615532757e+01
3.269999e-01,1.327136774076e+01
3.279999e-01,1.326678654069e+01
3.289999e-01,1.326209484537e+01
3.299999e-01,1.325683306667e+01
3.309999e-01,1.325186321209e+01
3.319999e-01,1.324792751344e+01
3.329999e-01,1.324293276822e+01
3.339999e-01,1.323804831927e+01
3.349999e-01,1.323339142029e+01
3.359999e-01,1.322853155843e+01
3.369999e-01,1.322356296504e+01
3.379999e-01,1.321932360965e+01
3.389999e-01,1.321453030356e+01
3.399999e-01,1.320965330951e+01
3.409999e-01,1.320539251299e+01
3.419999e-01,1.320070885897e+01
3.429999e-01,1.319604840538e+01
3.439999e-01,1.319137254830e+01
3.449999e-01,1.318689095133e+01
3.459999e-01,1.318225580335e+01
3.469999e-01,1.317768561747e+01
3.479999e-01,1.317272472101e+01
3.489999e-01,1.316941277170e+01
3.499999e-01,1.316441989548e+01
3.509999e-01,1.315991960763e+01
3.519999e-01,1.315544812421e+01
3.529999e-01,1.315077995218e+01
3.539999e-01,1.314684138833e+01
3.549999e-01,1.314198545968e+01
3.559999e-01,1.313737249473e+01
3.569999e-01,1.313289427050e+01
3.579999e-01,1.312917425332e+01
3.589999e-01,1.312440441964e+01
3.599999e-01,1.311999977611e+01
3.609999e-01,1.311569395220e+01
3.619999e-01,1.311106915407e+01
3.629999e-01,1.310691520392e+01
3.639999e-01,1.310255265133e+01
3.649999e-01,1.309813224392e+01
3.659999e-01,1.309396031712e+01
3.669999e-01,1.308951125142e+01
3.679999e-01,1.308503005458e+01
3.689999e-01,1.308091999538e+01
3.699999e-01,1.307664595803e+01
3.709999e-01,1.307246963833e+01
3.719999e-01,1.306805864073e+01
3.729999e-01,1.306400750085e+01
3.739999e-01,1.305987145598e+01
3.749999e-01,1.305574038606e+01
3.759999e-01,1.305122532336e+01
3.769999e-01,1.304730571478e+01
3.779999e-01,1.304323709384e+01
3.789999e-01,1.303891898929e+01
3.799999e-01,1.303487045985e+01
3.809999e-01,1.303082799008e+01
3.819999e-01,1.302655016117e+01
3.829999e-01,1.302236781303e+01
3.839999e-01,1.301856776004e+01
3.849999e-01,1.301445858346e+01
3.859999e-01,1.301042819972e+01
3.869999e-01,1.300632607852e+01
3.879999e-01,1.300221272289e+01
3.889999e-01,1.299765986155e+01
3.899999e-01,1.299368069493e+01
3.909999e-01,1.298955825328e+01
3.919999e-01,1.298569216332e+01
3.929999e-01,1.298175851639e+01
3.939999e-01,1.297786102273e+01
3.949999e-01,1.297364867305e+01
3.959999e-01,1.296962635096e+01
3.969999e-01,1.296574261778e+01
3.979999e-01,1.296158123714e+01
3.989999e-01,1.295772656102e+01
3.999999e-01,1.295383268215e+01
4.009999e-01,1.294969230362e+01
4.019999e-01,1.294555221598e+01
4.029999e-01,1.294152016038e+01
4.039999e-01,1.293737382019e+01
4.049999e-01,1.293321290879e+01
4.059999e-01,1.292929051195e+01
4.069999e-01,1.292546134330e+01
4.079999e-01,1.292124588859e+01
4.089999e-01,1.291716639412e+01
4.099999e-01,1.291302510129e+01
4.109999e-01,1.290889892153e+01
4.119999e-01,1.290452779479e+01
4.129999e-01,1.290039195831e+01
4.139999e-01,1.289633240391e+01
4.149999e-01,1.289200047056e+01
4.159999e-01,1.288787650508e+01
4.169999e-01,1.288375409681e+01
4.179999e-01,1.287976718065e+01
4.189999e-01,1.287563966162e+01
4.199999e-01,1.287190523766e+01
4.209999e-01,1.286754970398e+01
4.219999e-01,1.286336530798e+01
4.229999e-01,1.285898387042e+01
4.239999e-01,1.285613729514e+01
4.249999e-01,1.285159227830e+01
4.259999e-01,1.284792213808e+01
4.269999e-01,1.284359844266e+01
4.279999e-01,1.283920378810e+01
4.289999e-01,1.283525523766e+01
4.299999e-01,1.283087272876e+01
4.309999e-01,1.282673650713e+01
4.319999e-01,1.282257083095e+01
4.329999e-01,1.281836145169e+01
4.339999e-01,1.281401865234e+01
4.349999e-01,1.280978277323e+01
4.359999e-01,1.280571642666e+01
4.369999e-01,1.280147412847e+01
4.379999e-01,1.279744399432e+01
4.389999e-01,1.279331398358e+01
4.399999e-01,1.278899015465e+01
4.409999e-01,1.278454029283e+01
4.419999e-01,1.278028867039e+01
4.429999e-01,1.277579446413e+01
4.439999e-01,1.277199615564e+01
4.449999e-01,1.276784490705e+01
4.459999e-01,1.276373682296e+01
4.469999e-01,1.275926715102e+01
4.479999e-01,1.275525937871e+01
4.489999e-01,1.275106579121e+01
4.499999e-01,1.274649408599e+01
4.509999e-01,1.274220224253e+01
4.519999e-01,1.273802600953e+01
4.529999e-01,1.273348502543e+01
4.539999e-01,1.272911569895e+01
4.549999e-01,1.272558536632e+01
4.559999e-01,1.272109918871e+01
4.569999e-01,1.271699089440e+01
4.579999e-01,1.271255761987e+01
4.589999e-01,1.270809698362e+01
4.599999e-01,1.270368943929e+01
4.609999e-01,1.270043971814e+01
4.619999e-01,1.269563575763e+01
4.629999e-01,1.269133489994e+01
4.639999e-01,1.268701920238e+01
4.649999e-01,1.268272454249e+01
4.659999e-01,1.267825259207e+01
4.669999e-01,1.267413301040e+01
4.679999e-01,1.266985139831e+01
4.689999e-01,1.266533591719e+01
4.699999e-01,1.266138224236e+01
4.709999e-01,1.265707909017e+01
4.719999e-01,1.265259160767e+01
4.729999e-01,1.264802181839e+01
4.739999e-01,1.264385618977e+01
4.749999e-01,1.263985108497e+01
4.759999e-01,1.263548192868e+01
4.769999e-01,1.263093001533e+01
4.779999e-01,1.262650379433e+01
4.789999e-01,1.262231886418e+01
4.799999e-01,1.261791292252e+01
4.809999e-01,1.261374085887e+01
4.819999e-01,1.260926109684e+01
4.829999e-01,1.260486205816e+01
4.839999e-01,1.260063195699e+01
4.849999e-01,1.259601768923e+01
4.859999e-01,1.259177732228e+01
4.869999e-01,1.258726161681e+01
4.879999e-01,1.258268155947e+01
4.889999e-01,1.257814502710e+01
4.899999e-01,1.257384266994e+01
4.909999e-01,1.256936564567e+01
4.919999e-01,1.256482686276e+01
4.929999e-01,1.256033705243e+01
4.939999e-01,1.255600313853e+01
4.949999e-01,1.255156529084e+01
4.959999e-01,1.254689445989e+01
4.969999e-01,1.254302542716e+01
4.979999e-01,1.253841991478e+01
4.989999e-01,1.253363845652e+01
4.999999e-01,1.252906116680e+01
5.009999e-01,1.252446420439e+01
5.019999e-01,1.252052363614e+01
5.029999e-01,1.251609100047e+01
5.039999e-01,1.251175265377e+01
5.049999e-01,1.250748374804e+01
5.059999e-01,1.250283180407e+01
5.069999e-01,1.249817873458e+01
5.079999e-01,1.249382466485e+01
5.089999e-01,1.248889718566e+01
5.099999e-01,1.248493368239e+01
5.109999e-01,1.248034262886e+01
5.119999e-01,1.247573343097e+01
5.129999e-01,1.247130571893e+01
5.139999e-01,1.246679171792e+01
5.149999e-01,1.246207698648e+01
5.159999e-01,1.245757446965e+01
5.169999e-01,1.245296695491e+01
5.179999e-01,1.244846050082e+01
5.189999e-01,1.244386446303e+01
5.199999e-01,1.243918631758e+01
5.209999e-01,1.243464433690e+01
5.219999e-01,1.243028527298e+01
5.229999e-01,1.242540421484e+01
5.239999e-01,1.242069412583e+01
5.249999e-01,1.241614343651e+01
5.259999e-01,1.241141172446e+01
5.269999e-01,1.240688456443e+01
5.279999e-01,1.240209844357e+01
5.289999e-01,1.239776754011e+01
5.299999e-01,1.239284175316e+01
5.309999e-01,1.238887833881e+01
5.319999e-01,1.238400534847e+01
5.329999e-01,1.237913495229e+01
5.339999e-01,1.237503943135e+01
5.349999e-01,1.237012850429e+01
5.359999e-01,1.236538454583e+01
5.369999e-01,1.236074734378e+01
5.379999e-01,1.235639150446e+01
5.389999e-01,1.235140947920e+01
5.399999e-01,1.234688551771e+01
5.409999e-01,1.234207466800e+01
5.419999e-01,1.233758135920e+01
5.429999e-01,1.233264122610e+01
5.439999e-01,1.232813324441e+01
5.449999e-01,1.232314504565e+01
5.459999e-01,1.231840502832e+01
5.469999e-01,1.231376077402e+01
5.479999e-01,1.230895579774e+01
5.489999e-01,1.230404539003e+01
5.499999e-01,1.229947176300e+01
5.509999e-01,1.229462074889e+01
5.519999e-01,1.228974768914e+01
5.529999e-01,1.228527450718e+01
5.539999e-01,1.228031590521e+01
5.549999e-01,1.227573653189e+01
5.559999e-01,1.227080128888e+01
5.569999e-01,1.226590440324e+01
5.579999e-01,1.226115722480e+01
5.589999e-01,1.225615739909e+01
5.599998e-01,1.225125399645e+01
5.609998e-01,1.224663996758e+01
5.619998e-01,1.224158598657e+01
5.629998e-01,1.223688964098e+01
5.639998e-01,1.223198596957e+01
5.649998e-01,1.222706890855e+01
5.659998e-01,1.222239242134e+01
5.669998e-01,1.221733919361e+01
5.679998e-01,1.221225709067e+01
5.689998e-01,1.220715790764e+01
5.699998e-01,1.220231339321e+01
5.709998e-01,1.219726306487e+01
5.719998e-01,1.219264507794e+01
5.729998e-01,1.218779142224e+01
5.739998e-01,1.218296726825e+01
5.749998e-01,1.217787375456e+01
5.759998e-01,1.217283659686e+01
5.769998e-01,1.216812275881e+01
5.779998e-01,1.216289140959e+01
5.789998e-01,1.215797346276e+01
5.799998e-01,1.215275235082e+01
5.809998e-01,1.214789869511e+01
5.819998e-01,1.214259974278e+01
5.829998e-01,1.213750352375e+01
5.839998e-01,1.213292777246e+01
5.849998e-01,1.212754028063e+01
5.859998e-01,1.212275989336e+01
5.869998e-01,1.211735695064e+01
5.879998e-01,1.211208981262e+01
5.889998e-01,1.210668920015e+01
5.899998e-01,1.210171992081e+01
5.909998e-01,1.209647911512e+01
5.919998e-01,1.209124646535e+01
5.929998e-01,1.208615664375e+01
5.939998e-01,1.208096176360e+01
5.949998e-01,1.207566426993e+01
5.959998e-01,1.207046367637e+01
5.969998e-01,1.206495544184e+01
5.979998e-01,1.205962583575e+01
5.989998e-01,1.205461269173e+01
5.999998e-01,1.204920705938e+01
6.009998e-01,1.204439411936e+01
6.019998e-01,1.203870525142e+01
6.029998e-01,1.203323632947e+01
6.039998e-01,1.202758080891e+01
6.049998e-01,1.202236781303e+01
6.059998e-01,1.201682695880e+01
6.069998e-01,1.201084155965e+01
6.079998e-01,1.200502156804e+01
6.089998e-01,1.200000000000e+01
6.099998e-01,1.200000000000e+01
6.109998e-01,1.199597798724e+01
6.119998e-01,1.198999483825e+01
6.129998e-01,1.198406881136e+01
6.139998e-01,1.197852846970e+01
6.149998e-01,1.197321501891e+01
6.159998e-01,1.196763624743e+01
6.169998e-01,1.196206040996e+01
6.179998e-01,1.195641073145e+01
6.189998e-01,1.195154534093e+01
6.199998e-01,1.194596016029e+01
6.209998e-01,1.194020375263e+01
6.219998e-01,1.193462399115e+01
6.229998e-01,1.192922692559e+01
6.239998e-01,1.192373882200e+01
6.249998e-01,1.191820590884e+01
6.259998e-01,1.191274332185e+01
6.269998e-01,1.190689059561e+01
6.279998e-01,1.190156018297e+01
6.289998e-01,1.189616418902e+01
6.299998e-01,1.189078954098e+01
6.309998e-01,1.188521123620e+01
6.319998e-01,1.187948443827e+01
6.329998e-01,1.187394335441e+01
6.339998e-01,1.186840311722e+01
6.349998e-01,1.186276636589e+01
6.359998e-01,1.185708703969e+01
6.369998e-01,1.185135864903e+01
6.379998e-01,1.184569569488e+01
6.389998e-01,1.184028958256e+01
6.399998e-01,1.183469677087e+01
6.409998e-01,1.182926969849e+01
6.419998e-01,1.182348209557e+01
6.429998e-01,1.181796302162e+01
6.439998e-01,1.181217730551e+01
6.449998e-01,1.180720145202e+01
6.459998e-01,1.180099942702e+01
6.469998e-01,1.179534956585e+01
6.479998e-01,1.178980949249e+01
6.489998e-01,1.178399590663e+01
6.499998e-01,1.177845249526e+01
6.509998e-01,1.177297612993e+01
6.519998e-01,1.176716583194e+01
6.529998e-01,1.176155123244e+01
6.539998e-01,1.175580846935e+01
6.549998e-01,1.174963003554e+01
6.559998e-01,1.174416109557e+01
6.569998e-01,1.173823056140e+01
6.579998e-01,1.173245011304e+01
6.589998e-01,1.172684555445e+01
6.599998e-01,1.172109918871e+01
6.609998e-01,1.171527799196e+01
6.619998e-01,1.170953236404e+01
6.629998e-01,1.170366842902e+01
6.639998e-01,1.169739605659e+01
6.649998e-01,1.169165170087e+01
6.659998e-01,1.168567636547e+01
6.669998e-01,1.167985044864e+01
6.679998e-01,1.167395738299e+01
6.689998e-01,1.166806674337e+01
6.699998e-01,1.166236700441e+01
6.709998e-01,1.165634713396e+01
6.719998e-01,1.165025396097e+01
6.729998e-01,1.164401139337e+01
6.739998e-01,1.163834971347e+01
6.749998e-01,1.163249356618e+01
6.759998e-01,1.162683785589e+01
6.769998e-01,1.162060762047e+01
6.779998e-01,1.161470984412e+01
6.789998e-01,1.160880924268e+01
6.799998e-01,1.160261807996e+01
6.809998e-01,1.159657918506e+01
6.819998e-01,1.159034713256e+01
6.829998e-01,1.158496250072e+01
6.839998e-01,1.157900653600e+01
6.849998e-01,1.157257877627e+01
6.859998e-01,1.156643121783e+01
6.869998e-01,1.156028839505e+01
6.879998e-01,1.155439578443e+01
6.889998e-01,1.154801136455e+01
6.899998e-01,1.154178167696e+01
6.909998e-01,1.153560997079e+01
6.919998e-01,1.152921036147e+01
6.929998e-01,1.152356195606e+01
6.939998e-01,1.151727569321e+01
6.949998e-01,1.151096191928e+01
6.959998e-01,1.150473723511e+01
6.969998e-01,1.149841454046e+01
6.979998e-01,1.149210551432e+01
6.989998e-01,1.148586341215e+01
6.999998e-01,1.147946937187e+01
7.009998e-01,1.147341584807e+01
7.019998e-01,1.146699612176e+01
7.029998e-01,1.146053953758e+01
7.039998e-01,1.145456586347e+01
7.049998e-01,1.144796643214e+01
7.059998e-01,1.144175853066e+01
7.069998e-01,1.143525577870e+01
7.079998e-01,1.142884329880e+01
7.089998e-01,1.142221678616e+01
7.099998e-01,1.141555861001e+01
7.109998e-01,1.140983254207e+01
7.119998e-01,1.140342846940e+01
7.129998e-01,1.139670567651e+01
7.139998e-01,1.139014632374e+01
7.149998e-01,1.138370429247e+01
7.159998e-01,1.137706964908e+01
7.169998e-01,1.137042107981e+01
7.179998e-01,1.136385395866e+01
7.189998e-01,1.135755200462e+01
7.199998e-01,1.135093918155e+01
7.209998e-01,1.134429590792e+01
7.219998e-01,1.133754468346e+01
7.229998e-01,1.133077901247e+01
7.239998e-01,1.132412900308e+01
7.249998e-01,1.131757168984e+01
7.259998e-01,1.131092909594e+01
7.269998e-01,1.130387885208e+01
7.279998e-01,1.129716018974e+01
7.289998e-01,1.129047066337e+01
7.299998e-01,1.128362265155e+01
7.309998e-01,1.127684020536e+01
7.319998e-01,1.126977681284e+01
7.329998e-01,1.126303440583e+01
7.339998e-01,1.125622960116e+01
7.349998e-01,1.124887634284e+01
7.359998e-01,1.124240238207e+01
7.369998e-01,1.123541593560e+01
7.379998e-01,1.122819804302e+01
7.389998e-01,1.122105349313e+01
7.399998e-01,1.121388387432e+01
7.409998e-01,1.120685157044e+01
7.419998e-01,1.120003578987e+01
7.429998e-01,1.119264507794e+01
7.439998e-01,1.118562009227e+01
7.449998e-01,1.117833724126e+01
7.459998e-01,1.117057122544e+01
7.469998e-01,1.116416573215e+01
7.479998e-01,1.115650448568e+01
7.489998e-01,1.114905580939e+01
7.499998e-01,1.114170106829e+01
7.509998e-01,1.113454212338e+01
7.519998e-01,1.112711191790e+01
7.529998e-01,1.111958161575e+01
7.539998e-01,1.111205850719e+01
7.549998e-01,1.110424996200e+01
7.559998e-01,1.109675323288e+01
7.569998e-01,1.108869223633e+01
7.579998e-01,1.108176363560e+01
7.589998e-01,1.107396301077e+01
7.599998e-01,1.106608919046e+01
7.609998e-01,1.105861622102e+01
7.619998e-01,1.105062607307e+01
7.629998e-01,1.104257138375e+01
7.639998e-01,1.103472903011e+01
7.649998e-01,1.102648868791e+01
7.659998e-01,1.101866384427e+01
7.669998e-01,1.101056924171e+01
7.679998e-01,1.100187728724e+01
7.689998e-01,1.099575052700e+01
7.699998e-01,1.098742193392e+01
7.709998e-01,1.097924143983e+01
7.719998e-01,1.097116031712e+01
7.729998e-01,1.096289600534e+01
7.739998e-01,1.095492709725e+01
7.749998e-01,1.094667049759e+01
7.759998e-01,1.093846426393e+01
7.769998e-01,1.093038429828e+01
7.779998e-01,1.092168759754e+01
7.789998e-01,1.091348784072e+01
7.799998e-01,1.090548240122e+01
7.809998e-01,1.089690650704e+01
7.819998e-01,1.088842282801e+01
7.829998e-01,1.088041838425e+01
7.839998e-01,1.087221900822e+01
7.849998e-01,1.086353775745e+01
7.859998e-01,1.085518344715e+01
7.869998e-01,1.084678724424e+01
7.879998e-01,1.083803252034e+01
7.889998e-01,1.082977981799e+01
7.899998e-01,1.082102985895e+01
7.909998e-01,1.081233259821e+01
7.919998e-01,1.080432086197e+01
7.929998e-01,1.079555552597e+01
7.939998e-01,1.078705082560e+01
7.949998e-01,1.077819937263e+01
7.959998e-01,1.076920209910e+01
7.969998e-01,1.076033751689e+01
7.979998e-01,1.075191593563e+01
7.989998e-01,1.074305475924e+01
7.999998e-01,1.073470962023e+01
8.009998e-01,1.072571168397e+01
8.019998e-01,1.071672108889e+01
8.029998e-01,1.070755634280e+01
8.039998e-01,1.069955163252e+01
8.049998e-01,1.069012734370e+01
8.059998e-01,1.068110323304e+01
8.069998e-01,1.067182334111e+01
8.079998e-01,1.066266246579e+01
8.089998e-01,1.065369364490e+01
8.099998e-01,1.064439042235e+01
8.109998e-01,1.063566679196e+01
8.119998e-01,1.062613990740e+01
8.129998e-01,1.061746085859e+01
8.139998e-01,1.060793661552e+01
8.149998e-01,1.059863743762e+01
8.159998e-01,1.058896443128e+01
8.169998e-01,1.058091944798e+01
8.179998e-01,1.057125212069e+01
8.189998e-01,1.056197918272e+01
8.199998e-01,1.055266909751e+01
8.209998e-01,1.054305554899e+01
8.219998e-01,1.053340638211e+01
8.229998e-01,1.052381935801e+01
8.239998e-01,1.051418942631e+01
8.249998e-01,1.050445313311e+01
8.259998e-01,1.049485758008e+01
8.269998e-01,1.048542682717e+01
8.279998e-01,1.047573343097e+01
8.289998e-01,1.046581523543e+01
8.299998e-01,1.045624031846e+01
8.309998e-01,1.044606439490e+01
8.319998e-01,1.043609911481e+01
8.329998e-01,1.042626475470e+01
8.339998e-01,1.041612345721e+01
8.349998e-01,1.040591036740e+01
8.359998e-01,1.039595599984e+01
8.369998e-01,1.038586240064e+01
8.379998e-01,1.037550913509e+01
8.389998e-01,1.036549229031e+01
8.399998e-01,1.035535109642e+01
8.409998e-01,1.034506336103e+01
8.419998e-01,1.033438731161e+01
8.429998e-01,1.032368640716e+01
8.439998e-01,1.031400954618e+01
8.449998e-01,1.030357554299e+01
8.459998e-01,1.029264086792e+01
8.469998e-01,1.028189343309e+01
8.479998e-01,1.027101112656e+01
8.489998e-01,1.026047416552e+01
8.499998e-01,1.024927797225e+01
8.509998e-01,1.023861093189e+01
8.519998e-01,1.022768672101e+01
8.529998e-01,1.021631790693e+01
8.539998e-01,1.020543391416e+01
8.549998e-01,1.019411446701e+01
8.559998e-01,1.018259141328e+01
8.569998e-01,1.017118665001e+01
8.579998e-01,1.015914086511e+01
8.589998e-01,1.014770006570e+01
8.599998e-01,1.013595188109e+01
8.609998e-01,1.012401719499e+01
8.619998e-01,1.011234772587e+01
8.629998e-01,1.009999578998e+01
8.639998e-01,1.008746284125e+01
8.649998e-01,1.007557243020e+01
8.659998e-01,1.006317641935e+01
8.669998e-01,1.005021935549e+01
8.679998e-01,1.003747470542e+01
8.689998e-01,1.002413166247e+01
8.699998e-01,1.001036671556e+01
8.709998e-01,1.000000000000e+01
8.719998e-01,9.988684686772e+00
8.729998e-01,9.974892540792e+00
8.739998e-01,9.961525852185e+00
8.749998e-01,9.947869658388e+00
8.759998e-01,9.934112064344e+00
8.769998e-01,9.920773308849e+00
8.779998e-01,9.906890595609e+00
8.789998e-01,9.893511565807e+00
8.799998e-01,9.880095976281e+00
8.809998e-01,9.865933921386e+00
8.819998e-01,9.852304945941e+00
8.829998e-01,9.838129877096e+00
8.839998e-01,9.824288156838e+00
8.849998e-01,9.809569343123e+00
8.859998e-01,9.796655033400e+00
8.869998e-01,9.782330898375e+00
8.879998e-01,9.767934572324e+00
8.889998e-01,9.753442639708e+00
8.899998e-01,9.739039922404e+00
8.909998e-01,9.724513853120e+00
8.919998e-01,9.709780764840e+00
8.929998e-01,9.695340048494e+00
8.939998e-01,9.680251751975e+00
8.949998e-01,9.665470002881e+00
8.959998e-01,9.651051691179e+00
8.969998e-01,9.635965404155e+00
8.979998e-01,9.620847036420e+00
8.989998e-01,9.605508205987e+00
8.999998e-01,9.590388212422e+00
9.009998e-01,9.575312330687e+00
9.019998e-01,9.559695742111e+00
9.029998e-01,9.544038160799e+00
9.039998e-01,9.528505519001e+00
9.049998e-01,9.512951255806e+00
9.059998e-01,9.496811590650e+00
9.069998e-01,9.480755387446e+00
9.079998e-01,9.463964439740e+00
9.089998e-01,9.448460500816e+00
9.099998e-01,9.431706523966e+00
9.109998e-01,9.415037499279e+00
9.119998e-01,9.398743691938e+00
9.129998e-01,9.381542951185e+00
9.139998e-01,9.364462138726e+00
9.149998e-01,9.347665656301e+00
9.159998e-01,9.330148601692e+00
9.169998e-01,9.312882955284e+00
9.179998e-01,9.294904921121e+00
9.189998e-01,9.276906580415e+00
9.199998e-01,9.258918297362e+00
9.209998e-01,9.240398209391e+00
9.219998e-01,9.221587121265e+00
9.229998e-01,9.202504790892e+00
9.239998e-01,9.184000186654e+00
9.249998e-01,9.164593134035e+00
9.259998e-01,9.144771524214e+00
9.269998e-01,9.124552159986e+00
9.279998e-01,9.104023064543e+00
9.289998e-01,9.083193935526e+00
9.299998e-01,9.061425929700e+00
9.309998e-01,9.039604517954e+00
9.319998e-01,9.016873818564e+00
9.329997e-01,9.000000000000e+00
9.339997e-01,8.974414589806e+00
9.349997e-01,8.951284714967e+00
9.359997e-01,8.927412000043e+00
9.369997e-01,8.903881845736e+00
9.379997e-01,8.879857636912e+00
9.389997e-01,8.855717943619e+00
9.399997e-01,8.830970804262e+00
9.409997e-01,8.807354922058e+00
9.419997e-01,8.782582394079e+00
9.429997e-01,8.757639162431e+00
9.439997e-01,8.732519689135e+00
9.449997e-01,8.706828046104e+00
9.459997e-01,8.681330895193e+00
9.469997e-01,8.655517760528e+00
9.479997e-01,8.629356620080e+00
9.489997e-01,8.601968926027e+00
9.499997e-01,8.576349370416e+00
9.509997e-01,8.547968293239e+00
9.519997e-01,8.520664007227e+00
9.529997e-01,8.492324488277e+00
9.539997e-01,8.463524373271e+00
9.549997e-01,8.434628227637e+00
9.559997e-01,8.405451450450e+00
9.569997e-01,8.375353797806e+00
9.579997e-01,8.344295907916e+00
9.589997e-01,8.313416595032e+00
9.599997e-01,8.280770770131e+00
9.609997e-01,8.247927513444e+00
9.619997e-01,8.214319120801e+00
9.629997e-01,8.179909090015e+00
9.639997e-01,8.144046369617e+00
9.649997e-01,8.106915203917e+00
9.659997e-01,8.068394429362e+00
9.669997e-01,8.027055350884e+00
9.679997e-01,7.987467051274e+00
9.689997e-01,7.942800555710e+00
9.699997e-01,7.898120385981e+00
9.709997e-01,7.852774046817e+00
9.719997e-01,7.807354922058e+00
9.729997e-01,7.758593373816e+00
9.739997e-01,7.709409871646e+00
9.749997e-01,7.660096830782e+00
9.759997e-01,7.607682577221e+00
9.769997e-01,7.554588851678e+00
9.779997e-01,7.498891550597e+00
9.789997e-01,7.440846685628e+00
9.799997e-01,7.379839188949e+00
9.809997e-01,7.315305152694e+00
9.819997e-01,7.245927935797e+00
9.829997e-01,7.169925001442e+00
9.839997e-01,7.087462841250e+00
9.849997e-01,6.989430758290e+00
9.859997e-01,6.880895387076e+00
9.869997e-01,6.767709117597e+00
9.879997e-01,6.647458426455e+00
9.889997e-01,6.520007058880e+00
9.899997e-01,6.380821783941e+00
9.909997e-01,6.224706287175e+00
9.919997e-01,6.036525876025e+00
9.929997e-01,5.803669875250e+00
9.939997e-01,5.547555589529e+00
9.949997e-01,5.257496222292e+00
9.959997e-01,4.882643049362e+00
9.969997e-01,4.419538891514e+00
9.979997e-01,3.764464393290e+00
9.989997e-01,2.688585131795e+00
9.999997e-01,1.000000000000


==> out/div-posit8.csv <==
0.000000e+00,3.000000000000e+01
9.920635e-04,3.000000000000e+01
1.984127e-03,3.000000000000e+01
2.976190e-03,3.000000000000e+01
3.968254e-03,3.000000000000e+01
4.960317e-03,3.000000000000e+01
5.952381e-03,3.000000000000e+01
6.944444e-03,3.000000000000e+01
7.936508e-03,3.000000000000e+01
8.928571e-03,3.000000000000e+01
9.920635e-03,3.000000000000e+01
1.091270e-02,3.000000000000e+01
1.190476e-02,3.000000000000e+01
1.289683e-02,3.000000000000e+01
1.388889e-02,3.000000000000e+01
1.488095e-02,3.000000000000e+01
1.587302e-02,3.000000000000e+01
1.686508e-02,3.000000000000e+01
1.785714e-02,3.000000000000e+01
1.884921e-02,3.000000000000e+01
1.984127e-02,3.000000000000e+01
2.083333e-02,3.000000000000e+01
2.182540e-02,3.000000000000e+01
2.281746e-02,3.000000000000e+01
2.380952e-02,3.000000000000e+01
2.480159e-02,3.000000000000e+01
2.579365e-02,3.000000000000e+01
2.678571e-02,3.000000000000e+01
2.777778e-02,3.000000000000e+01
2.876984e-02,3.000000000000e+01
2.976190e-02,3.000000000000e+01
3.075397e-02,3.000000000000e+01
3.174603e-02,3.000000000000e+01
3.273810e-02,3.000000000000e+01
3.373016e-02,3.000000000000e+01
3.472222e-02,3.000000000000e+01
3.571429e-02,3.000000000000e+01
3.670635e-02,3.000000000000e+01
3.769841e-02,3.000000000000e+01
3.869048e-02,3.000000000000e+01
3.968254e-02,3.000000000000e+01
4.067460e-02,3.000000000000e+01
4.166667e-02,3.000000000000e+01
4.265873e-02,3.000000000000e+01
4.365079e-02,3.000000000000e+01
4.464286e-02,3.000000000000e+01
4.563492e-02,3.000000000000e+01
4.662698e-02,3.000000000000e+01
4.761905e-02,3.000000000000e+01
4.861111e-02,3.000000000000e+01
4.960317e-02,3.000000000000e+01
5.059524e-02,3.000000000000e+01
5.158730e-02,3.000000000000e+01
5.257937e-02,3.000000000000e+01
5.357143e-02,3.000000000000e+01
5.456349e-02,3.000000000000e+01
5.555556e-02,3.000000000000e+01
5.654762e-02,3.000000000000e+01
5.753968e-02,3.000000000000e+01
5.853175e-02,3.000000000000e+01
5.952381e-02,3.000000000000e+01
6.051587e-02,3.000000000000e+01
6.150794e-02,3.000000000000e+01
6.250000e-02,3.000000000000e+01
6.349206e-02,3.000000000000e+01
6.448413e-02,3.000000000000e+01
6.547619e-02,3.000000000000e+01
6.646825e-02,3.000000000000e+01
6.746032e-02,3.000000000000e+01
6.845238e-02,3.000000000000e+01
6.944444e-02,3.000000000000e+01
7.043651e-02,3.000000000000e+01
7.142857e-02,3.000000000000e+01
7.242063e-02,3.000000000000e+01
7.341270e-02,3.000000000000e+01
7.440476e-02,3.000000000000e+01
7.539683e-02,3.000000000000e+01
7.638889e-02,3.000000000000e+01
7.738095e-02,3.000000000000e+01
7.837302e-02,3.000000000000e+01
7.936508e-02,3.000000000000e+01
8.035714e-02,3.000000000000e+01
8.134921e-02,3.000000000000e+01
8.234127e-02,3.000000000000e+01
8.333333e-02,3.000000000000e+01
8.432540e-02,3.000000000000e+01
8.531746e-02,3.000000000000e+01
8.630952e-02,3.000000000000e+01
8.730159e-02,3.000000000000e+01
8.829365e-02,3.000000000000e+01
8.928571e-02,3.000000000000e+01
9.027778e-02,3.000000000000e+01
9.126984e-02,3.000000000000e+01
9.226190e-02,3.000000000000e+01
9.325397e-02,3.000000000000e+01
9.424603e-02,3.000000000000e+01
9.523810e-02,3.000000000000e+01
9.623016e-02,3.000000000000e+01
9.722222e-02,3.000000000000e+01
9.821429e-02,3.000000000000e+01
9.920635e-02,3.000000000000e+01
1.001984e-01,3.000000000000e+01
1.011905e-01,3.000000000000e+01
1.021825e-01,3.000000000000e+01
1.031746e-01,3.000000000000e+01
1.041667e-01,3.000000000000e+01
1.051587e-01,3.000000000000e+01
1.061508e-01,3.000000000000e+01
1.071429e-01,3.000000000000e+01
1.081349e-01,3.000000000000e+01
1.091270e-01,3.000000000000e+01
1.101190e-01,3.000000000000e+01
1.111111e-01,3.000000000000e+01
1.121032e-01,3.000000000000e+01
1.130952e-01,3.000000000000e+01
1.140873e-01,3.000000000000e+01
1.150794e-01,3.000000000000e+01
1.160714e-01,3.000000000000e+01
1.170635e-01,3.000000000000e+01
1.180556e-01,3.000000000000e+01
1.190476e-01,3.000000000000e+01
1.200397e-01,3.000000000000e+01
1.210317e-01,3.000000000000e+01
1.220238e-01,3.000000000000e+01
1.230159e-01,3.000000000000e+01
1.240079e-01,3.000000000000e+01
1.250000e-01,3.000000000000e+01
1.259921e-01,3.000000000000e+01
1.269841e-01,3.000000000000e+01
1.279762e-01,3.000000000000e+01
1.289683e-01,3.000000000000e+01
1.299603e-01,3.000000000000e+01
1.309524e-01,3.000000000000e+01
1.319444e-01,3.000000000000e+01
1.329365e-01,3.000000000000e+01
1.339286e-01,3.000000000000e+01
1.349206e-01,3.000000000000e+01
1.359127e-01,3.000000000000e+01
1.369048e-01,3.000000000000e+01
1.378968e-01,3.000000000000e+01
1.388889e-01,3.000000000000e+01
1.398810e-01,3.000000000000e+01
1.408730e-01,3.000000000000e+01
1.418651e-01,3.000000000000e+01
1.428571e-01,3.000000000000e+01
1.438492e-01,3.000000000000e+01
1.448413e-01,3.000000000000e+01
1.458333e-01,3.000000000000e+01
1.468254e-01,3.000000000000e+01
1.478175e-01,3.000000000000e+01
1.488095e-01,3.000000000000e+01
1.498016e-01,3.000000000000e+01
1.507937e-01,3.000000000000e+01
1.517857e-01,3.000000000000e+01
1.527778e-01,3.000000000000e+01
1.537698e-01,3.000000000000e+01
1.547619e-01,3.000000000000e+01
1.557540e-01,3.000000000000e+01
1.567460e-01,3.000000000000e+01
1.577381e-01,3.000000000000e+01
1.587302e-01,3.000000000000e+01
1.597222e-01,3.000000000000e+01
1.607143e-01,3.000000000000e+01
1.617063e-01,3.000000000000e+01
1.626984e-01,3.000000000000e+01
1.636905e-01,3.000000000000e+01
1.646825e-01,3.000000000000e+01
1.656746e-01,3.000000000000e+01
1.666667e-01,3.000000000000e+01
1.676587e-01,3.000000000000e+01
1.686508e-01,3.000000000000e+01
1.696429e-01,3.000000000000e+01
1.706349e-01,3.000000000000e+01
1.716270e-01,3.000000000000e+01
1.726190e-01,3.000000000000e+01
1.736111e-01,3.000000000000e+01
1.746032e-01,3.000000000000e+01
1.755952e-01,3.000000000000e+01
1.765873e-01,3.000000000000e+01
1.775794e-01,3.000000000000e+01
1.785714e-01,3.000000000000e+01
1.795635e-01,3.000000000000e+01
1.805556e-01,3.000000000000e+01
1.815476e-01,3.000000000000e+01
1.825397e-01,3.000000000000e+01
1.835317e-01,3.000000000000e+01
1.845238e-01,3.000000000000e+01
1.855159e-01,3.000000000000e+01
1.865079e-01,3.000000000000e+01
1.875000e-01,3.000000000000e+01
1.884921e-01,3.000000000000e+01
1.894841e-01,3.000000000000e+01
1.904762e-01,3.000000000000e+01
1.914683e-01,3.000000000000e+01
1.924603e-01,3.000000000000e+01
1.934524e-01,3.000000000000e+01
1.944444e-01,3.000000000000e+01
1.954365e-01,3.000000000000e+01
1.964286e-01,3.000000000000e+01
1.974206e-01,3.000000000000e+01
1.984127e-01,3.000000000000e+01
1.994048e-01,3.000000000000e+01
2.003968e-01,3.000000000000e+01
2.013889e-01,3.000000000000e+01
2.023810e-01,3.000000000000e+01
2.033730e-01,3.000000000000e+01
2.043651e-01,3.000000000000e+01
2.053571e-01,3.000000000000e+01
2.063492e-01,3.000000000000e+01
2.073413e-01,3.000000000000e+01
2.083333e-01,3.000000000000e+01
2.093254e-01,3.000000000000e+01
2.103175e-01,3.000000000000e+01
2.113095e-01,3.000000000000e+01
2.123016e-01,3.000000000000e+01
2.132937e-01,3.000000000000e+01
2.142857e-01,3.000000000000e+01
2.152778e-01,3.000000000000e+01
2.162698e-01,3.000000000000e+01
2.172619e-01,3.000000000000e+01
2.182540e-01,3.000000000000e+01
2.192460e-01,3.000000000000e+01
2.202381e-01,3.000000000000e+01
2.212302e-01,3.000000000000e+01
2.222222e-01,3.000000000000e+01
2.232143e-01,3.000000000000e+01
2.242063e-01,3.000000000000e+01
2.251984e-01,3.000000000000e+01
2.261905e-01,3.000000000000e+01
2.271825e-01,3.000000000000e+01
2.281746e-01,3.000000000000e+01
2.291667e-01,3.000000000000e+01
2.301587e-01,3.000000000000e+01
2.311508e-01,3.000000000000e+01
2.321429e-01,3.000000000000e+01
2.331349e-01,3.000000000000e+01
2.341270e-01,3.000000000000e+01
2.351190e-01,3.000000000000e+01
2.361111e-01,3.000000000000e+01
2.371032e-01,3.000000000000e+01
2.380952e-01,3.000000000000e+01
2.390873e-01,3.000000000000e+01
2.400794e-01,3.000000000000e+01
2.410714e-01,3.000000000000e+01
2.420635e-01,3.000000000000e+01
2.430556e-01,3.000000000000e+01
2.440476e-01,3.000000000000e+01
2.450397e-01,3.000000000000e+01
2.460317e-01,3.000000000000e+01
2.470238e-01,3.000000000000e+01
2.480159e-01,3.000000000000e+01
2.490079e-01,3.000000000000e+01
2.500000e-01,3.000000000000e+01
2.509921e-01,3.000000000000e+01
2.519841e-01,3.000000000000e+01
2.529762e-01,3.000000000000e+01
2.539683e-01,3.000000000000e+01
2.549603e-01,3.000000000000e+01
2.559524e-01,3.000000000000e+01
2.569444e-01,7.807354922058e+00
2.579365e-01,7.807354922058e+00
2.589286e-01,7.807354922058e+00
2.599206e-01,7.807354922058e+00
2.609127e-01,7.169925001442e+00
2.619048e-01,7.169925001442e+00
2.628968e-01,7.169925001442e+00
2.638889e-01,7.169925001442e+00
2.648810e-01,7.169925001442e+00
2.658730e-01,7.169925001442e+00
2.668651e-01,6.906890595609e+00
2.678571e-01,6.906890595609e+00
2.688492e-01,6.906890595609e+00
2.698413e-01,6.700439718141e+00
2.708333e-01,6.700439718141e+00
2.718254e-01,6.700439718141e+00
2.728175e-01,6.700439718141e+00
2.738095e-01,6.700439718141e+00
2.748016e-01,6.700439718141e+00
2.757937e-01,6.700439718141e+00
2.767857e-01,6.700439718141e+00
2.777778e-01,6.321928094887e+00
2.787698e-01,6.321928094887e+00
2.797619e-01,6.321928094887e+00
2.807540e-01,6.321928094887e+00
2.817460e-01,6.000000000000e+00
2.827381e-01,6.000000000000e+00
2.837302e-01,6.000000000000e+00
2.847222e-01,6.000000000000e+00
2.857143e-01,6.000000000000e+00
2.867063e-01,6.000000000000e+00
2.876984e-01,6.000000000000e+00
2.886905e-01,6.000000000000e+00
2.896825e-01,6.000000000000e+00
2.906746e-01,6.000000000000e+00
2.916667e-01,6.000000000000e+00
2.926587e-01,6.000000000000e+00
2.936508e-01,6.000000000000e+00
2.946429e-01,6.000000000000e+00
2.956349e-01,6.000000000000e+00
2.966270e-01,6.000000000000e+00
2.976190e-01,6.000000000000e+00
2.986111e-01,6.000000000000e+00
2.996032e-01,6.000000000000e+00
3.005952e-01,6.000000000000e+00
3.015873e-01,6.000000000000e+00
3.025794e-01,6.000000000000e+00
3.035714e-01,6.000000000000e+00
3.045635e-01,6.000000000000e+00
3.055556e-01,6.000000000000e+00
3.065476e-01,6.000000000000e+00
3.075397e-01,6.000000000000e+00
3.085317e-01,6.000000000000e+00
3.095238e-01,6.000000000000e+00
3.105159e-01,6.000000000000e+00
3.115079e-01,6.000000000000e+00
3.125000e-01,6.000000000000e+00
3.134921e-01,6.000000000000e+00
3.144841e-01,6.000000000000e+00
3.154762e-01,6.000000000000e+00
3.164683e-01,6.000000000000e+00
3.174603e-01,6.000000000000e+00
3.184524e-01,6.000000000000e+00
3.194444e-01,6.000000000000e+00
3.204365e-01,6.000000000000e+00
3.214286e-01,5.807354922058e+00
3.224206e-01,5.807354922058e+00
3.234127e-01,5.807354922058e+00
3.244048e-01,5.807354922058e+00
3.253968e-01,5.807354922058e+00
3.263889e-01,5.807354922058e+00
3.273810e-01,5.807354922058e+00
3.283730e-01,5.807354922058e+00
3.293651e-01,5.807354922058e+00
3.303571e-01,5.807354922058e+00
3.313492e-01,5.807354922058e+00
3.323413e-01,5.807354922058e+00
3.333333e-01,5.807354922058e+00
3.343254e-01,5.807354922058e+00
3.353175e-01,5.584962500721e+00
3.363095e-01,5.584962500721e+00
3.373016e-01,5.584962500721e+00
3.382937e-01,5.584962500721e+00
3.392857e-01,5.584962500721e+00
3.402778e-01,5.584962500721e+00
3.412698e-01,5.584962500721e+00
3.422619e-01,5.584962500721e+00
3.432540e-01,5.584962500721e+00
3.442460e-01,5.584962500721e+00
3.452381e-01,5.584962500721e+00
3.462302e-01,5.584962500721e+00
3.472222e-01,5.584962500721e+00
3.482143e-01,5.584962500721e+00
3.492063e-01,5.584962500721e+00
3.501984e-01,5.459431618637e+00
3.511905e-01,5.459431618637e+00
3.521825e-01,5.459431618637e+00
3.531746e-01,5.459431618637e+00
3.541667e-01,5.459431618637e+00
3.551587e-01,5.459431618637e+00
3.561508e-01,5.459431618637e+00
3.571429e-01,5.459431618637e+00
3.581349e-01,5.459431618637e+00
3.591270e-01,5.459431618637e+00
3.601190e-01,5.459431618637e+00
3.611111e-01,5.459431618637e+00
3.621032e-01,5.459431618637e+00
3.630952e-01,5.459431618637e+00
3.640873e-01,5.459431618637e+00
3.650794e-01,5.459431618637e+00
3.660714e-01,5.321928094887e+00
3.670635e-01,5.321928094887e+00
3.680556e-01,5.321928094887e+00
3.690476e-01,5.321928094887e+00
3.700397e-01,5.321928094887e+00
3.710317e-01,5.321928094887e+00
3.720238e-01,5.321928094887e+00
3.730159e-01,5.321928094887e+00
3.740079e-01,5.321928094887e+00
3.750000e-01,5.321928094887e+00
3.759921e-01,5.321928094887e+00
3.769841e-01,5.321928094887e+00
3.779762e-01,5.321928094887e+00
3.789683e-01,5.321928094887e+00
3.799603e-01,5.321928094887e+00
3.809524e-01,5.321928094887e+00
3.819444e-01,5.321928094887e+00
3.829365e-01,5.321928094887e+00
3.839286e-01,5.321928094887e+00
3.849206e-01,5.321928094887e+00
3.859127e-01,5.321928094887e+00
3.869048e-01,5.321928094887e+00
3.878968e-01,5.169925001442e+00
3.888889e-01,5.169925001442e+00
3.898810e-01,5.169925001442e+00
3.908730e-01,5.169925001442e+00
3.918651e-01,5.169925001442e+00
3.928571e-01,5.169925001442e+00
3.938492e-01,5.169925001442e+00
3.948413e-01,5.169925001442e+00
3.958333e-01,5.169925001442e+00
3.968254e-01,5.169925001442e+00
3.978175e-01,5.169925001442e+00
3.988095e-01,5.169925001442e+00
3.998016e-01,5.169925001442e+00
4.007937e-01,5.169925001442e+00
4.017857e-01,5.000000000000e+00
4.027778e-01,5.000000000000e+00
4.037698e-01,5.000000000000e+00
4.047619e-01,5.000000000000e+00
4.057540e-01,5.000000000000e+00
4.067460e-01,5.000000000000e+00
4.077381e-01,5.000000000000e+00
4.087302e-01,5.000000000000e+00
4.097222e-01,5.000000000000e+00
4.107143e-01,5.000000000000e+00
4.117063e-01,5.000000000000e+00
4.126984e-01,5.000000000000e+00
4.136905e-01,5.000000000000e+00
4.146825e-01,5.000000000000e+00
4.156746e-01,5.000000000000e+00
4.166667e-01,5.000000000000e+00
4.176587e-01,5.000000000000e+00
4.186508e-01,5.000000000000e+00
4.196429e-01,5.000000000000e+00
4.206349e-01,5.000000000000e+00
4.216270e-01,5.000000000000e+00
4.226190e-01,5.000000000000e+00
4.236111e-01,5.000000000000e+00
4.246032e-01,5.000000000000e+00
4.255952e-01,5.000000000000e+00
4.265873e-01,5.000000000000e+00
4.275794e-01,5.000000000000e+00
4.285714e-01,5.000000000000e+00
4.295635e-01,5.000000000000e+00
4.305556e-01,5.000000000000e+00
4.315476e-01,5.000000000000e+00
4.325397e-01,5.000000000000e+00
4.335317e-01,5.000000000000e+00
4.345238e-01,5.000000000000e+00
4.355159e-01,5.000000000000e+00
4.365079e-01,5.000000000000e+00
4.375000e-01,5.000000000000e+00
4.384921e-01,5.000000000000e+00
4.394841e-01,5.000000000000e+00
4.404762e-01,5.000000000000e+00
4.414683e-01,4.874469117916e+00
4.424603e-01,4.874469117916e+00
4.434524e-01,4.874469117916e+00
4.444444e-01,4.874469117916e+00
4.454365e-01,4.874469117916e+00
4.464286e-01,4.874469117916e+00
4.474206e-01,4.874469117916e+00
4.484127e-01,4.874469117916e+00
4.494048e-01,4.807354922058e+00
4.503968e-01,4.807354922058e+00
4.513889e-01,4.807354922058e+00
4.523810e-01,4.807354922058e+00
4.533730e-01,4.807354922058e+00
4.543651e-01,4.807354922058e+00
4.553571e-01,4.807354922058e+00
4.563492e-01,4.807354922058e+00
4.573413e-01,4.807354922058e+00
4.583333e-01,4.807354922058e+00
4.593254e-01,4.807354922058e+00
4.603175e-01,4.807354922058e+00
4.613095e-01,4.807354922058e+00
4.623016e-01,4.807354922058e+00
4.632937e-01,4.807354922058e+00
4.642857e-01,4.807354922058e+00
4.652778e-01,4.736965594166e+00
4.662698e-01,4.736965594166e+00
4.672619e-01,4.736965594166e+00
4.682540e-01,4.736965594166e+00
4.692460e-01,4.736965594166e+00
4.702381e-01,4.736965594166e+00
4.712302e-01,4.736965594166e+00
4.722222e-01,4.736965594166e+00
4.732143e-01,4.736965594166e+00
4.742063e-01,4.736965594166e+00
4.751984e-01,4.700439718141e+00
4.761905e-01,4.700439718141e+00
4.771825e-01,4.700439718141e+00
4.781746e-01,4.700439718141e+00
4.791667e-01,4.700439718141e+00
4.801587e-01,4.700439718141e+00
4.811508e-01,4.700439718141e+00
4.821429e-01,4.700439718141e+00
4.831349e-01,4.700439718141e+00
4.841270e-01,4.700439718141e+00
4.851190e-01,4.700439718141e+00
4.861111e-01,4.700439718141e+00
4.871032e-01,4.700439718141e+00
4.880952e-01,4.700439718141e+00
4.890873e-01,4.700439718141e+00
4.900794e-01,4.584962500721e+00
4.910714e-01,4.584962500721e+00
4.920635e-01,4.584962500721e+00
4.930556e-01,4.584962500721e+00
4.940476e-01,4.584962500721e+00
4.950397e-01,4.584962500721e+00
4.960317e-01,4.584962500721e+00
4.970238e-01,4.584962500721e+00
4.980159e-01,4.584962500721e+00
4.990079e-01,4.584962500721e+00
5.000000e-01,4.584962500721e+00
5.009921e-01,4.584962500721e+00
5.019841e-01,4.584962500721e+00
5.029762e-01,4.584962500721e+00
5.039683e-01,4.584962500721e+00
5.049603e-01,4.584962500721e+00
5.059524e-01,4.584962500721e+00
5.069444e-01,4.584962500721e+00
5.079365e-01,4.584962500721e+00
5.089286e-01,4.485426827170e+00
5.099206e-01,4.485426827170e+00
5.109127e-01,4.485426827170e+00
5.119048e-01,4.485426827170e+00
5.128968e-01,4.459431618637e+00
5.138889e-01,4.459431618637e+00
5.148810e-01,4.459431618637e+00
5.158730e-01,4.459431618637e+00
5.168651e-01,4.459431618637e+00
5.178571e-01,4.459431618637e+00
5.188492e-01,4.459431618637e+00
5.198413e-01,4.459431618637e+00
5.208333e-01,4.378511623254e+00
5.218254e-01,4.378511623254e+00
5.228175e-01,4.378511623254e+00
5.238095e-01,4.321928094887e+00
5.248016e-01,4.321928094887e+00
5.257937e-01,4.321928094887e+00
5.267857e-01,4.321928094887e+00
5.277778e-01,4.321928094887e+00
5.287698e-01,4.321928094887e+00
5.297619e-01,4.321928094887e+00
5.307540e-01,4.321928094887e+00
5.317460e-01,4.321928094887e+00
5.327381e-01,4.321928094887e+00
5.337302e-01,4.321928094887e+00
5.347222e-01,4.321928094887e+00
5.357143e-01,4.321928094887e+00
5.367063e-01,4.321928094887e+00
5.376984e-01,4.321928094887e+00
5.386905e-01,4.321928094887e+00
5.396825e-01,4.321928094887e+00
5.406746e-01,4.321928094887e+00
5.416667e-01,4.321928094887e+00
5.426587e-01,4.321928094887e+00
5.436508e-01,4.263034405834e+00
5.446429e-01,4.263034405834e+00
5.456349e-01,4.263034405834e+00
5.466270e-01,4.263034405834e+00
5.476190e-01,4.192645077942e+00
5.486111e-01,4.192645077942e+00
5.496032e-01,4.192645077942e+00
5.505952e-01,4.192645077942e+00
5.515873e-01,4.115477217420e+00
5.525794e-01,4.115477217420e+00
5.535714e-01,4.115477217420e+00
5.545635e-01,4.115477217420e+00
5.555556e-01,4.000000000000e+00
5.565476e-01,4.000000000000e+00
5.575397e-01,4.000000000000e+00
5.585317e-01,4.000000000000e+00
5.595238e-01,4.000000000000e+00
5.605159e-01,4.000000000000e+00
5.615079e-01,4.000000000000e+00
5.625000e-01,4.000000000000e+00
5.634921e-01,4.000000000000e+00
5.644841e-01,4.000000000000e+00
5.654762e-01,4.000000000000e+00
5.664683e-01,4.000000000000e+00
5.674603e-01,4.000000000000e+00
5.684524e-01,4.000000000000e+00
5.694444e-01,4.000000000000e+00
5.704365e-01,4.000000000000e+00
5.714286e-01,4.000000000000e+00
5.724206e-01,4.000000000000e+00
5.734127e-01,4.000000000000e+00
5.744048e-01,4.000000000000e+00
5.753968e-01,4.000000000000e+00
5.763889e-01,4.000000000000e+00
5.773810e-01,4.000000000000e+00
5.783730e-01,4.000000000000e+00
5.793651e-01,4.000000000000e+00
5.803571e-01,4.000000000000e+00
5.813492e-01,4.000000000000e+00
5.823413e-01,4.000000000000e+00
5.833333e-01,4.000000000000e+00
5.843254e-01,4.000000000000e+00
5.853175e-01,4.000000000000e+00
5.863095e-01,4.000000000000e+00
5.873016e-01,4.000000000000e+00
5.882937e-01,4.000000000000e+00
5.892857e-01,4.000000000000e+00
5.902778e-01,4.000000000000e+00
5.912698e-01,4.000000000000e+00
5.922619e-01,4.000000000000e+00
5.932540e-01,4.000000000000e+00
5.942460e-01,4.000000000000e+00
5.952381e-01,4.000000000000e+00
5.962302e-01,4.000000000000e+00
5.972222e-01,4.000000000000e+00
5.982143e-01,4.000000000000e+00
5.992063e-01,4.000000000000e+00
6.001984e-01,4.000000000000e+00
6.011905e-01,4.000000000000e+00
6.021825e-01,4.000000000000e+00
6.031746e-01,4.000000000000e+00
6.041667e-01,4.000000000000e+00
6.051587e-01,4.000000000000e+00
6.061508e-01,4.000000000000e+00
6.071429e-01,4.000000000000e+00
6.081349e-01,4.000000000000e+00
6.091270e-01,4.000000000000e+00
6.101190e-01,4.000000000000e+00
6.111111e-01,4.000000000000e+00
6.121032e-01,3.906890595609e+00
6.130952e-01,3.906890595609e+00
6.140873e-01,3.906890595609e+00
6.150794e-01,3.906890595609e+00
6.160714e-01,3.906890595609e+00
6.170635e-01,3.906890595609e+00
6.180556e-01,3.906890595609e+00
6.190476e-01,3.906890595609e+00
6.200397e-01,3.906890595609e+00
6.210317e-01,3.906890595609e+00
6.220238e-01,3.906890595609e+00
6.230159e-01,3.906890595609e+00
6.240079e-01,3.906890595609e+00
6.250000e-01,3.906890595609e+00
6.259921e-01,3.906890595609e+00
6.269841e-01,3.906890595609e+00
6.279762e-01,3.906890595609e+00
6.289683e-01,3.847996906555e+00
6.299603e-01,3.807354922058e+00
6.309524e-01,3.807354922058e+00
6.319444e-01,3.807354922058e+00
6.329365e-01,3.807354922058e+00
6.339286e-01,3.807354922058e+00
6.349206e-01,3.807354922058e+00
6.359127e-01,3.807354922058e+00
6.369048e-01,3.807354922058e+00
6.378968e-01,3.807354922058e+00
6.388889e-01,3.807354922058e+00
6.398810e-01,3.807354922058e+00
6.408730e-01,3.807354922058e+00
6.418651e-01,3.807354922058e+00
6.428571e-01,3.807354922058e+00
6.438492e-01,3.807354922058e+00
6.448413e-01,3.807354922058e+00
6.458333e-01,3.807354922058e+00
6.468254e-01,3.807354922058e+00
6.478175e-01,3.807354922058e+00
6.488095e-01,3.807354922058e+00
6.498016e-01,3.700439718141e+00
6.507937e-01,3.700439718141e+00
6.517857e-01,3.700439718141e+00
6.527778e-01,3.700439718141e+00
6.537698e-01,3.700439718141e+00
6.547619e-01,3.700439718141e+00
6.557540e-01,3.700439718141e+00
6.567460e-01,3.700439718141e+00
6.577381e-01,3.700439718141e+00
6.587302e-01,3.700439718141e+00
6.597222e-01,3.700439718141e+00
6.607143e-01,3.700439718141e+00
6.617063e-01,3.700439718141e+00
6.626984e-01,3.700439718141e+00
6.636905e-01,3.700439718141e+00
6.646825e-01,3.700439718141e+00
6.656746e-01,3.700439718141e+00
6.666667e-01,3.584962500721e+00
6.676587e-01,3.584962500721e+00
6.686508e-01,3.584962500721e+00
6.696429e-01,3.584962500721e+00
6.706349e-01,3.584962500721e+00
6.716270e-01,3.584962500721e+00
6.726190e-01,3.584962500721e+00
6.736111e-01,3.584962500721e+00
6.746032e-01,3.584962500721e+00
6.755952e-01,3.584962500721e+00
6.765873e-01,3.584962500721e+00
6.775794e-01,3.584962500721e+00
6.785714e-01,3.584962500721e+00
6.795635e-01,3.584962500721e+00
6.805556e-01,3.584962500721e+00
6.815476e-01,3.459431618637e+00
6.825397e-01,3.459431618637e+00
6.835317e-01,3.459431618637e+00
6.845238e-01,3.459431618637e+00
6.855159e-01,3.459431618637e+00
6.865079e-01,3.459431618637e+00
6.875000e-01,3.459431618637e+00
6.884921e-01,3.459431618637e+00
6.894841e-01,3.459431618637e+00
6.904762e-01,3.459431618637e+00
6.914683e-01,3.459431618637e+00
6.924603e-01,3.459431618637e+00
6.934524e-01,3.459431618637e+00
6.944444e-01,3.459431618637e+00
6.954365e-01,3.459431618637e+00
6.964286e-01,3.459431618637e+00
6.974206e-01,3.415037499279e+00
6.984127e-01,3.415037499279e+00
6.994048e-01,3.415037499279e+00
7.003968e-01,3.415037499279e+00
7.013889e-01,3.415037499279e+00
7.023810e-01,3.415037499279e+00
7.033730e-01,3.415037499279e+00
7.043651e-01,3.415037499279e+00
7.053571e-01,3.321928094887e+00
7.063492e-01,3.321928094887e+00
7.073413e-01,3.321928094887e+00
7.083333e-01,3.321928094887e+00
7.093254e-01,3.321928094887e+00
7.103175e-01,3.321928094887e+00
7.113095e-01,3.321928094887e+00
7.123016e-01,3.321928094887e+00
7.132937e-01,3.321928094887e+00
7.142857e-01,3.321928094887e+00
7.152778e-01,3.169925001442e+00
7.162698e-01,3.169925001442e+00
7.172619e-01,3.169925001442e+00
7.182540e-01,3.169925001442e+00
7.192460e-01,3.169925001442e+00
7.202381e-01,3.169925001442e+00
7.212302e-01,3.169925001442e+00
7.222222e-01,3.169925001442e+00
7.232143e-01,3.169925001442e+00
7.242063e-01,3.169925001442e+00
7.251984e-01,3.169925001442e+00
7.261905e-01,3.169925001442e+00
7.271825e-01,3.169925001442e+00
7.281746e-01,3.169925001442e+00
7.291667e-01,3.000000000000e+00
7.301587e-01,3.000000000000e+00
7.311508e-01,3.000000000000e+00
7.321429e-01,3.000000000000e+00
7.331349e-01,3.000000000000e+00
7.341270e-01,3.000000000000e+00
7.351190e-01,3.000000000000e+00
7.361111e-01,3.000000000000e+00
7.371032e-01,3.000000000000e+00
7.380952e-01,3.000000000000e+00
7.390873e-01,3.000000000000e+00
7.400794e-01,3.000000000000e+00
7.410714e-01,3.000000000000e+00
7.420635e-01,3.000000000000e+00
7.430556e-01,3.000000000000e+00
7.440476e-01,3.000000000000e+00
7.450397e-01,3.000000000000e+00
7.460317e-01,3.000000000000e+00
7.470238e-01,3.000000000000e+00
7.480159e-01,3.000000000000e+00
7.490079e-01,3.000000000000e+00
7.500000e-01,3.000000000000e+00
7.509921e-01,3.000000000000e+00
7.519841e-01,3.000000000000e+00
7.529762e-01,3.000000000000e+00
7.539683e-01,3.000000000000e+00
7.549603e-01,3.000000000000e+00
7.559524e-01,3.000000000000e+00
7.569444e-01,3.000000000000e+00
7.579365e-01,3.000000000000e+00
7.589286e-01,3.000000000000e+00
7.599206e-01,3.000000000000e+00
7.609127e-01,3.000000000000e+00
7.619048e-01,3.000000000000e+00
7.628968e-01,3.000000000000e+00
7.638889e-01,3.000000000000e+00
7.648810e-01,3.000000000000e+00
7.658730e-01,3.000000000000e+00
7.668651e-01,3.000000000000e+00
7.678571e-01,3.000000000000e+00
7.688492e-01,3.000000000000e+00
7.698413e-01,3.000000000000e+00
7.708333e-01,3.000000000000e+00
7.718254e-01,3.000000000000e+00
7.728175e-01,3.000000000000e+00
7.738095e-01,3.000000000000e+00
7.748016e-01,2.807354922058e+00
7.757937e-01,2.807354922058e+00
7.767857e-01,2.807354922058e+00
7.777778e-01,2.807354922058e+00
7.787698e-01,2.807354922058e+00
7.797619e-01,2.807354922058e+00
7.807540e-01,2.807354922058e+00
7.817460e-01,2.807354922058e+00
7.827381e-01,2.807354922058e+00
7.837302e-01,2.807354922058e+00
7.847222e-01,2.807354922058e+00
7.857143e-01,2.807354922058e+00
7.867063e-01,2.807354922058e+00
7.876984e-01,2.807354922058e+00
7.886905e-01,2.807354922058e+00
7.896825e-01,2.807354922058e+00
7.906746e-01,2.807354922058e+00
7.916667e-01,2.807354922058e+00
7.926587e-01,2.807354922058e+00
7.936508e-01,2.807354922058e+00
7.946429e-01,2.807354922058e+00
7.956349e-01,2.807354922058e+00
7.966270e-01,2.807354922058e+00
7.976190e-01,2.807354922058e+00
7.986111e-01,2.807354922058e+00
7.996032e-01,2.700439718141e+00
8.005952e-01,2.584962500721e+00
8.015873e-01,2.584962500721e+00
8.025794e-01,2.584962500721e+00
8.035714e-01,2.584962500721e+00
8.045635e-01,2.584962500721e+00
8.055556e-01,2.584962500721e+00
8.065476e-01,2.584962500721e+00
8.075397e-01,2.584962500721e+00
8.085317e-01,2.584962500721e+00
8.095238e-01,2.584962500721e+00
8.105159e-01,2.584962500721e+00
8.115079e-01,2.584962500721e+00
8.125000e-01,2.584962500721e+00
8.134921e-01,2.485426827170e+00
8.144841e-01,2.415037499279e+00
8.154762e-01,2.415037499279e+00
8.164683e-01,2.415037499279e+00
8.174603e-01,2.415037499279e+00
8.184524e-01,2.415037499279e+00
8.194444e-01,2.415037499279e+00
8.204365e-01,2.415037499279e+00
8.214286e-01,2.415037499279e+00
8.224206e-01,2.415037499279e+00
8.234127e-01,2.321928094887e+00
8.244048e-01,2.321928094887e+00
8.253968e-01,2.321928094887e+00
8.263889e-01,2.321928094887e+00
8.273810e-01,2.321928094887e+00
8.283730e-01,2.321928094887e+00
8.293651e-01,2.321928094887e+00
8.303571e-01,2.321928094887e+00
8.313492e-01,2.321928094887e+00
8.323413e-01,2.321928094887e+00
8.333333e-01,2.321928094887e+00
8.343254e-01,2.321928094887e+00
8.353175e-01,2.321928094887e+00
8.363095e-01,2.321928094887e+00
8.373016e-01,2.321928094887e+00
8.382937e-01,2.321928094887e+00
8.392857e-01,2.321928094887e+00
8.402778e-01,2.321928094887e+00
8.412698e-01,2.321928094887e+00
8.422619e-01,2.321928094887e+00
8.432540e-01,2.321928094887e+00
8.442460e-01,2.321928094887e+00
8.452381e-01,2.321928094887e+00
8.462302e-01,2.321928094887e+00
8.472222e-01,2.321928094887e+00
8.482143e-01,2.115477217420e+00
8.492063e-01,2.115477217420e+00
8.501984e-01,2.115477217420e+00
8.511905e-01,2.115477217420e+00
8.521825e-01,2.115477217420e+00
8.531746e-01,2.000000000000e+00
8.541667e-01,2.000000000000e+00
8.551587e-01,2.000000000000e+00
8.561508e-01,2.000000000000e+00
8.571429e-01,2.000000000000e+00
8.581349e-01,2.000000000000e+00
8.591270e-01,2.000000000000e+00
8.601190e-01,2.000000000000e+00
8.611111e-01,2.000000000000e+00
8.621032e-01,2.000000000000e+00
8.630952e-01,2.000000000000e+00
8.640873e-01,2.000000000000e+00
8.650794e-01,2.000000000000e+00
8.660714e-01,2.000000000000e+00
8.670635e-01,2.000000000000e+00
8.680556e-01,2.000000000000e+00
8.690476e-01,2.000000000000e+00
8.700397e-01,2.000000000000e+00
8.710317e-01,2.000000000000e+00
8.720238e-01,2.000000000000e+00
8.730159e-01,2.000000000000e+00
8.740079e-01,2.000000000000e+00
8.750000e-01,2.000000000000e+00
8.759921e-01,2.000000000000e+00
8.769841e-01,2.000000000000e+00
8.779762e-01,1.874469117916e+00
8.789683e-01,1.874469117916e+00
8.799603e-01,1.874469117916e+00
8.809524e-01,1.874469117916e+00
8.819444e-01,1.874469117916e+00
8.829365e-01,1.807354922058e+00
8.839286e-01,1.736965594166e+00
8.849206e-01,1.678071905113e+00
8.859127e-01,1.678071905113e+00
8.869048e-01,1.678071905113e+00
8.878968e-01,1.678071905113e+00
8.888889e-01,1.678071905113e+00
8.898810e-01,1.584962500721e+00
8.908730e-01,1.584962500721e+00
8.918651e-01,1.584962500721e+00
8.928571e-01,1.584962500721e+00
8.938492e-01,1.584962500721e+00
8.948413e-01,1.584962500721e+00
8.958333e-01,1.584962500721e+00
8.968254e-01,1.584962500721e+00
8.978175e-01,1.584962500721e+00
8.988095e-01,1.584962500721e+00
8.998016e-01,1.584962500721e+00
9.007937e-01,1.584962500721e+00
9.017857e-01,1.584962500721e+00
9.027778e-01,1.584962500721e+00
9.037698e-01,1.584962500721e+00
9.047619e-01,1.584962500721e+00
9.057540e-01,1.584962500721e+00
9.067460e-01,1.584962500721e+00
9.077381e-01,1.584962500721e+00
9.087302e-01,1.584962500721e+00
9.097222e-01,1.415037499279e+00
9.107143e-01,1.415037499279e+00
9.117063e-01,1.415037499279e+00
9.126984e-01,1.415037499279e+00
9.136905e-01,1.378511623254e+00
9.146825e-01,1.378511623254e+00
9.156746e-01,1.263034405834e+00
9.166667e-01,1.222392421336e+00
9.176587e-01,1.222392421336e+00
9.186508e-01,1.222392421336e+00
9.196429e-01,1.192645077942e+00
9.206349e-01,1.192645077942e+00
9.216270e-01,1.137503523750e+00
9.226190e-01,1.099535673551e+00
9.236111e-01,1.099535673551e+00
9.246032e-01,1.000000000000e+00
9.255952e-01,1.000000000000e+00
9.265873e-01,1.000000000000e+00
9.275794e-01,1.000000000000e+00
9.285714e-01,1.000000000000e+00
9.295635e-01,1.000000000000
9.305556e-01,1.000000000000
9.315476e-01,1.000000000000
9.325397e-01,1.000000000000
9.335317e-01,1.000000000000
9.345238e-01,1.000000000000
9.355159e-01,1.000000000000
9.365079e-01,1.000000000000
9.375000e-01,1.000000000000
9.384921e-01,1.000000000000
9.394841e-01,1.000000000000
9.404762e-01,1.000000000000
9.414683e-01,1.000000000000
9.424603e-01,1.000000000000
9.434524e-01,1.000000000000
9.444444e-01,1.000000000000
9.454365e-01,1.000000000000
9.464286e-01,1.000000000000
9.474206e-01,1.000000000000
9.484127e-01,1.000000000000
9.494048e-01,1.000000000000
9.503968e-01,1.000000000000
9.513889e-01,1.000000000000
9.523810e-01,1.000000000000
9.533730e-01,1.000000000000
9.543651e-01,1.000000000000
9.553571e-01,1.000000000000
9.563492e-01,1.000000000000
9.573413e-01,1.000000000000
9.583333e-01,1.000000000000
9.593254e-01,1.000000000000
9.603175e-01,1.000000000000
9.613095e-01,1.000000000000
9.623016e-01,1.000000000000
9.632937e-01,1.000000000000
9.642857e-01,1.000000000000
9.652778e-01,1.000000000000
9.662698e-01,1.000000000000
9.672619e-01,1.000000000000
9.682540e-01,1.000000000000
9.692460e-01,1.000000000000
9.702381e-01,1.000000000000
9.712302e-01,1.000000000000
9.722222e-01,1.000000000000
9.732143e-01,1.000000000000
9.742063e-01,1.000000000000
9.751984e-01,1.000000000000
9.761905e-01,1.000000000000
9.771825e-01,1.000000000000
9.781746e-01,1.000000000000
9.791667e-01,1.000000000000
9.801587e-01,1.000000000000
9.811508e-01,1.000000000000
9.821429e-01,1.000000000000
9.831349e-01,1.000000000000
9.841270e-01,1.000000000000
9.851190e-01,1.000000000000
9.861111e-01,1.000000000000
9.871032e-01,1.000000000000
9.880952e-01,1.000000000000
9.890873e-01,1.000000000000
9.900794e-01,1.000000000000
9.910714e-01,1.000000000000
9.920635e-01,1.000000000000
9.930556e-01,1.000000000000
9.940476e-01,1.000000000000
9.950397e-01,1.000000000000
9.960317e-01,1.000000000000
9.970238e-01,1.000000000000
9.980159e-01,1.000000000000
9.990079e-01,1.000000000000
1.000000e+00,1.000000000000


==> out/div-takum16.csv <==
0.000000e+00,5.000000000000e+02
9.999991e-04,5.000000000000e+02
1.999998e-03,5.000000000000e+02
2.999997e-03,5.000000000000e+02
3.999997e-03,5.000000000000e+02
4.999996e-03,5.000000000000e+02
5.999995e-03,5.000000000000e+02
6.999994e-03,5.000000000000e+02
7.999993e-03,5.000000000000e+02
8.999992e-03,5.000000000000e+02
9.999991e-03,5.000000000000e+02
1.099999e-02,5.000000000000e+02
1.199999e-02,5.000000000000e+02
1.299999e-02,5.000000000000e+02
1.399999e-02,5.000000000000e+02
1.499999e-02,5.000000000000e+02
1.599999e-02,5.000000000000e+02
1.699999e-02,5.000000000000e+02
1.799998e-02,5.000000000000e+02
1.899998e-02,5.000000000000e+02
1.999998e-02,5.000000000000e+02
2.099998e-02,5.000000000000e+02
2.199998e-02,5.000000000000e+02
2.299998e-02,5.000000000000e+02
2.399998e-02,5.000000000000e+02
2.499998e-02,5.000000000000e+02
2.599998e-02,5.000000000000e+02
2.699998e-02,5.000000000000e+02
2.799998e-02,5.000000000000e+02
2.899997e-02,5.000000000000e+02
2.999997e-02,5.000000000000e+02
3.099997e-02,5.000000000000e+02
3.199997e-02,5.000000000000e+02
3.299997e-02,5.000000000000e+02
3.399997e-02,5.000000000000e+02
3.499997e-02,5.000000000000e+02
3.599997e-02,5.000000000000e+02
3.699997e-02,5.000000000000e+02
3.799997e-02,5.000000000000e+02
3.899997e-02,5.000000000000e+02
3.999997e-02,5.000000000000e+02
4.099996e-02,5.000000000000e+02
4.199996e-02,5.000000000000e+02
4.299996e-02,5.000000000000e+02
4.399996e-02,5.000000000000e+02
4.499996e-02,5.000000000000e+02
4.599996e-02,5.000000000000e+02
4.699996e-02,5.000000000000e+02
4.799996e-02,5.000000000000e+02
4.899996e-02,5.000000000000e+02
4.999996e-02,5.000000000000e+02
5.099996e-02,5.000000000000e+02
5.199995e-02,5.000000000000e+02
5.299995e-02,5.000000000000e+02
5.399995e-02,5.000000000000e+02
5.499995e-02,5.000000000000e+02
5.599995e-02,5.000000000000e+02
5.699995e-02,5.000000000000e+02
5.799995e-02,5.000000000000e+02
5.899995e-02,5.000000000000e+02
5.999995e-02,5.000000000000e+02
6.099995e-02,5.000000000000e+02
6.199995e-02,5.000000000000e+02
6.299995e-02,5.000000000000e+02
6.399994e-02,5.000000000000e+02
6.499994e-02,5.000000000000e+02
6.599994e-02,5.000000000000e+02
6.699994e-02,5.000000000000e+02
6.799994e-02,5.000000000000e+02
6.899994e-02,5.000000000000e+02
6.999994e-02,5.000000000000e+02
7.099994e-02,5.000000000000e+02
7.199994e-02,5.000000000000e+02
7.299994e-02,5.000000000000e+02
7.399994e-02,5.000000000000e+02
7.499993e-02,5.000000000000e+02
7.599993e-02,5.000000000000e+02
7.699993e-02,5.000000000000e+02
7.799993e-02,5.000000000000e+02
7.899993e-02,5.000000000000e+02
7.999993e-02,5.000000000000e+02
8.099993e-02,5.000000000000e+02
8.199993e-02,5.000000000000e+02
8.299993e-02,5.000000000000e+02
8.399993e-02,5.000000000000e+02
8.499993e-02,5.000000000000e+02
8.599992e-02,5.000000000000e+02
8.699992e-02,5.000000000000e+02
8.799992e-02,5.000000000000e+02
8.899992e-02,5.000000000000e+02
8.999992e-02,5.000000000000e+02
9.099992e-02,5.000000000000e+02
9.199992e-02,5.000000000000e+02
9.299992e-02,5.000000000000e+02
9.399992e-02,5.000000000000e+02
9.499992e-02,5.000000000000e+02
9.599992e-02,5.000000000000e+02
9.699992e-02,5.000000000000e+02
9.799991e-02,5.000000000000e+02
9.899991e-02,5.000000000000e+02
9.999991e-02,5.000000000000e+02
1.009999e-01,5.000000000000e+02
1.019999e-01,5.000000000000e+02
1.029999e-01,5.000000000000e+02
1.039999e-01,5.000000000000e+02
1.049999e-01,5.000000000000e+02
1.059999e-01,5.000000000000e+02
1.069999e-01,5.000000000000e+02
1.079999e-01,5.000000000000e+02
1.089999e-01,5.000000000000e+02
1.099999e-01,5.000000000000e+02
1.109999e-01,5.000000000000e+02
1.119999e-01,5.000000000000e+02
1.129999e-01,5.000000000000e+02
1.139999e-01,5.000000000000e+02
1.149999e-01,5.000000000000e+02
1.159999e-01,5.000000000000e+02
1.169999e-01,5.000000000000e+02
1.179999e-01,5.000000000000e+02
1.189999e-01,5.000000000000e+02
1.199999e-01,5.000000000000e+02
1.209999e-01,5.000000000000e+02
1.219999e-01,5.000000000000e+02
1.229999e-01,5.000000000000e+02
1.239999e-01,5.000000000000e+02
1.249999e-01,5.000000000000e+02
1.259999e-01,5.000000000000e+02
1.269999e-01,5.000000000000e+02
1.279999e-01,5.000000000000e+02
1.289999e-01,5.000000000000e+02
1.299999e-01,5.000000000000e+02
1.309999e-01,5.000000000000e+02
1.319999e-01,5.000000000000e+02
1.329999e-01,5.000000000000e+02
1.339999e-01,5.000000000000e+02
1.349999e-01,5.000000000000e+02
1.359999e-01,5.000000000000e+02
1.369999e-01,5.000000000000e+02
1.379999e-01,5.000000000000e+02
1.389999e-01,5.000000000000e+02
1.399999e-01,5.000000000000e+02
1.409999e-01,5.000000000000e+02
1.419999e-01,5.000000000000e+02
1.429999e-01,5.000000000000e+02
1.439999e-01,5.000000000000e+02
1.449999e-01,5.000000000000e+02
1.459999e-01,5.000000000000e+02
1.469999e-01,5.000000000000e+02
1.479999e-01,5.000000000000e+02
1.489999e-01,5.000000000000e+02
1.499999e-01,5.000000000000e+02
1.509999e-01,5.000000000000e+02
1.519999e-01,5.000000000000e+02
1.529999e-01,5.000000000000e+02
1.539999e-01,5.000000000000e+02
1.549999e-01,5.000000000000e+02
1.559999e-01,5.000000000000e+02
1.569999e-01,5.000000000000e+02
1.579999e-01,5.000000000000e+02
1.589999e-01,5.000000000000e+02
1.599999e-01,5.000000000000e+02
1.609999e-01,5.000000000000e+02
1.619999e-01,5.000000000000e+02
1.629999e-01,5.000000000000e+02
1.639999e-01,5.000000000000e+02
1.649999e-01,5.000000000000e+02
1.659999e-01,5.000000000000e+02
1.669999e-01,5.000000000000e+02
1.679999e-01,5.000000000000e+02
1.689999e-01,5.000000000000e+02
1.699999e-01,5.000000000000e+02
1.709999e-01,5.000000000000e+02
1.719998e-01,5.000000000000e+02
1.729998e-01,5.000000000000e+02
1.739998e-01,5.000000000000e+02
1.749998e-01,5.000000000000e+02
1.759998e-01,5.000000000000e+02
1.769998e-01,5.000000000000e+02
1.779998e-01,5.000000000000e+02
1.789998e-01,5.000000000000e+02
1.799998e-01,5.000000000000e+02
1.809998e-01,5.000000000000e+02
1.819998e-01,5.000000000000e+02
1.829998e-01,5.000000000000e+02
1.839998e-01,5.000000000000e+02
1.849998e-01,5.000000000000e+02
1.859998e-01,5.000000000000e+02
1.869998e-01,5.000000000000e+02
1.879998e-01,5.000000000000e+02
1.889998e-01,5.000000000000e+02
1.899998e-01,5.000000000000e+02
1.909998e-01,5.000000000000e+02
1.919998e-01,5.000000000000e+02
1.929998e-01,5.000000000000e+02
1.939998e-01,5.000000000000e+02
1.949998e-01,5.000000000000e+02
1.959998e-01,5.000000000000e+02
1.969998e-01,5.000000000000e+02
1.979998e-01,5.000000000000e+02
1.989998e-01,5.000000000000e+02
1.999998e-01,5.000000000000e+02
2.009998e-01,5.000000000000e+02
2.019998e-01,5.000000000000e+02
2.029998e-01,5.000000000000e+02
2.039998e-01,5.000000000000e+02
2.049998e-01,5.000000000000e+02
2.059998e-01,5.000000000000e+02
2.069998e-01,5.000000000000e+02
2.079998e-01,5.000000000000e+02
2.089998e-01,5.000000000000e+02
2.099998e-01,5.000000000000e+02
2.109998e-01,5.000000000000e+02
2.119998e-01,5.000000000000e+02
2.129998e-01,5.000000000000e+02
2.139998e-01,5.000000000000e+02
2.149998e-01,5.000000000000e+02
2.159998e-01,5.000000000000e+02
2.169998e-01,5.000000000000e+02
2.179998e-01,5.000000000000e+02
2.189998e-01,5.000000000000e+02
2.199998e-01,5.000000000000e+02
2.209998e-01,5.000000000000e+02
2.219998e-01,5.000000000000e+02
2.229998e-01,5.000000000000e+02
2.239998e-01,5.000000000000e+02
2.249998e-01,5.000000000000e+02
2.259998e-01,5.000000000000e+02
2.269998e-01,5.000000000000e+02
2.279998e-01,5.000000000000e+02
2.289998e-01,5.000000000000e+02
2.299998e-01,5.000000000000e+02
2.309998e-01,5.000000000000e+02
2.319998e-01,5.000000000000e+02
2.329998e-01,5.000000000000e+02
2.339998e-01,5.000000000000e+02
2.349998e-01,5.000000000000e+02
2.359998e-01,5.000000000000e+02
2.369998e-01,5.000000000000e+02
2.379998e-01,5.000000000000e+02
2.389998e-01,5.000000000000e+02
2.399998e-01,5.000000000000e+02
2.409998e-01,5.000000000000e+02
2.419998e-01,5.000000000000e+02
2.429998e-01,5.000000000000e+02
2.439998e-01,5.000000000000e+02
2.449998e-01,5.000000000000e+02
2.459998e-01,5.000000000000e+02
2.469998e-01,5.000000000000e+02
2.479998e-01,5.000000000000e+02
2.489998e-01,5.000000000000e+02
2.499998e-01,5.000000000000e+02
2.509998e-01,5.000000000000e+02
2.519998e-01,5.000000000000e+02
2.529998e-01,5.000000000000e+02
2.539998e-01,5.000000000000e+02
2.549998e-01,5.000000000000e+02
2.559998e-01,5.000000000000e+02
2.569998e-01,5.000000000000e+02
2.579998e-01,5.000000000000e+02
2.589998e-01,5.000000000000e+02
2.599998e-01,5.000000000000e+02
2.609998e-01,5.000000000000e+02
2.619998e-01,5.000000000000e+02
2.629998e-01,5.000000000000e+02
2.639998e-01,5.000000000000e+02
2.649998e-01,5.000000000000e+02
2.659998e-01,5.000000000000e+02
2.669998e-01,5.000000000000e+02
2.679998e-01,5.000000000000e+02
2.689998e-01,5.000000000000e+02
2.699998e-01,5.000000000000e+02
2.709998e-01,5.000000000000e+02
2.719998e-01,5.000000000000e+02
2.729998e-01,5.000000000000e+02
2.739998e-01,5.000000000000e+02
2.749998e-01,5.000000000000e+02
2.759998e-01,5.000000000000e+02
2.769998e-01,5.000000000000e+02
2.779998e-01,5.000000000000e+02
2.789998e-01,5.000000000000e+02
2.799998e-01,5.000000000000e+02
2.809998e-01,5.000000000000e+02
2.819998e-01,5.000000000000e+02
2.829998e-01,5.000000000000e+02
2.839998e-01,5.000000000000e+02
2.849998e-01,5.000000000000e+02
2.859998e-01,5.000000000000e+02
2.869997e-01,5.000000000000e+02
2.879997e-01,5.000000000000e+02
2.889997e-01,5.000000000000e+02
2.899997e-01,5.000000000000e+02
2.909997e-01,5.000000000000e+02
2.919997e-01,5.000000000000e+02
2.929997e-01,5.000000000000e+02
2.939997e-01,5.000000000000e+02
2.949997e-01,5.000000000000e+02
2.959997e-01,5.000000000000e+02
2.969997e-01,5.000000000000e+02
2.979997e-01,5.000000000000e+02
2.989997e-01,5.000000000000e+02
2.999997e-01,5.000000000000e+02
3.009997e-01,5.000000000000e+02
3.019997e-01,5.000000000000e+02
3.029997e-01,5.000000000000e+02
3.039997e-01,5.000000000000e+02
3.049997e-01,5.000000000000e+02
3.059997e-01,5.000000000000e+02
3.069997e-01,5.000000000000e+02
3.079997e-01,5.000000000000e+02
3.089997e-01,5.000000000000e+02
3.099997e-01,5.000000000000e+02
3.109997e-01,5.000000000000e+02
3.119997e-01,5.000000000000e+02
3.129997e-01,5.000000000000e+02
3.139997e-01,5.000000000000e+02
3.149997e-01,5.000000000000e+02
3.159997e-01,5.000000000000e+02
3.169997e-01,5.000000000000e+02
3.179997e-01,5.000000000000e+02
3.189997e-01,5.000000000000e+02
3.199997e-01,5.000000000000e+02
3.209997e-01,5.000000000000e+02
3.219997e-01,5.000000000000e+02
3.229997e-01,5.000000000000e+02
3.239997e-01,5.000000000000e+02
3.249997e-01,5.000000000000e+02
3.259997e-01,5.000000000000e+02
3.269997e-01,5.000000000000e+02
3.279997e-01,5.000000000000e+02
3.289997e-01,5.000000000000e+02
3.299997e-01,5.000000000000e+02
3.309997e-01,5.000000000000e+02
3.319997e-01,5.000000000000e+02
3.329997e-01,5.000000000000e+02
3.339997e-01,5.000000000000e+02
3.349997e-01,5.000000000000e+02
3.359997e-01,5.000000000000e+02
3.369997e-01,5.000000000000e+02
3.379997e-01,5.000000000000e+02
3.389997e-01,5.000000000000e+02
3.399997e-01,5.000000000000e+02
3.409997e-01,5.000000000000e+02
3.419997e-01,5.000000000000e+02
3.429997e-01,5.000000000000e+02
3.439997e-01,5.000000000000e+02
3.449997e-01,5.000000000000e+02
3.459997e-01,5.000000000000e+02
3.469997e-01,5.000000000000e+02
3.479997e-01,5.000000000000e+02
3.489997e-01,5.000000000000e+02
3.499997e-01,5.000000000000e+02
3.509997e-01,5.000000000000e+02
3.519997e-01,5.000000000000e+02
3.529997e-01,5.000000000000e+02
3.539997e-01,5.000000000000e+02
3.549997e-01,5.000000000000e+02
3.559997e-01,5.000000000000e+02
3.569997e-01,5.000000000000e+02
3.579997e-01,5.000000000000e+02
3.589997e-01,5.000000000000e+02
3.599997e-01,5.000000000000e+02
3.609997e-01,5.000000000000e+02
3.619997e-01,5.000000000000e+02
3.629997e-01,5.000000000000e+02
3.639997e-01,5.000000000000e+02
3.649997e-01,5.000000000000e+02
3.659997e-01,5.000000000000e+02
3.669997e-01,5.000000000000e+02
3.679997e-01,1.200017610665e+01
3.689997e-01,1.200017610665e+01
3.699997e-01,1.200017610665e+01
3.709997e-01,1.200017610665e+01
3.719997e-01,1.200017610665e+01
3.729997e-01,1.200017610665e+01
3.739997e-01,1.200017610665e+01
3.749997e-01,1.200017610665e+01
3.759997e-01,1.200017610665e+01
3.769997e-01,1.200017610665e+01
3.779997e-01,1.200017610665e+01
3.789997e-01,1.200017610665e+01
3.799997e-01,1.200017610665e+01
3.809997e-01,1.200017610665e+01
3.819997e-01,1.200017610665e+01
3.829997e-01,1.200017610665e+01
3.839997e-01,1.200017610665e+01
3.849997e-01,1.200017610665e+01
3.859997e-01,1.200017610665e+01
3.869997e-01,1.200017610665e+01
3.879997e-01,1.200017610665e+01
3.889997e-01,1.200017610665e+01
3.899997e-01,1.200017610665e+01
3.909997e-01,1.200017610665e+01
3.919997e-01,1.200017610665e+01
3.929997e-01,1.200017610665e+01
3.939997e-01,1.200017610665e+01
3.949997e-01,1.200017610665e+01
3.959997e-01,1.200017610665e+01
3.969997e-01,1.200017610665e+01
3.979997e-01,1.200017610665e+01
3.989997e-01,1.200017610665e+01
3.999997e-01,1.200017610665e+01
4.009997e-01,1.200017610665e+01
4.019996e-01,1.200017610665e+01
4.029996e-01,1.200017610665e+01
4.039996e-01,1.200017610665e+01
4.049996e-01,1.199982388618e+01
4.059996e-01,1.199982388618e+01
4.069996e-01,1.199982388618e+01
4.079996e-01,1.199982388618e+01
4.089996e-01,1.199982388618e+01
4.099996e-01,1.199982388618e+01
4.109996e-01,1.199982388618e+01
4.119996e-01,1.199982388618e+01
4.129996e-01,1.199982388618e+01
4.139996e-01,1.199982388618e+01
4.149996e-01,1.199982388618e+01
4.159996e-01,1.199982388618e+01
4.169996e-01,1.199982388618e+01
4.179996e-01,1.199982388618e+01
4.189996e-01,1.199982388618e+01
4.199996e-01,1.199982388618e+01
4.209996e-01,1.199982388618e+01
4.219996e-01,1.199982388618e+01
4.229996e-01,1.199982388618e+01
4.239996e-01,1.199982388618e+01
4.249996e-01,1.199982388618e+01
4.259996e-01,1.199982388618e+01
4.269996e-01,1.199982388618e+01
4.279996e-01,1.199982388618e+01
4.289996e-01,1.199982388618e+01
4.299996e-01,1.199982388618e+01
4.309996e-01,1.199982388618e+01
4.319996e-01,1.199982388618e+01
4.329996e-01,1.199982388618e+01
4.339996e-01,1.199982388618e+01
4.349996e-01,1.199982388618e+01
4.359996e-01,1.199982388618e+01
4.369996e-01,1.199982388618e+01
4.379996e-01,1.199982388618e+01
4.389996e-01,1.199982388618e+01
4.399996e-01,1.199982388618e+01
4.409996e-01,1.199982388618e+01
4.419996e-01,1.199982388618e+01
4.429996e-01,1.100035220614e+01
4.439996e-01,1.100035220614e+01
4.449996e-01,1.100035220614e+01
4.459996e-01,1.100035220614e+01
4.469996e-01,1.100035220614e+01
4.479996e-01,1.100035220614e+01
4.489996e-01,1.100035220614e+01
4.499996e-01,1.100035220614e+01
4.509996e-01,1.100035220614e+01
4.519996e-01,1.100035220614e+01
4.529996e-01,1.100035220614e+01
4.539996e-01,1.100035220614e+01
4.549996e-01,1.100035220614e+01
4.559996e-01,1.100035220614e+01
4.569996e-01,1.100035220614e+01
4.579996e-01,1.100035220614e+01
4.589996e-01,1.100035220614e+01
4.599996e-01,1.100035220614e+01
4.609996e-01,1.100035220614e+01
4.619996e-01,1.100035220614e+01
4.629996e-01,1.100035220614e+01
4.639996e-01,1.100035220614e+01
4.649996e-01,1.100035220614e+01
4.659996e-01,1.100035220614e+01
4.669996e-01,1.100035220614e+01
4.679996e-01,1.100035220614e+01
4.689996e-01,1.100035220614e+01
4.699996e-01,1.100035220614e+01
4.709996e-01,1.100035220614e+01
4.719996e-01,1.100035220614e+01
4.729996e-01,1.100035220614e+01
4.739996e-01,1.100035220614e+01
4.749996e-01,1.100035220614e+01
4.759996e-01,1.100035220614e+01
4.769996e-01,1.100035220614e+01
4.779996e-01,1.100035220614e+01
4.789996e-01,1.100035220614e+01
4.799996e-01,1.100035220614e+01
4.809996e-01,1.100035220614e+01
4.819996e-01,1.100035220614e+01
4.829996e-01,1.100035220614e+01
4.839996e-01,1.100035220614e+01
4.849996e-01,1.100035220614e+01
4.859996e-01,1.100035220614e+01
4.869996e-01,1.100035220614e+01
4.879996e-01,1.100035220614e+01
4.889996e-01,1.100035220614e+01
4.899996e-01,1.100035220614e+01
4.909996e-01,1.100035220614e+01
4.919996e-01,1.100035220614e+01
4.929996e-01,1.100035220614e+01
4.939996e-01,1.100035220614e+01
4.949996e-01,1.100035220614e+01
4.959996e-01,1.099964776520e+01
4.969996e-01,1.099964776520e+01
4.979996e-01,1.099964776520e+01
4.989996e-01,1.099964776520e+01
4.999996e-01,1.099964776520e+01
5.009996e-01,1.099964776520e+01
5.019996e-01,1.099964776520e+01
5.029996e-01,1.099964776520e+01
5.039996e-01,1.099964776520e+01
5.049996e-01,1.099964776520e+01
5.059996e-01,1.099964776520e+01
5.069996e-01,1.099964776520e+01
5.079996e-01,1.099964776520e+01
5.089996e-01,1.099964776520e+01
5.099996e-01,1.099964776520e+01
5.109996e-01,1.099964776520e+01
5.119996e-01,1.099964776520e+01
5.129996e-01,1.099964776520e+01
5.139996e-01,1.099964776520e+01
5.149996e-01,1.099964776520e+01
5.159995e-01,1.099964776520e+01
5.169995e-01,1.099964776520e+01
5.179995e-01,1.099964776520e+01
5.189995e-01,1.099964776520e+01
5.199995e-01,1.099964776520e+01
5.209995e-01,1.099964776520e+01
5.219995e-01,1.099964776520e+01
5.229995e-01,1.099964776520e+01
5.239995e-01,1.099964776520e+01
5.249995e-01,1.099964776520e+01
5.259995e-01,1.099964776520e+01
5.269995e-01,1.099964776520e+01
5.279995e-01,1.099964776520e+01
5.289995e-01,1.099964776520e+01
5.299995e-01,1.099964776520e+01
5.309995e-01,1.099964776520e+01
5.319995e-01,1.099964776520e+01
5.329995e-01,1.099964776520e+01
5.339995e-01,1.099964776520e+01
5.349995e-01,1.099964776520e+01
5.359995e-01,1.099964776520e+01
5.369995e-01,1.099964776520e+01
5.379995e-01,1.099964776520e+01
5.389995e-01,1.099964776520e+01
5.399995e-01,1.099964776520e+01
5.409995e-01,1.099964776520e+01
5.419995e-01,1.099964776520e+01
5.429995e-01,1.099964776520e+01
5.439995e-01,1.099964776520e+01
5.449995e-01,1.099964776520e+01
5.459995e-01,1.099964776520e+01
5.469995e-01,1.099964776520e+01
5.479995e-01,1.099964776520e+01
5.489995e-01,1.041556579774e+01
5.499995e-01,1.041556579774e+01
5.509995e-01,1.041556579774e+01
5.519995e-01,1.041556579774e+01
5.529995e-01,1.041556579774e+01
5.539995e-01,1.041556579774e+01
5.549995e-01,1.041556579774e+01
5.559995e-01,1.041556579774e+01
5.569995e-01,1.041556579774e+01
5.579995e-01,1.041556579774e+01
5.589995e-01,1.041556579774e+01
5.599995e-01,1.041556579774e+01
5.609995e-01,1.041450913633e+01
5.619995e-01,1.041450913633e+01
5.629995e-01,1.041450913633e+01
5.639995e-01,1.041450913633e+01
5.649995e-01,1.041450913633e+01
5.659995e-01,1.041450913633e+01
5.669995e-01,1.041450913633e+01
5.679995e-01,1.041450913633e+01
5.689995e-01,1.041450913633e+01
5.699995e-01,1.041450913633e+01
5.709995e-01,1.041450913633e+01
5.719995e-01,1.000070438361e+01
5.729995e-01,1.000070438361e+01
5.739995e-01,1.000070438361e+01
5.749995e-01,1.000070438361e+01
5.759995e-01,1.000070438361e+01
5.769995e-01,1.000070438361e+01
5.779995e-01,1.000070438361e+01
5.789995e-01,1.000070438361e+01
5.799995e-01,1.000070438361e+01
5.809995e-01,1.000070438361e+01
5.819995e-01,1.000070438361e+01
5.829995e-01,1.000070438361e+01
5.839995e-01,1.000070438361e+01
5.849995e-01,1.000070438361e+01
5.859995e-01,1.000070438361e+01
5.869995e-01,1.000070438361e+01
5.879995e-01,1.000070438361e+01
5.889995e-01,1.000070438361e+01
5.899995e-01,1.000070438361e+01
5.909995e-01,1.000070438361e+01
5.919995e-01,1.000070438361e+01
5.929995e-01,1.000070438361e+01
5.939995e-01,1.000070438361e+01
5.949995e-01,1.000070438361e+01
5.959995e-01,1.000070438361e+01
5.969995e-01,1.000070438361e+01
5.979995e-01,1.000070438361e+01
5.989995e-01,1.000070438361e+01
5.999995e-01,1.000070438361e+01
6.009995e-01,1.000070438361e+01
6.019995e-01,1.000070438361e+01
6.029995e-01,1.000070438361e+01
6.039995e-01,1.000070438361e+01
6.049995e-01,1.000070438361e+01
6.059995e-01,1.000070438361e+01
6.069995e-01,1.000070438361e+01
6.079995e-01,1.000070438361e+01
6.089995e-01,1.000070438361e+01
6.099995e-01,1.000070438361e+01
6.109995e-01,1.000070438361e+01
6.119995e-01,1.000070438361e+01
6.129995e-01,1.000070438361e+01
6.139995e-01,1.000070438361e+01
6.149995e-01,1.000070438361e+01
6.159995e-01,1.000070438361e+01
6.169995e-01,1.000070438361e+01
6.179995e-01,1.000070438361e+01
6.189995e-01,1.000070438361e+01
6.199995e-01,1.000070438361e+01
6.209995e-01,1.000070438361e+01
6.219995e-01,1.000070438361e+01
6.229995e-01,1.000070438361e+01
6.239995e-01,1.000070438361e+01
6.249995e-01,1.000070438361e+01
6.259995e-01,1.000070438361e+01
6.269995e-01,1.000070438361e+01
6.279995e-01,1.000070438361e+01
6.289995e-01,9.999295501735e+00
6.299995e-01,9.999295501735e+00
6.309994e-01,9.999295501735e+00
6.319994e-01,9.999295501735e+00
6.329994e-01,9.999295501735e+00
6.339994e-01,9.999295501735e+00
6.349994e-01,9.999295501735e+00
6.359994e-01,9.999295501735e+00
6.369994e-01,9.999295501735e+00
6.379994e-01,9.999295501735e+00
6.389994e-01,9.999295501735e+00
6.399994e-01,9.999295501735e+00
6.409994e-01,9.999295501735e+00
6.419994e-01,9.999295501735e+00
6.429994e-01,9.999295501735e+00
6.439994e-01,9.999295501735e+00
6.449994e-01,9.999295501735e+00
6.459994e-01,9.999295501735e+00
6.469994e-01,9.999295501735e+00
6.479994e-01,9.999295501735e+00
6.489994e-01,9.999295501735e+00
6.499994e-01,9.999295501735e+00
6.509994e-01,9.999295501735e+00
6.519994e-01,9.999295501735e+00
6.529994e-01,9.999295501735e+00
6.539994e-01,9.999295501735e+00
6.549994e-01,9.999295501735e+00
6.559994e-01,9.999295501735e+00
6.569994e-01,9.999295501735e+00
6.579994e-01,9.999295501735e+00
6.589994e-01,9.999295501735e+00
6.599994e-01,9.999295501735e+00
6.609994e-01,9.999295501735e+00
6.619994e-01,9.999295501735e+00
6.629994e-01,9.999295501735e+00
6.639994e-01,9.999295501735e+00
6.649994e-01,9.999295501735e+00
6.659994e-01,9.999295501735e+00
6.669994e-01,9.999295501735e+00
6.679994e-01,9.999295501735e+00
6.689994e-01,9.999295501735e+00
6.699994e-01,9.999295501735e+00
6.709994e-01,9.999295501735e+00
6.719994e-01,9.999295501735e+00
6.729994e-01,9.999295501735e+00
6.739994e-01,9.999295501735e+00
6.749994e-01,9.999295501735e+00
6.759994e-01,9.999295501735e+00
6.769994e-01,9.999295501735e+00
6.779994e-01,9.999295501735e+00
6.789994e-01,9.999295501735e+00
6.799994e-01,9.999295501735e+00
6.809994e-01,9.999295501735e+00
6.819994e-01,9.999295501735e+00
6.829994e-01,9.999295501735e+00
6.839994e-01,9.999295501735e+00
6.849994e-01,9.999295501735e+00
6.859994e-01,9.678952366711e+00
6.869994e-01,9.678952366711e+00
6.879994e-01,9.678952366711e+00
6.889994e-01,9.678952366711e+00
6.899994e-01,9.678952366711e+00
6.909994e-01,9.677191264366e+00
6.919994e-01,9.677191264366e+00
6.929994e-01,9.677191264366e+00
6.939994e-01,9.677191264366e+00
6.949994e-01,9.677191264366e+00
6.959994e-01,9.416094031699e+00
6.969994e-01,9.416094031699e+00
6.979994e-01,9.416094031699e+00
6.989994e-01,9.416094031699e+00
6.999994e-01,9.416094031699e+00
7.009994e-01,9.416094031699e+00
7.019994e-01,9.416094031699e+00
7.029994e-01,9.416094031699e+00
7.039994e-01,9.416094031699e+00
7.049994e-01,9.416094031699e+00
7.059994e-01,9.416094031699e+00
7.069994e-01,9.416094031699e+00
7.079994e-01,9.416094031699e+00
7.089994e-01,9.416094031699e+00
7.099994e-01,9.416094031699e+00
7.109994e-01,9.413980708885e+00
7.119994e-01,9.413980708885e+00
7.129994e-01,9.413980708885e+00
7.139994e-01,9.413980708885e+00
7.149994e-01,9.413980708885e+00
7.159994e-01,9.413980708885e+00
7.169994e-01,9.413980708885e+00
7.179994e-01,9.413980708885e+00
7.189994e-01,9.413980708885e+00
7.199994e-01,9.413980708885e+00
7.209994e-01,9.413980708885e+00
7.219994e-01,9.413980708885e+00
7.229994e-01,9.413980708885e+00
7.239994e-01,9.413980708885e+00
7.249994e-01,9.413980708885e+00
7.259994e-01,9.413980708885e+00
7.269994e-01,9.193877674018e+00
7.279994e-01,9.193877674018e+00
7.289994e-01,9.193877674018e+00
7.299994e-01,9.193877674018e+00
7.309994e-01,9.193877674018e+00
7.319994e-01,9.191412130735e+00
7.329994e-01,9.191412130735e+00
7.339994e-01,9.191412130735e+00
7.349994e-01,9.191412130735e+00
7.359994e-01,9.191412130735e+00
7.369994e-01,9.001408652566e+00
7.379994e-01,9.001408652566e+00
7.389994e-01,9.001408652566e+00
7.399994e-01,9.001408652566e+00
7.409994e-01,9.001408652566e+00
7.419994e-01,9.001408652566e+00
7.429994e-01,9.001408652566e+00
7.439994e-01,9.001408652566e+00
7.449993e-01,9.001408652566e+00
7.459993e-01,9.001408652566e+00
7.469993e-01,9.001408652566e+00
7.479993e-01,9.001408652566e+00
7.489993e-01,9.001408652566e+00
7.499993e-01,9.001408652566e+00
7.509993e-01,9.001408652566e+00
7.519993e-01,9.001408652566e+00
7.529993e-01,9.001408652566e+00
7.539993e-01,9.001408652566e+00
7.549993e-01,9.001408652566e+00
7.559993e-01,9.001408652566e+00
7.569993e-01,9.001408652566e+00
7.579993e-01,9.001408652566e+00
7.589993e-01,9.001408652566e+00
7.599993e-01,9.001408652566e+00
7.609993e-01,9.001408652566e+00
7.619993e-01,9.001408652566e+00
7.629993e-01,9.001408652566e+00
7.639993e-01,9.001408652566e+00
7.649993e-01,9.001408652566e+00
7.659993e-01,9.001408652566e+00
7.669993e-01,9.001408652566e+00
7.679993e-01,9.001408652566e+00
7.689993e-01,9.001408652566e+00
7.699993e-01,9.001408652566e+00
7.709993e-01,9.001408652566e+00
7.719993e-01,9.001408652566e+00
7.729993e-01,9.001408652566e+00
7.739993e-01,9.001408652566e+00
7.749993e-01,9.001408652566e+00
7.759993e-01,9.001408652566e+00
7.769993e-01,9.001408652566e+00
7.779993e-01,9.001408652566e+00
7.789993e-01,9.001408652566e+00
7.799993e-01,9.001408652566e+00
7.809993e-01,9.001408652566e+00
7.819993e-01,9.001408652566e+00
7.829993e-01,9.001408652566e+00
7.839993e-01,9.001408652566e+00
7.849993e-01,9.001408652566e+00
7.859993e-01,9.001408652566e+00
7.869993e-01,8.998590888814e+00
7.879993e-01,8.998590888814e+00
7.889993e-01,8.998590888814e+00
7.899993e-01,8.998590888814e+00
7.909993e-01,8.998590888814e+00
7.919993e-01,8.998590888814e+00
7.929993e-01,8.998590888814e+00
7.939993e-01,8.998590888814e+00
7.949993e-01,8.998590888814e+00
7.959993e-01,8.998590888814e+00
7.969993e-01,8.998590888814e+00
7.979993e-01,8.998590888814e+00
7.989993e-01,8.998590888814e+00
7.999993e-01,8.998590888814e+00
8.009993e-01,8.998590888814e+00
8.019993e-01,8.998590888814e+00
8.029993e-01,8.998590888814e+00
8.039993e-01,8.998590888814e+00
8.049993e-01,8.998590888814e+00
8.059993e-01,8.998590888814e+00
8.069993e-01,8.998590888814e+00
8.079993e-01,8.998590888814e+00
8.089993e-01,8.998590888814e+00
8.099993e-01,8.998590888814e+00
8.109993e-01,8.998590888814e+00
8.119993e-01,8.998590888814e+00
8.129993e-01,8.998590888814e+00
8.139993e-01,8.998590888814e+00
8.149993e-01,8.998590888814e+00
8.159993e-01,8.998590888814e+00
8.169993e-01,8.998590888814e+00
8.179993e-01,8.998590888814e+00
8.189993e-01,8.998590888814e+00
8.199993e-01,8.998590888814e+00
8.209993e-01,8.998590888814e+00
8.219993e-01,8.998590888814e+00
8.229993e-01,8.998590888814e+00
8.239993e-01,8.998590888814e+00
8.249993e-01,8.998590888814e+00
8.259993e-01,8.998590888814e+00
8.269993e-01,8.998590888814e+00
8.279993e-01,8.998590888814e+00
8.289993e-01,8.998590888814e+00
8.299993e-01,8.998590888814e+00
8.309993e-01,8.998590888814e+00
8.319993e-01,8.998590888814e+00
8.329993e-01,8.998590888814e+00
8.339993e-01,8.998590888814e+00
8.349993e-01,8.998590888814e+00
8.359993e-01,8.998590888814e+00
8.369993e-01,8.831659700447e+00
8.379993e-01,8.831659700447e+00
8.389993e-01,8.828489716227e+00
8.399993e-01,8.828489716227e+00
8.409993e-01,8.679832649160e+00
8.419993e-01,8.679832649160e+00
8.429993e-01,8.679832649160e+00
8.439993e-01,8.679832649160e+00
8.449993e-01,8.679832649160e+00
8.459993e-01,8.676310444471e+00
8.469993e-01,8.676310444471e+00
8.479993e-01,8.676310444471e+00
8.489993e-01,8.676310444471e+00
8.499993e-01,8.676310444471e+00
8.509993e-01,8.676310444471e+00
8.519993e-01,8.542505160402e+00
8.529993e-01,8.538630735244e+00
8.539993e-01,8.538630735244e+00
8.549993e-01,8.417150306145e+00
8.559993e-01,8.417150306145e+00
8.569993e-01,8.417150306145e+00
8.579993e-01,8.417150306145e+00
8.589993e-01,8.417150306145e+00
8.599992e-01,8.417150306145e+00
8.609992e-01,8.417150306145e+00
8.619992e-01,8.417150306145e+00
8.629992e-01,8.417150306145e+00
8.639992e-01,8.417150306145e+00
8.649992e-01,8.417150306145e+00
8.659992e-01,8.417150306145e+00
8.669992e-01,8.417150306145e+00
8.679992e-01,8.412923660517e+00
8.689992e-01,8.412923660517e+00
8.699992e-01,8.412923660517e+00
8.709992e-01,8.412923660517e+00
8.719992e-01,8.412923660517e+00
8.729992e-01,8.412923660517e+00
8.739992e-01,8.412923660517e+00
8.749992e-01,8.412923660517e+00
8.759992e-01,8.412923660517e+00
8.769992e-01,8.412923660517e+00
8.779992e-01,8.412923660517e+00
8.789992e-01,8.412923660517e+00
8.799992e-01,8.412923660517e+00
8.809992e-01,8.301849109385e+00
8.819992e-01,8.301849109385e+00
8.829992e-01,8.297270243288e+00
8.839992e-01,8.297270243288e+00
8.849992e-01,8.195109918963e+00
8.859992e-01,8.195109918963e+00
8.869992e-01,8.195109918963e+00
8.879992e-01,8.195109918963e+00
8.889992e-01,8.195109918963e+00
8.899992e-01,8.190178832397e+00
8.909992e-01,8.190178832397e+00
8.919992e-01,8.190178832397e+00
8.929992e-01,8.190178832397e+00
8.939992e-01,8.190178832397e+00
8.949992e-01,8.190178832397e+00
8.959992e-01,8.095750251740e+00
8.969992e-01,8.095750251740e+00
8.979992e-01,8.090466944706e+00
8.989992e-01,8.090466944706e+00
8.999992e-01,8.002816846511e+00
9.009992e-01,8.002816846511e+00
9.019992e-01,8.002816846511e+00
9.029992e-01,8.002816846511e+00
9.039992e-01,8.002816846511e+00
9.049992e-01,8.002816846511e+00
9.059992e-01,8.002816846511e+00
9.069992e-01,8.002816846511e+00
9.079992e-01,8.002816846511e+00
9.089992e-01,8.002816846511e+00
9.099992e-01,8.002816846511e+00
9.109992e-01,8.002816846511e+00
9.119992e-01,8.002816846511e+00
9.129992e-01,8.002816846511e+00
9.139992e-01,8.002816846511e+00
9.149992e-01,8.002816846511e+00
9.159992e-01,8.002816846511e+00
9.169992e-01,8.002816846511e+00
9.179992e-01,8.002816846511e+00
9.189992e-01,8.002816846511e+00
9.199992e-01,8.002816846511e+00
9.209992e-01,8.002816846511e+00
9.219992e-01,8.002816846511e+00
9.229992e-01,8.002816846511e+00
9.239992e-01,8.002816846511e+00
9.249992e-01,8.002816846511e+00
9.259992e-01,8.002816846511e+00
9.269992e-01,8.002816846511e+00
9.279992e-01,8.002816846511e+00
9.289992e-01,8.002816846511e+00
9.299992e-01,7.997181319008e+00
9.309992e-01,7.997181319008e+00
9.319992e-01,7.997181319008e+00
9.329992e-01,7.997181319008e+00
9.339992e-01,7.997181319008e+00
9.349992e-01,7.997181319008e+00
9.359992e-01,7.997181319008e+00
9.369992e-01,7.997181319008e+00
9.379992e-01,7.997181319008e+00
9.389992e-01,7.997181319008e+00
9.399992e-01,7.997181319008e+00
9.409992e-01,7.997181319008e+00
9.419992e-01,7.997181319008e+00
9.429992e-01,7.997181319008e+00
9.439992e-01,7.997181319008e+00
9.449992e-01,7.997181319008e+00
9.459992e-01,7.997181319008e+00
9.469992e-01,7.997181319008e+00
9.479992e-01,7.997181319008e+00
9.489992e-01,7.997181319008e+00
9.499992e-01,7.997181319008e+00
9.509992e-01,7.997181319008e+00
9.519992e-01,7.997181319008e+00
9.529992e-01,7.997181319008e+00
9.539992e-01,7.997181319008e+00
9.549992e-01,7.997181319008e+00
9.559992e-01,7.997181319008e+00
9.569992e-01,7.997181319008e+00
9.579992e-01,7.997181319008e+00
9.589992e-01,7.997181319008e+00
9.599992e-01,7.915529997257e+00
9.609992e-01,7.826903853454e+00
9.619992e-01,7.681592676614e+00
9.629992e-01,7.681592676614e+00
9.639992e-01,7.674548267234e+00
9.649992e-01,7.603982682207e+00
9.659992e-01,7.536692222046e+00
9.669992e-01,7.419262081115e+00
9.679992e-01,7.419262081115e+00
9.689992e-01,7.419262081115e+00
9.699992e-01,7.419262081115e+00
9.709992e-01,7.410808789860e+00
9.719992e-01,7.410808789860e+00
9.729992e-01,7.410808789860e+00
9.739991e-01,7.351738815006e+00
9.749991e-01,7.294978993674e+00
9.759991e-01,7.197573355459e+00
9.769991e-01,7.197573355459e+00
9.779991e-01,7.187711182328e+00
9.789991e-01,7.098389486753e+00
9.799991e-01,7.087822872684e+00
9.809991e-01,7.005631858542e+00
9.819991e-01,7.005631858542e+00
9.829991e-01,7.005631858542e+00
9.839991e-01,7.005631858542e+00
9.849991e-01,7.005631858542e+00
9.859991e-01,7.005631858542e+00
9.869991e-01,7.005631858542e+00
9.879991e-01,7.005631858542e+00
9.889991e-01,7.005631858542e+00
9.899991e-01,6.994360803535e+00
9.909991e-01,6.994360803535e+00
9.919991e-01,6.994360803535e+00
9.929991e-01,6.994360803535e+00
9.939991e-01,6.994360803535e+00
9.949991e-01,6.994360803535e+00
9.959991e-01,6.994360803535e+00
9.969991e-01,6.994360803535e+00
9.979991e-01,6.994360803535e+00
9.989991e-01,6.994360803535e+00
9.999991e-01,5.988714269170e+00


==> out/div-takum8.csv <==
0.000000e+00,3.000000000000e+01
9.146341e-04,3.000000000000e+01
1.829268e-03,3.000000000000e+01
2.743902e-03,3.000000000000e+01
3.658537e-03,3.000000000000e+01
4.573171e-03,3.000000000000e+01
5.487805e-03,3.000000000000e+01
6.402439e-03,3.000000000000e+01
7.317073e-03,3.000000000000e+01
8.231707e-03,3.000000000000e+01
9.146341e-03,3.000000000000e+01
1.006098e-02,3.000000000000e+01
1.097561e-02,3.000000000000e+01
1.189024e-02,3.000000000000e+01
1.280488e-02,3.000000000000e+01
1.371951e-02,3.000000000000e+01
1.463415e-02,3.000000000000e+01
1.554878e-02,3.000000000000e+01
1.646341e-02,3.000000000000e+01
1.737805e-02,3.000000000000e+01
1.829268e-02,3.000000000000e+01
1.920732e-02,3.000000000000e+01
2.012195e-02,3.000000000000e+01
2.103659e-02,3.000000000000e+01
2.195122e-02,3.000000000000e+01
2.286585e-02,3.000000000000e+01
2.378049e-02,3.000000000000e+01
2.469512e-02,3.000000000000e+01
2.560976e-02,3.000000000000e+01
2.652439e-02,3.000000000000e+01
2.743902e-02,3.000000000000e+01
2.835366e-02,3.000000000000e+01
2.926829e-02,3.000000000000e+01
3.018293e-02,3.000000000000e+01
3.109756e-02,3.000000000000e+01
3.201220e-02,3.000000000000e+01
3.292683e-02,3.000000000000e+01
3.384146e-02,3.000000000000e+01
3.475610e-02,3.000000000000e+01
3.567073e-02,3.000000000000e+01
3.658537e-02,3.000000000000e+01
3.750000e-02,3.000000000000e+01
3.841463e-02,3.000000000000e+01
3.932927e-02,3.000000000000e+01
4.024390e-02,3.000000000000e+01
4.115854e-02,3.000000000000e+01
4.207317e-02,3.000000000000e+01
4.298780e-02,3.000000000000e+01
4.390244e-02,3.000000000000e+01
4.481707e-02,3.000000000000e+01
4.573171e-02,3.000000000000e+01
4.664634e-02,3.000000000000e+01
4.756098e-02,3.000000000000e+01
4.847561e-02,3.000000000000e+01
4.939024e-02,3.000000000000e+01
5.030488e-02,3.000000000000e+01
5.121951e-02,3.000000000000e+01
5.213415e-02,3.000000000000e+01
5.304878e-02,3.000000000000e+01
5.396341e-02,3.000000000000e+01
5.487805e-02,3.000000000000e+01
5.579268e-02,3.000000000000e+01
5.670732e-02,3.000000000000e+01
5.762195e-02,3.000000000000e+01
5.853659e-02,3.000000000000e+01
5.945122e-02,3.000000000000e+01
6.036585e-02,3.000000000000e+01
6.128049e-02,3.000000000000e+01
6.219512e-02,3.000000000000e+01
6.310976e-02,3.000000000000e+01
6.402439e-02,3.000000000000e+01
6.493902e-02,3.000000000000e+01
6.585366e-02,3.000000000000e+01
6.676829e-02,3.000000000000e+01
6.768293e-02,3.000000000000e+01
6.859756e-02,3.000000000000e+01
6.951220e-02,3.000000000000e+01
7.042683e-02,3.000000000000e+01
7.134146e-02,3.000000000000e+01
7.225610e-02,3.000000000000e+01
7.317073e-02,3.000000000000e+01
7.408537e-02,3.000000000000e+01
7.500000e-02,3.000000000000e+01
7.591463e-02,3.000000000000e+01
7.682927e-02,3.000000000000e+01
7.774390e-02,3.000000000000e+01
7.865854e-02,3.000000000000e+01
7.957317e-02,3.000000000000e+01
8.048780e-02,3.000000000000e+01
8.140244e-02,3.000000000000e+01
8.231707e-02,3.000000000000e+01
8.323171e-02,3.000000000000e+01
8.414634e-02,3.000000000000e+01
8.506098e-02,3.000000000000e+01
8.597561e-02,3.000000000000e+01
8.689024e-02,3.000000000000e+01
8.780488e-02,3.000000000000e+01
8.871951e-02,3.000000000000e+01
8.963415e-02,3.000000000000e+01
9.054878e-02,3.000000000000e+01
9.146341e-02,3.000000000000e+01
9.237805e-02,3.000000000000e+01
9.329268e-02,3.000000000000e+01
9.420732e-02,3.000000000000e+01
9.512195e-02,3.000000000000e+01
9.603659e-02,3.000000000000e+01
9.695122e-02,3.000000000000e+01
9.786585e-02,3.000000000000e+01
9.878049e-02,3.000000000000e+01
9.969512e-02,3.000000000000e+01
1.006098e-01,3.000000000000e+01
1.015244e-01,3.000000000000e+01
1.024390e-01,3.000000000000e+01
1.033537e-01,3.000000000000e+01
1.042683e-01,3.000000000000e+01
1.051829e-01,3.000000000000e+01
1.060976e-01,3.000000000000e+01
1.070122e-01,3.000000000000e+01
1.079268e-01,3.000000000000e+01
1.088415e-01,3.000000000000e+01
1.097561e-01,3.000000000000e+01
1.106707e-01,3.000000000000e+01
1.115854e-01,3.000000000000e+01
1.125000e-01,3.000000000000e+01
1.134146e-01,3.000000000000e+01
1.143293e-01,3.000000000000e+01
1.152439e-01,3.000000000000e+01
1.161585e-01,3.000000000000e+01
1.170732e-01,3.000000000000e+01
1.179878e-01,3.000000000000e+01
1.189024e-01,3.000000000000e+01
1.198171e-01,3.000000000000e+01
1.207317e-01,3.000000000000e+01
1.216463e-01,3.000000000000e+01
1.225610e-01,3.000000000000e+01
1.234756e-01,3.000000000000e+01
1.243902e-01,3.000000000000e+01
1.253049e-01,3.000000000000e+01
1.262195e-01,3.000000000000e+01
1.271341e-01,3.000000000000e+01
1.280488e-01,3.000000000000e+01
1.289634e-01,3.000000000000e+01
1.298780e-01,3.000000000000e+01
1.307927e-01,3.000000000000e+01
1.317073e-01,3.000000000000e+01
1.326220e-01,3.000000000000e+01
1.335366e-01,3.000000000000e+01
1.344512e-01,3.000000000000e+01
1.353659e-01,3.000000000000e+01
1.362805e-01,3.000000000000e+01
1.371951e-01,3.000000000000e+01
1.381098e-01,3.000000000000e+01
1.390244e-01,3.000000000000e+01
1.399390e-01,3.000000000000e+01
1.408537e-01,3.000000000000e+01
1.417683e-01,3.000000000000e+01
1.426829e-01,3.000000000000e+01
1.435976e-01,3.000000000000e+01
1.445122e-01,3.000000000000e+01
1.454268e-01,3.000000000000e+01
1.463415e-01,3.000000000000e+01
1.472561e-01,3.000000000000e+01
1.481707e-01,3.000000000000e+01
1.490854e-01,3.000000000000e+01
1.500000e-01,3.000000000000e+01
1.509146e-01,3.000000000000e+01
1.518293e-01,3.000000000000e+01
1.527439e-01,3.000000000000e+01
1.536585e-01,3.000000000000e+01
1.545732e-01,3.000000000000e+01
1.554878e-01,3.000000000000e+01
1.564024e-01,3.000000000000e+01
1.573171e-01,3.000000000000e+01
1.582317e-01,3.000000000000e+01
1.591463e-01,3.000000000000e+01
1.600610e-01,3.000000000000e+01
1.609756e-01,3.000000000000e+01
1.618902e-01,3.000000000000e+01
1.628049e-01,3.000000000000e+01
1.637195e-01,3.000000000000e+01
1.646341e-01,3.000000000000e+01
1.655488e-01,3.000000000000e+01
1.664634e-01,3.000000000000e+01
1.673780e-01,3.000000000000e+01
1.682927e-01,3.000000000000e+01
1.692073e-01,3.000000000000e+01
1.701220e-01,3.000000000000e+01
1.710366e-01,3.000000000000e+01
1.719512e-01,3.000000000000e+01
1.728659e-01,3.000000000000e+01
1.737805e-01,3.000000000000e+01
1.746951e-01,3.000000000000e+01
1.756098e-01,3.000000000000e+01
1.765244e-01,3.000000000000e+01
1.774390e-01,3.000000000000e+01
1.783537e-01,3.000000000000e+01
1.792683e-01,3.000000000000e+01
1.801829e-01,3.000000000000e+01
1.810976e-01,3.000000000000e+01
1.820122e-01,3.000000000000e+01
1.829268e-01,3.000000000000e+01
1.838415e-01,3.000000000000e+01
1.847561e-01,3.000000000000e+01
1.856707e-01,3.000000000000e+01
1.865854e-01,3.000000000000e+01
1.875000e-01,3.000000000000e+01
1.884146e-01,3.000000000000e+01
1.893293e-01,3.000000000000e+01
1.902439e-01,3.000000000000e+01
1.911585e-01,3.000000000000e+01
1.920732e-01,3.000000000000e+01
1.929878e-01,3.000000000000e+01
1.939024e-01,3.000000000000e+01
1.948171e-01,3.000000000000e+01
1.957317e-01,3.000000000000e+01
1.966463e-01,3.000000000000e+01
1.975610e-01,3.000000000000e+01
1.984756e-01,3.000000000000e+01
1.993902e-01,3.000000000000e+01
2.003049e-01,3.000000000000e+01
2.012195e-01,3.000000000000e+01
2.021341e-01,3.000000000000e+01
2.030488e-01,3.000000000000e+01
2.039634e-01,3.000000000000e+01
2.048780e-01,3.000000000000e+01
2.057927e-01,3.000000000000e+01
2.067073e-01,3.000000000000e+01
2.076220e-01,3.000000000000e+01
2.085366e-01,3.000000000000e+01
2.094512e-01,3.000000000000e+01
2.103659e-01,3.000000000000e+01
2.112805e-01,3.000000000000e+01
2.121951e-01,3.000000000000e+01
2.131098e-01,3.000000000000e+01
2.140244e-01,3.000000000000e+01
2.149390e-01,3.000000000000e+01
2.158537e-01,3.000000000000e+01
2.167683e-01,3.000000000000e+01
2.176829e-01,3.000000000000e+01
2.185976e-01,3.000000000000e+01
2.195122e-01,3.000000000000e+01
2.204268e-01,3.000000000000e+01
2.213415e-01,3.000000000000e+01
2.222561e-01,3.000000000000e+01
2.231707e-01,3.000000000000e+01
2.240854e-01,3.000000000000e+01
2.250000e-01,3.000000000000e+01
2.259146e-01,3.000000000000e+01
2.268293e-01,3.000000000000e+01
2.277439e-01,3.000000000000e+01
2.286585e-01,3.000000000000e+01
2.295732e-01,3.000000000000e+01
2.304878e-01,3.000000000000e+01
2.314024e-01,3.000000000000e+01
2.323171e-01,3.000000000000e+01
2.332317e-01,3.000000000000e+01
2.341463e-01,3.000000000000e+01
2.350610e-01,3.000000000000e+01
2.359756e-01,3.000000000000e+01
2.368902e-01,3.000000000000e+01
2.378049e-01,3.000000000000e+01
2.387195e-01,3.000000000000e+01
2.396341e-01,3.000000000000e+01
2.405488e-01,3.000000000000e+01
2.414634e-01,3.000000000000e+01
2.423780e-01,3.000000000000e+01
2.432927e-01,3.000000000000e+01
2.442073e-01,3.000000000000e+01
2.451220e-01,3.000000000000e+01
2.460366e-01,3.000000000000e+01
2.469512e-01,3.000000000000e+01
2.478659e-01,3.000000000000e+01
2.487805e-01,3.000000000000e+01
2.496951e-01,3.000000000000e+01
2.506098e-01,3.000000000000e+01
2.515244e-01,3.000000000000e+01
2.524390e-01,3.000000000000e+01
2.533537e-01,3.000000000000e+01
2.542683e-01,3.000000000000e+01
2.551829e-01,3.000000000000e+01
2.560976e-01,3.000000000000e+01
2.570122e-01,3.000000000000e+01
2.579268e-01,3.000000000000e+01
2.588415e-01,3.000000000000e+01
2.597561e-01,3.000000000000e+01
2.606707e-01,3.000000000000e+01
2.615854e-01,3.000000000000e+01
2.625000e-01,3.000000000000e+01
2.634146e-01,3.000000000000e+01
2.643293e-01,3.000000000000e+01
2.652439e-01,3.000000000000e+01
2.661585e-01,3.000000000000e+01
2.670732e-01,3.000000000000e+01
2.679878e-01,3.000000000000e+01
2.689024e-01,3.000000000000e+01
2.698171e-01,3.000000000000e+01
2.707317e-01,3.000000000000e+01
2.716463e-01,3.000000000000e+01
2.725610e-01,3.000000000000e+01
2.734756e-01,3.000000000000e+01
2.743902e-01,3.000000000000e+01
2.753049e-01,3.000000000000e+01
2.762195e-01,3.000000000000e+01
2.771341e-01,3.000000000000e+01
2.780488e-01,3.000000000000e+01
2.789634e-01,3.000000000000e+01
2.798780e-01,3.000000000000e+01
2.807927e-01,3.000000000000e+01
2.817073e-01,3.000000000000e+01
2.826220e-01,3.000000000000e+01
2.835366e-01,3.000000000000e+01
2.844512e-01,3.000000000000e+01
2.853659e-01,3.000000000000e+01
2.862805e-01,3.000000000000e+01
2.871951e-01,3.000000000000e+01
2.881098e-01,3.000000000000e+01
2.890244e-01,3.000000000000e+01
2.899390e-01,3.000000000000e+01
2.908537e-01,3.000000000000e+01
2.917683e-01,3.000000000000e+01
2.926829e-01,3.000000000000e+01
2.935976e-01,3.000000000000e+01
2.945122e-01,3.000000000000e+01
2.954268e-01,3.000000000000e+01
2.963415e-01,3.000000000000e+01
2.972561e-01,3.000000000000e+01
2.981707e-01,3.000000000000e+01
2.990854e-01,3.000000000000e+01
3.000000e-01,3.000000000000e+01
3.009146e-01,3.000000000000e+01
3.018293e-01,3.000000000000e+01
3.027439e-01,3.000000000000e+01
3.036585e-01,3.000000000000e+01
3.045732e-01,3.000000000000e+01
3.054878e-01,3.000000000000e+01
3.064024e-01,3.000000000000e+01
3.073171e-01,3.000000000000e+01
3.082317e-01,3.000000000000e+01
3.091463e-01,3.000000000000e+01
3.100610e-01,3.000000000000e+01
3.109756e-01,3.000000000000e+01
3.118902e-01,3.000000000000e+01
3.128049e-01,3.000000000000e+01
3.137195e-01,3.000000000000e+01
3.146341e-01,3.000000000000e+01
3.155488e-01,3.000000000000e+01
3.164634e-01,3.000000000000e+01
3.173780e-01,3.000000000000e+01
3.182927e-01,3.000000000000e+01
3.192073e-01,3.000000000000e+01
3.201220e-01,3.000000000000e+01
3.210366e-01,3.000000000000e+01
3.219512e-01,3.000000000000e+01
3.228659e-01,3.000000000000e+01
3.237805e-01,3.000000000000e+01
3.246951e-01,3.000000000000e+01
3.256098e-01,3.000000000000e+01
3.265244e-01,3.000000000000e+01
3.274390e-01,3.000000000000e+01
3.283537e-01,3.000000000000e+01
3.292683e-01,3.000000000000e+01
3.301829e-01,3.000000000000e+01
3.310976e-01,3.000000000000e+01
3.320122e-01,3.000000000000e+01
3.329268e-01,3.000000000000e+01
3.338415e-01,3.000000000000e+01
3.347561e-01,3.000000000000e+01
3.356707e-01,3.000000000000e+01
3.365854e-01,3.000000000000e+01
3.375000e-01,3.000000000000e+01
3.384146e-01,3.000000000000e+01
3.393293e-01,3.000000000000e+01
3.402439e-01,3.000000000000e+01
3.411585e-01,3.000000000000e+01
3.420732e-01,3.000000000000e+01
3.429878e-01,3.000000000000e+01
3.439024e-01,3.000000000000e+01
3.448171e-01,3.000000000000e+01
3.457317e-01,3.000000000000e+01
3.466463e-01,3.000000000000e+01
3.475610e-01,3.000000000000e+01
3.484756e-01,3.000000000000e+01
3.493902e-01,3.000000000000e+01
3.503049e-01,3.000000000000e+01
3.512195e-01,3.000000000000e+01
3.521341e-01,3.000000000000e+01
3.530488e-01,3.000000000000e+01
3.539634e-01,3.000000000000e+01
3.548780e-01,3.000000000000e+01
3.557927e-01,3.000000000000e+01
3.567073e-01,3.000000000000e+01
3.576220e-01,3.000000000000e+01
3.585366e-01,3.000000000000e+01
3.594512e-01,3.000000000000e+01
3.603659e-01,3.000000000000e+01
3.612805e-01,3.000000000000e+01
3.621951e-01,3.000000000000e+01
3.631098e-01,3.000000000000e+01
3.640244e-01,3.000000000000e+01
3.649390e-01,3.000000000000e+01
3.658537e-01,3.000000000000e+01
3.667683e-01,3.000000000000e+01
3.676829e-01,3.000000000000e+01
3.685976e-01,3.000000000000e+01
3.695122e-01,3.000000000000e+01
3.704268e-01,3.000000000000e+01
3.713415e-01,3.000000000000e+01
3.722561e-01,3.000000000000e+01
3.731707e-01,3.000000000000e+01
3.740854e-01,3.000000000000e+01
3.750000e-01,3.000000000000e+01
3.759146e-01,3.000000000000e+01
3.768293e-01,3.000000000000e+01
3.777439e-01,3.000000000000e+01
3.786585e-01,3.000000000000e+01
3.795732e-01,3.000000000000e+01
3.804878e-01,3.000000000000e+01
3.814024e-01,3.000000000000e+01
3.823171e-01,3.000000000000e+01
3.832317e-01,3.000000000000e+01
3.841463e-01,3.000000000000e+01
3.850610e-01,3.000000000000e+01
3.859756e-01,3.000000000000e+01
3.868902e-01,3.000000000000e+01
3.878049e-01,3.000000000000e+01
3.887195e-01,3.000000000000e+01
3.896341e-01,3.000000000000e+01
3.905488e-01,3.000000000000e+01
3.914634e-01,3.000000000000e+01
3.923780e-01,3.000000000000e+01
3.932927e-01,3.000000000000e+01
3.942073e-01,3.000000000000e+01
3.951220e-01,3.000000000000e+01
3.960366e-01,3.000000000000e+01
3.969512e-01,3.000000000000e+01
3.978659e-01,3.000000000000e+01
3.987805e-01,3.000000000000e+01
3.996951e-01,3.000000000000e+01
4.006098e-01,3.000000000000e+01
4.015244e-01,3.000000000000e+01
4.024390e-01,3.000000000000e+01
4.033537e-01,3.000000000000e+01
4.042683e-01,4.044849414025e+00
4.051829e-01,4.044849414025e+00
4.060976e-01,4.044849414025e+00
4.070122e-01,4.044849414025e+00
4.079268e-01,4.044849414025e+00
4.088415e-01,4.044849414025e+00
4.097561e-01,4.044849414025e+00
4.106707e-01,4.044849414025e+00
4.115854e-01,4.044849414025e+00
4.125000e-01,4.044849414025e+00
4.134146e-01,4.044849414025e+00
4.143293e-01,4.044849414025e+00
4.152439e-01,4.044849414025e+00
4.161585e-01,4.044849414025e+00
4.170732e-01,4.044849414025e+00
4.179878e-01,4.044849414025e+00
4.189024e-01,4.044849414025e+00
4.198171e-01,4.044849414025e+00
4.207317e-01,4.044849414025e+00
4.216463e-01,4.044849414025e+00
4.225610e-01,4.044849414025e+00
4.234756e-01,4.044849414025e+00
4.243902e-01,4.044849414025e+00
4.253049e-01,4.044849414025e+00
4.262195e-01,4.044849414025e+00
4.271341e-01,4.044849414025e+00
4.280488e-01,4.044849414025e+00
4.289634e-01,4.044849414025e+00
4.298780e-01,4.044849414025e+00
4.307927e-01,4.044849414025e+00
4.317073e-01,4.044849414025e+00
4.326220e-01,4.044849414025e+00
4.335366e-01,4.044849414025e+00
4.344512e-01,4.044849414025e+00
4.353659e-01,4.044849414025e+00
4.362805e-01,4.044849414025e+00
4.371951e-01,4.044849414025e+00
4.381098e-01,4.044849414025e+00
4.390244e-01,4.044849414025e+00
4.399390e-01,4.044849414025e+00
4.408537e-01,4.044849414025e+00
4.417683e-01,4.044849414025e+00
4.426829e-01,4.044849414025e+00
4.435976e-01,4.044849414025e+00
4.445122e-01,4.044849414025e+00
4.454268e-01,4.044849414025e+00
4.463415e-01,4.044849414025e+00
4.472561e-01,4.044849414025e+00
4.481707e-01,4.044849414025e+00
4.490854e-01,4.044849414025e+00
4.500000e-01,4.044849414025e+00
4.509146e-01,4.044849414025e+00
4.518293e-01,4.044849414025e+00
4.527439e-01,4.044849414025e+00
4.536585e-01,4.044849414025e+00
4.545732e-01,4.044849414025e+00
4.554878e-01,4.044849414025e+00
4.564024e-01,4.044849414025e+00
4.573171e-01,3.954680973969e+00
4.582317e-01,3.954680973969e+00
4.591463e-01,3.954680973969e+00
4.600610e-01,3.954680973969e+00
4.609756e-01,3.954680973969e+00
4.618902e-01,3.954680973969e+00
4.628049e-01,3.954680973969e+00
4.637195e-01,3.954680973969e+00
4.646341e-01,3.954680973969e+00
4.655488e-01,3.954680973969e+00
4.664634e-01,3.954680973969e+00
4.673780e-01,3.954680973969e+00
4.682927e-01,3.954680973969e+00
4.692073e-01,3.954680973969e+00
4.701220e-01,3.954680973969e+00
4.710366e-01,3.954680973969e+00
4.719512e-01,3.954680973969e+00
4.728659e-01,3.954680973969e+00
4.737805e-01,3.954680973969e+00
4.746951e-01,3.954680973969e+00
4.756098e-01,3.954680973969e+00
4.765244e-01,3.954680973969e+00
4.774390e-01,3.954680973969e+00
4.783537e-01,3.954680973969e+00
4.792683e-01,3.954680973969e+00
4.801829e-01,3.954680973969e+00
4.810976e-01,3.954680973969e+00
4.820122e-01,3.954680973969e+00
4.829268e-01,3.954680973969e+00
4.838415e-01,3.954680973969e+00
4.847561e-01,3.954680973969e+00
4.856707e-01,3.954680973969e+00
4.865854e-01,3.954680973969e+00
4.875000e-01,3.954680973969e+00
4.884146e-01,3.954680973969e+00
4.893293e-01,3.954680973969e+00
4.902439e-01,3.954680973969e+00
4.911585e-01,3.954680973969e+00
4.920732e-01,3.954680973969e+00
4.929878e-01,3.954680973969e+00
4.939024e-01,3.954680973969e+00
4.948171e-01,3.954680973969e+00
4.957317e-01,3.954680973969e+00
4.966463e-01,3.954680973969e+00
4.975610e-01,3.954680973969e+00
4.984756e-01,3.954680973969e+00
4.993902e-01,3.954680973969e+00
5.003049e-01,3.954680973969e+00
5.012195e-01,3.954680973969e+00
5.021341e-01,3.954680973969e+00
5.030488e-01,3.954680973969e+00
5.039634e-01,3.954680973969e+00
5.048780e-01,3.954680973969e+00
5.057927e-01,3.954680973969e+00
5.067073e-01,3.954680973969e+00
5.076220e-01,3.954680973969e+00
5.085366e-01,3.954680973969e+00
5.094512e-01,3.954680973969e+00
5.103659e-01,3.954680973969e+00
5.112805e-01,3.089229307740e+00
5.121951e-01,3.089229307740e+00
5.131098e-01,3.089229307740e+00
5.140244e-01,3.089229307740e+00
5.149390e-01,3.089229307740e+00
5.158537e-01,3.089229307740e+00
5.167683e-01,3.089229307740e+00
5.176829e-01,3.089229307740e+00
5.185976e-01,3.089229307740e+00
5.195122e-01,3.089229307740e+00
5.204268e-01,3.089229307740e+00
5.213415e-01,3.089229307740e+00
5.222561e-01,3.089229307740e+00
5.231707e-01,3.089229307740e+00
5.240854e-01,3.089229307740e+00
5.250000e-01,3.089229307740e+00
5.259146e-01,3.089229307740e+00
5.268293e-01,3.089229307740e+00
5.277439e-01,3.089229307740e+00
5.286585e-01,3.089229307740e+00
5.295732e-01,3.089229307740e+00
5.304878e-01,3.089229307740e+00
5.314024e-01,3.089229307740e+00
5.323171e-01,3.089229307740e+00
5.332317e-01,3.089229307740e+00
5.341463e-01,3.089229307740e+00
5.350610e-01,3.089229307740e+00
5.359756e-01,3.089229307740e+00
5.368902e-01,3.089229307740e+00
5.378049e-01,3.089229307740e+00
5.387195e-01,3.089229307740e+00
5.396341e-01,3.089229307740e+00
5.405488e-01,3.089229307740e+00
5.414634e-01,3.089229307740e+00
5.423780e-01,3.089229307740e+00
5.432927e-01,3.089229307740e+00
5.442073e-01,3.089229307740e+00
5.451220e-01,3.089229307740e+00
5.460366e-01,3.089229307740e+00
5.469512e-01,3.089229307740e+00
5.478659e-01,3.089229307740e+00
5.487805e-01,3.089229307740e+00
5.496951e-01,3.089229307740e+00
5.506098e-01,3.089229307740e+00
5.515244e-01,3.089229307740e+00
5.524390e-01,3.089229307740e+00
5.533537e-01,3.089229307740e+00
5.542683e-01,3.089229307740e+00
5.551829e-01,3.089229307740e+00
5.560976e-01,3.089229307740e+00
5.570122e-01,3.089229307740e+00
5.579268e-01,3.089229307740e+00
5.588415e-01,3.089229307740e+00
5.597561e-01,3.089229307740e+00
5.606707e-01,3.089229307740e+00
5.615854e-01,3.089229307740e+00
5.625000e-01,3.089229307740e+00
5.634146e-01,3.089229307740e+00
5.643293e-01,3.089229307740e+00
5.652439e-01,3.089229307740e+00
5.661585e-01,3.089229307740e+00
5.670732e-01,3.089229307740e+00
5.679878e-01,3.089229307740e+00
5.689024e-01,3.089229307740e+00
5.698171e-01,3.089229307740e+00
5.707317e-01,3.089229307740e+00
5.716463e-01,3.089229307740e+00
5.725610e-01,3.089229307740e+00
5.734756e-01,3.089229307740e+00
5.743902e-01,3.089229307740e+00
5.753049e-01,3.089229307740e+00
5.762195e-01,3.089229307740e+00
5.771341e-01,3.089229307740e+00
5.780488e-01,3.089229307740e+00
5.789634e-01,3.089229307740e+00
5.798780e-01,3.089229307740e+00
5.807927e-01,3.089229307740e+00
5.817073e-01,2.908892427629e+00
5.826220e-01,2.908892427629e+00
5.835366e-01,2.908892427629e+00
5.844512e-01,2.908892427629e+00
5.853659e-01,2.908892427629e+00
5.862805e-01,2.908892427629e+00
5.871951e-01,2.908892427629e+00
5.881098e-01,2.908892427629e+00
5.890244e-01,2.908892427629e+00
5.899390e-01,2.908892427629e+00
5.908537e-01,2.908892427629e+00
5.917683e-01,2.908892427629e+00
5.926829e-01,2.908892427629e+00
5.935976e-01,2.908892427629e+00
5.945122e-01,2.908892427629e+00
5.954268e-01,2.908892427629e+00
5.963415e-01,2.908892427629e+00
5.972561e-01,2.908892427629e+00
5.981707e-01,2.908892427629e+00
5.990854e-01,2.908892427629e+00
6.000000e-01,2.908892427629e+00
6.009146e-01,2.908892427629e+00
6.018293e-01,2.908892427629e+00
6.027439e-01,2.908892427629e+00
6.036585e-01,2.908892427629e+00
6.045732e-01,2.908892427629e+00
6.054878e-01,2.908892427629e+00
6.064024e-01,2.908892427629e+00
6.073171e-01,2.908892427629e+00
6.082317e-01,2.908892427629e+00
6.091463e-01,2.908892427629e+00
6.100610e-01,2.908892427629e+00
6.109756e-01,2.908892427629e+00
6.118902e-01,2.908892427629e+00
6.128049e-01,2.908892427629e+00
6.137195e-01,2.908892427629e+00
6.146341e-01,2.908892427629e+00
6.155488e-01,2.908892427629e+00
6.164634e-01,2.908892427629e+00
6.173780e-01,2.908892427629e+00
6.182927e-01,2.908892427629e+00
6.192073e-01,2.908892427629e+00
6.201220e-01,2.908892427629e+00
6.210366e-01,2.908892427629e+00
6.219512e-01,2.908892427629e+00
6.228659e-01,2.908892427629e+00
6.237805e-01,2.908892427629e+00
6.246951e-01,2.908892427629e+00
6.256098e-01,2.908892427629e+00
6.265244e-01,2.908892427629e+00
6.274390e-01,2.908892427629e+00
6.283537e-01,2.908892427629e+00
6.292683e-01,2.908892427629e+00
6.301829e-01,2.908892427629e+00
6.310976e-01,2.908892427629e+00
6.320122e-01,2.908892427629e+00
6.329268e-01,2.908892427629e+00
6.338415e-01,2.908892427629e+00
6.347561e-01,2.908892427629e+00
6.356707e-01,2.908892427629e+00
6.365854e-01,2.908892427629e+00
6.375000e-01,2.908892427629e+00
6.384146e-01,2.908892427629e+00
6.393293e-01,2.908892427629e+00
6.402439e-01,2.908892427629e+00
6.411585e-01,2.908892427629e+00
6.420732e-01,2.908892427629e+00
6.429878e-01,2.908892427629e+00
6.439024e-01,2.908892427629e+00
6.448171e-01,2.908892427629e+00
6.457317e-01,2.908892427629e+00
6.466463e-01,2.908892427629e+00
6.475610e-01,2.908892427629e+00
6.484756e-01,2.908892427629e+00
6.493902e-01,2.908892427629e+00
6.503049e-01,2.908892427629e+00
6.512195e-01,2.908892427629e+00
6.521341e-01,2.908892427629e+00
6.530488e-01,2.548177455341e+00
6.539634e-01,2.548177455341e+00
6.548780e-01,2.548177455341e+00
6.557927e-01,2.548177455341e+00
6.567073e-01,2.548177455341e+00
6.576220e-01,2.548177455341e+00
6.585366e-01,2.548177455341e+00
6.594512e-01,2.548177455341e+00
6.603659e-01,2.548177455341e+00
6.612805e-01,2.548177455341e+00
6.621951e-01,2.548177455341e+00
6.631098e-01,2.548177455341e+00
6.640244e-01,2.548177455341e+00
6.649390e-01,2.548177455341e+00
6.658537e-01,2.548177455341e+00
6.667683e-01,2.548177455341e+00
6.676829e-01,2.548177455341e+00
6.685976e-01,2.277672135174e+00
6.695122e-01,2.277672135174e+00
6.704268e-01,2.277672135174e+00
6.713415e-01,2.277672135174e+00
6.722561e-01,2.277672135174e+00
6.731707e-01,2.277672135174e+00
6.740854e-01,2.277672135174e+00
6.750000e-01,2.277672135174e+00
6.759146e-01,2.277672135174e+00
6.768293e-01,2.277672135174e+00
6.777439e-01,2.277672135174e+00
6.786585e-01,2.277672135174e+00
6.795732e-01,2.277672135174e+00
6.804878e-01,2.277672135174e+00
6.814024e-01,2.277672135174e+00
6.823171e-01,2.277672135174e+00
6.832317e-01,2.176581816617e+00
6.841463e-01,2.176581816617e+00
6.850610e-01,2.176581816617e+00
6.859756e-01,2.176581816617e+00
6.868902e-01,2.176581816617e+00
6.878049e-01,2.176581816617e+00
6.887195e-01,2.176581816617e+00
6.896341e-01,2.176581816617e+00
6.905488e-01,2.176581816617e+00
6.914634e-01,2.176581816617e+00
6.923780e-01,2.176581816617e+00
6.932927e-01,2.176581816617e+00
6.942073e-01,2.176581816617e+00
6.951220e-01,2.176581816617e+00
6.960366e-01,2.176581816617e+00
6.969512e-01,2.176581816617e+00
6.978659e-01,2.176581816617e+00
6.987805e-01,2.176581816617e+00
6.996951e-01,2.176581816617e+00
7.006098e-01,2.176581816617e+00
7.015244e-01,2.176581816617e+00
7.024390e-01,2.176581816617e+00
7.033537e-01,2.176581816617e+00
7.042683e-01,2.176581816617e+00
7.051829e-01,2.176581816617e+00
7.060976e-01,2.176581816617e+00
7.070122e-01,2.176581816617e+00
7.079268e-01,2.176581816617e+00
7.088415e-01,2.176581816617e+00
7.097561e-01,2.176581816617e+00
7.106707e-01,2.176581816617e+00
7.115854e-01,2.176581816617e+00
7.125000e-01,2.176581816617e+00
7.134146e-01,2.176581816617e+00
7.143293e-01,2.176581816617e+00
7.152439e-01,2.176581816617e+00
7.161585e-01,2.176581816617e+00
7.170732e-01,2.176581816617e+00
7.179878e-01,2.176581816617e+00
7.189024e-01,2.176581816617e+00
7.198171e-01,2.176581816617e+00
7.207317e-01,2.176581816617e+00
7.216463e-01,2.176581816617e+00
7.225610e-01,2.176581816617e+00
7.234756e-01,2.176581816617e+00
7.243902e-01,2.176581816617e+00
7.253049e-01,2.176581816617e+00
7.262195e-01,2.176581816617e+00
7.271341e-01,2.176581816617e+00
7.280488e-01,2.176581816617e+00
7.289634e-01,2.176581816617e+00
7.298780e-01,2.176581816617e+00
7.307927e-01,2.176581816617e+00
7.317073e-01,2.176581816617e+00
7.326220e-01,2.176581816617e+00
7.335366e-01,2.176581816617e+00
7.344512e-01,2.176581816617e+00
7.353659e-01,2.176581816617e+00
7.362805e-01,2.176581816617e+00
7.371951e-01,2.176581816617e+00
7.381098e-01,2.176581816617e+00
7.390244e-01,2.176581816617e+00
7.399390e-01,2.176581816617e+00
7.408537e-01,2.176581816617e+00
7.417683e-01,2.176581816617e+00
7.426829e-01,2.176581816617e+00
7.435976e-01,2.176581816617e+00
7.445122e-01,2.176581816617e+00
7.454268e-01,2.176581816617e+00
7.463415e-01,2.176581816617e+00
7.472561e-01,2.176581816617e+00
7.481707e-01,2.176581816617e+00
7.490854e-01,2.176581816617e+00
7.500000e-01,1.897627434006e+00
7.509146e-01,1.897627434006e+00
7.518293e-01,1.897627434006e+00
7.527439e-01,1.897627434006e+00
7.536585e-01,1.897627434006e+00
7.545732e-01,1.897627434006e+00
7.554878e-01,1.815908056395e+00
7.564024e-01,1.815908056395e+00
7.573171e-01,1.815908056395e+00
7.582317e-01,1.815908056395e+00
7.591463e-01,1.815908056395e+00
7.600610e-01,1.815908056395e+00
7.609756e-01,1.815908056395e+00
7.618902e-01,1.815908056395e+00
7.628049e-01,1.815908056395e+00
7.637195e-01,1.815908056395e+00
7.646341e-01,1.815908056395e+00
7.655488e-01,1.815908056395e+00
7.664634e-01,1.815908056395e+00
7.673780e-01,1.815908056395e+00
7.682927e-01,1.815908056395e+00
7.692073e-01,1.815908056395e+00
7.701220e-01,1.815908056395e+00
7.710366e-01,1.815908056395e+00
7.719512e-01,1.815908056395e+00
7.728659e-01,1.815908056395e+00
7.737805e-01,1.815908056395e+00
7.746951e-01,1.815908056395e+00
7.756098e-01,1.815908056395e+00
7.765244e-01,1.815908056395e+00
7.774390e-01,1.815908056395e+00
7.783537e-01,1.815908056395e+00
7.792683e-01,1.815908056395e+00
7.801829e-01,1.815908056395e+00
7.810976e-01,1.815908056395e+00
7.820122e-01,1.815908056395e+00
7.829268e-01,1.815908056395e+00
7.838415e-01,1.815908056395e+00
7.847561e-01,1.815908056395e+00
7.856707e-01,1.815908056395e+00
7.865854e-01,1.815908056395e+00
7.875000e-01,1.815908056395e+00
7.884146e-01,1.815908056395e+00
7.893293e-01,1.815908056395e+00
7.902439e-01,1.815908056395e+00
7.911585e-01,1.815908056395e+00
7.920732e-01,1.815908056395e+00
7.929878e-01,1.815908056395e+00
7.939024e-01,1.815908056395e+00
7.948171e-01,1.815908056395e+00
7.957317e-01,1.815908056395e+00
7.966463e-01,1.815908056395e+00
7.975610e-01,1.815908056395e+00
7.984756e-01,1.815908056395e+00
7.993902e-01,1.815908056395e+00
8.003049e-01,1.815908056395e+00
8.012195e-01,1.815908056395e+00
8.021341e-01,1.815908056395e+00
8.030488e-01,1.815908056395e+00
8.039634e-01,1.815908056395e+00
8.048780e-01,1.815908056395e+00
8.057927e-01,1.815908056395e+00
8.067073e-01,1.815908056395e+00
8.076220e-01,1.815908056395e+00
8.085366e-01,1.815908056395e+00
8.094512e-01,1.815908056395e+00
8.103659e-01,1.815908056395e+00
8.112805e-01,1.815908056395e+00
8.121951e-01,1.815908056395e+00
8.131098e-01,1.815908056395e+00
8.140244e-01,1.815908056395e+00
8.149390e-01,1.815908056395e+00
8.158537e-01,1.815908056395e+00
8.167683e-01,1.815908056395e+00
8.176829e-01,1.815908056395e+00
8.185976e-01,1.815908056395e+00
8.195122e-01,1.815908056395e+00
8.204268e-01,1.815908056395e+00
8.213415e-01,1.677099412337e+00
8.222561e-01,1.677099412337e+00
8.231707e-01,1.677099412337e+00
8.240854e-01,1.677099412337e+00
8.250000e-01,1.677099412337e+00
8.259146e-01,1.677099412337e+00
8.268293e-01,1.677099412337e+00
8.277439e-01,1.677099412337e+00
8.286585e-01,1.677099412337e+00
8.295732e-01,1.677099412337e+00
8.304878e-01,1.677099412337e+00
8.314024e-01,1.677099412337e+00
8.323171e-01,1.677099412337e+00
8.332317e-01,1.677099412337e+00
8.341463e-01,1.677099412337e+00
8.350610e-01,1.677099412337e+00
8.359756e-01,1.677099412337e+00
8.368902e-01,1.496747046385e+00
8.378049e-01,1.496747046385e+00
8.387195e-01,1.496747046385e+00
8.396341e-01,1.496747046385e+00
8.405488e-01,1.496747046385e+00
8.414634e-01,1.496747046385e+00
8.423780e-01,1.446785233728e+00
8.432927e-01,1.446785233728e+00
8.442073e-01,1.446785233728e+00
8.451220e-01,1.446785233728e+00
8.460366e-01,1.446785233728e+00
8.469512e-01,1.446785233728e+00
8.478659e-01,1.345676871705e+00
8.487805e-01,1.345676871705e+00
8.496951e-01,1.345676871705e+00
8.506098e-01,1.345676871705e+00
8.515244e-01,1.345676871705e+00
8.524390e-01,1.345676871705e+00
8.533537e-01,1.345676871705e+00
8.542683e-01,1.345676871705e+00
8.551829e-01,1.345676871705e+00
8.560976e-01,1.345676871705e+00
8.570122e-01,1.345676871705e+00
8.579268e-01,1.345676871705e+00
8.588415e-01,1.345676871705e+00
8.597561e-01,1.345676871705e+00
8.606707e-01,1.345676871705e+00
8.615854e-01,1.345676871705e+00
8.625000e-01,1.345676871705e+00
8.634146e-01,1.345676871705e+00
8.643293e-01,1.345676871705e+00
8.652439e-01,1.345676871705e+00
8.661585e-01,1.345676871705e+00
8.670732e-01,1.345676871705e+00
8.679878e-01,1.345676871705e+00
8.689024e-01,1.345676871705e+00
8.698171e-01,1.345676871705e+00
8.707317e-01,1.345676871705e+00
8.716463e-01,1.345676871705e+00
8.725610e-01,1.345676871705e+00
8.734756e-01,1.345676871705e+00
8.743902e-01,1.345676871705e+00
8.753049e-01,1.345676871705e+00
8.762195e-01,1.345676871705e+00
8.771341e-01,1.345676871705e+00
8.780488e-01,1.345676871705e+00
8.789634e-01,1.345676871705e+00
8.798780e-01,1.345676871705e+00
8.807927e-01,1.345676871705e+00
8.817073e-01,1.345676871705e+00
8.826220e-01,1.345676871705e+00
8.835366e-01,1.345676871705e+00
8.844512e-01,1.345676871705e+00
8.853659e-01,1.345676871705e+00
8.862805e-01,1.345676871705e+00
8.871951e-01,1.345676871705e+00
8.881098e-01,1.345676871705e+00
8.890244e-01,1.345676871705e+00
8.899390e-01,1.345676871705e+00
8.908537e-01,1.345676871705e+00
8.917683e-01,1.345676871705e+00
8.926829e-01,1.345676871705e+00
8.935976e-01,1.345676871705e+00
8.945122e-01,1.345676871705e+00
8.954268e-01,1.345676871705e+00
8.963415e-01,1.345676871705e+00
8.972561e-01,1.345676871705e+00
8.981707e-01,1.345676871705e+00
8.990854e-01,1.345676871705e+00
9.000000e-01,1.345676871705e+00
9.009146e-01,1.345676871705e+00
9.018293e-01,1.345676871705e+00
9.027439e-01,1.136088772004e+00
9.036585e-01,1.136088772004e+00
9.045732e-01,1.136088772004e+00
9.054878e-01,1.136088772004e+00
9.064024e-01,1.136088772004e+00
9.073171e-01,1.136088772004e+00
9.082317e-01,1.136088772004e+00
9.091463e-01,1.136088772004e+00
9.100610e-01,1.136088772004e+00
9.109756e-01,1.136088772004e+00
9.118902e-01,1.136088772004e+00
9.128049e-01,1.136088772004e+00
9.137195e-01,1.136088772004e+00
9.146341e-01,1.136088772004e+00
9.155488e-01,1.136088772004e+00
9.164634e-01,1.136088772004e+00
9.173780e-01,1.105508707032e+00
9.182927e-01,1.105508707032e+00
9.192073e-01,1.000000000000
9.201220e-01,1.000000000000
9.210366e-01,1.000000000000
9.219512e-01,1.000000000000
9.228659e-01,1.000000000000
9.237805e-01,1.000000000000
9.246951e-01,1.000000000000
9.256098e-01,1.000000000000
9.265244e-01,1.000000000000
9.274390e-01,1.000000000000
9.283537e-01,1.000000000000
9.292683e-01,1.000000000000
9.301829e-01,1.000000000000
9.310976e-01,1.000000000000
9.320122e-01,1.000000000000
9.329268e-01,1.000000000000
9.338415e-01,1.000000000000
9.347561e-01,1.000000000000
9.356707e-01,1.000000000000
9.365854e-01,1.000000000000
9.375000e-01,1.000000000000
9.384146e-01,1.000000000000
9.393293e-01,1.000000000000
9.402439e-01,1.000000000000
9.411585e-01,1.000000000000
9.420732e-01,1.000000000000
9.429878e-01,1.000000000000
9.439024e-01,1.000000000000
9.448171e-01,1.000000000000
9.457317e-01,1.000000000000
9.466463e-01,1.000000000000
9.475610e-01,1.000000000000
9.484756e-01,1.000000000000
9.493902e-01,1.000000000000
9.503049e-01,1.000000000000
9.512195e-01,1.000000000000
9.521341e-01,1.000000000000
9.530488e-01,1.000000000000
9.539634e-01,1.000000000000
9.548780e-01,1.000000000000
9.557927e-01,1.000000000000
9.567073e-01,1.000000000000
9.576220e-01,1.000000000000
9.585366e-01,1.000000000000
9.594512e-01,1.000000000000
9.603659e-01,1.000000000000
9.612805e-01,1.000000000000
9.621951e-01,1.000000000000
9.631098e-01,1.000000000000
9.640244e-01,1.000000000000
9.649390e-01,1.000000000000
9.658537e-01,1.000000000000
9.667683e-01,1.000000000000
9.676829e-01,1.000000000000
9.685976e-01,1.000000000000
9.695122e-01,1.000000000000
9.704268e-01,1.000000000000
9.713415e-01,1.000000000000
9.722561e-01,1.000000000000
9.731707e-01,1.000000000000
9.740854e-01,1.000000000000
9.750000e-01,1.000000000000
9.759146e-01,1.000000000000
9.768293e-01,1.000000000000
9.777439e-01,1.000000000000
9.786585e-01,1.000000000000
9.795732e-01,1.000000000000
9.804878e-01,1.000000000000
9.814024e-01,1.000000000000
9.823171e-01,1.000000000000
9.832317e-01,1.000000000000
9.841463e-01,1.000000000000
9.850610e-01,1.000000000000
9.859756e-01,1.000000000000
9.868902e-01,1.000000000000
9.878049e-01,1.000000000000
9.887195e-01,1.000000000000
9.896341e-01,1.000000000000
9.905488e-01,1.000000000000
9.914634e-01,1.000000000000
9.923780e-01,1.000000000000
9.932927e-01,1.000000000000
9.942073e-01,1.000000000000
9.951220e-01,1.000000000000
9.960366e-01,1.000000000000
9.969512e-01,1.000000000000
9.978659e-01,1.000000000000
9.987805e-01,1.000000000000
9.996951e-01,1.000000000000


==> out/dynamic_range.csv <==
n,takum-min,takum-max,posit2-min,posit2-max,posit4-min,posit4-max,ieee-subnormal-min,ieee-normal-min,ieee-max
1,0.000000e+00,0.000000e+00,inf,0.000000e+00,inf,0.000000e+00,nan,nan,nan
2,1.000000e+00,1.000000e+00,1.000000e+00,1.000000e+00,1.000000e+00,1.000000e+00,nan,nan,nan
3,5.530844e-04,1.808042e+03,6.250000e-02,1.600000e+01,1.525879e-05,6.553600e+04,nan,nan,nan
4,2.087968e-14,4.789346e+13,3.906250e-03,2.560000e+02,2.328306e-10,4.294967e+09,nan,nan,nan
5,2.644237e-28,3.781809e+27,2.441406e-04,4.096000e+03,3.552714e-15,2.814750e+14,nan,nan,nan
6,3.348706e-42,2.986228e+41,1.525879e-05,6.553600e+04,5.421011e-20,1.844674e+19,nan,nan,nan
7,3.768472e-49,2.653596e+48,9.536743e-07,1.048576e+06,8.271806e-25,1.208926e+24,nan,nan,nan
8,1.264181e-52,7.910257e+51,5.960464e-08,1.677722e+07,1.262177e-29,7.922816e+28,1.953125e-03,1.562500e-02,2.400000e+02
9,2.315429e-54,4.318854e+53,3.725290e-09,2.684355e+08,1.925930e-34,5.192297e+33,nan,nan,nan
10,3.133593e-55,3.191225e+54,2.328306e-10,4.294967e+09,2.938736e-39,3.402824e+38,nan,nan,nan
11,1.152784e-55,8.674650e+54,1.455192e-11,6.871948e+10,4.484155e-44,2.230075e+43,nan,nan,nan
12,6.991990e-56,1.430208e+55,9.094947e-13,1.099512e+12,6.842278e-49,1.461502e+48,nan,nan,nan
13,3.302782e-56,3.027750e+55,5.684342e-14,1.759219e+13,1.044049e-53,9.578097e+52,nan,nan,nan
14,2.914695e-56,3.430891e+55,3.552714e-15,2.814750e+14,1.593092e-58,6.277102e+57,nan,nan,nan
15,2.738103e-56,3.652164e+55,2.220446e-16,4.503600e+15,2.430865e-63,4.113761e+62,nan,nan,nan
16,2.653860e-56,3.768096e+55,1.387779e-17,7.205759e+16,3.709206e-68,2.695995e+67,5.960464e-08,6.103516e-05,6.550400e+04
17,2.612716e-56,3.827435e+55,8.673617e-19,1.152922e+18,5.659799e-73,1.766847e+72,nan,nan,nan
18,2.592383e-56,3.857454e+55,5.421011e-20,1.844674e+19,8.636169e-78,1.157921e+77,nan,nan,nan
19,2.582277e-56,3.872552e+55,3.388132e-21,2.951479e+20,1.317775e-82,7.588550e+81,nan,nan,nan
20,2.577238e-56,3.880123e+55,2.117582e-22,4.722366e+21,2.010765e-87,4.973232e+86,nan,nan,nan
21,2.574723e-56,3.883914e+55,1.323489e-23,7.555786e+22,3.068183e-92,3.259258e+91,nan,nan,nan
22,2.573466e-56,3.885811e+55,8.271806e-25,1.208926e+24,4.681676e-97,2.135987e+96,nan,nan,nan
23,2.572837e-56,3.886759e+55,5.169879e-26,1.934281e+25,7.143671e-102,1.399840e+101,nan,nan,nan
24,2.572523e-56,3.887234e+55,3.231174e-27,3.094850e+26,1.090038e-106,9.173994e+105,nan,nan,nan
25,2.572366e-56,3.887471e+55,2.019484e-28,4.951760e+27,1.663266e-111,6.012269e+110,nan,nan,nan
26,2.572288e-56,3.887590e+55,1.262177e-29,7.922816e+28,2.537942e-116,3.940201e+115,nan,nan,nan
27,2.572249e-56,3.887649e+55,7.888609e-31,1.267651e+30,3.872592e-121,2.582250e+120,nan,nan,nan
28,2.572229e-56,3.887679e+55,4.930381e-32,2.028241e+31,5.909106e-126,1.692303e+125,nan,nan,nan
29,2.572219e-56,3.887694e+55,3.081488e-33,3.245186e+32,9.016581e-131,1.109068e+130,nan,nan,nan
30,2.572214e-56,3.887701e+55,1.925930e-34,5.192297e+33,1.375821e-135,7.268387e+134,nan,nan,nan
31,2.572212e-56,3.887705e+55,1.203706e-35,8.307675e+34,2.099336e-140,4.763410e+139,nan,nan,nan
32,2.572211e-56,3.887707e+55,7.523164e-37,1.329228e+36,3.203333e-145,3.121749e+144,1.401298e-45,1.175494e-38,3.402823e+38
33,2.572210e-56,3.887707e+55,4.701977e-38,2.126765e+37,4.887898e-150,2.045869e+149,nan,nan,nan
34,2.572210e-56,3.887708e+55,2.938736e-39,3.402824e+38,7.458341e-155,1.340781e+154,nan,nan,nan
35,2.572210e-56,3.887708e+55,1.836710e-40,5.444518e+39,1.138052e-159,8.786941e+158,nan,nan,nan
36,2.572209e-56,3.887708e+55,1.147944e-41,8.711229e+40,1.736530e-164,5.758610e+163,nan,nan,nan
37,2.572209e-56,3.887708e+55,7.174648e-43,1.393797e+42,2.649735e-169,3.773962e+168,nan,nan,nan
38,2.572209e-56,3.887708e+55,4.484155e-44,2.230075e+43,4.043175e-174,2.473304e+173,nan,nan,nan
39,2.572209e-56,3.887708e+55,2.802597e-45,3.568119e+44,6.169395e-179,1.620905e+178,nan,nan,nan
40,2.572209e-56,3.887708e+55,1.751623e-46,5.708991e+45,9.413749e-184,1.062276e+183,nan,nan,nan
41,2.572209e-56,3.887708e+55,1.094764e-47,9.134385e+46,1.436424e-188,6.961732e+187,nan,nan,nan
42,2.572209e-56,3.887708e+55,6.842278e-49,1.461502e+48,2.191809e-193,4.562441e+192,nan,nan,nan
43,2.572209e-56,3.887708e+55,4.276424e-50,2.338403e+49,3.344436e-198,2.990041e+197,nan,nan,nan
44,2.572209e-56,3.887708e+55,2.672765e-51,3.741444e+50,5.103204e-203,1.959553e+202,nan,nan,nan
45,2.572209e-56,3.887708e+55,1.670478e-52,5.986311e+51,7.786871e-208,1.284213e+207,nan,nan,nan
46,2.572209e-56,3.887708e+55,1.044049e-53,9.578097e+52,1.188182e-212,8.416217e+211,nan,nan,nan
47,2.572209e-56,3.887708e+55,6.525304e-55,1.532496e+54,1.813022e-217,5.515652e+216,nan,nan,nan
48,2.572209e-56,3.887708e+55,4.078315e-56,2.451993e+55,2.766452e-222,3.614738e+221,nan,nan,nan
49,2.572209e-56,3.887708e+55,2.548947e-57,3.923189e+56,4.221271e-227,2.368955e+226,nan,nan,nan
50,2.572209e-56,3.887708e+55,1.593092e-58,6.277102e+57,6.441149e-232,1.552518e+231,nan,nan,nan
51,2.572209e-56,3.887708e+55,9.956824e-60,1.004336e+59,9.828413e-237,1.017458e+236,nan,nan,nan
52,2.572209e-56,3.887708e+55,6.223015e-61,1.606938e+60,1.499697e-241,6.668014e+240,nan,nan,nan
53,2.572209e-56,3.887708e+55,3.889385e-62,2.571101e+61,2.288356e-246,4.369950e+245,nan,nan,nan
54,2.572209e-56,3.887708e+55,2.430865e-63,4.113761e+62,3.491754e-251,2.863890e+250,nan,nan,nan
55,2.572209e-56,3.887708e+55,1.519291e-64,6.582018e+63,5.327993e-256,1.876879e+255,nan,nan,nan
56,2.572209e-56,3.887708e+55,9.495568e-66,1.053123e+65,8.129873e-261,1.230032e+260,nan,nan,nan
57,2.572209e-56,3.887708e+55,5.934730e-67,1.684997e+66,1.240520e-265,8.061135e+264,nan,nan,nan
58,2.572209e-56,3.887708e+55,3.709206e-68,2.695995e+67,1.892883e-270,5.282945e+269,nan,nan,nan
59,2.572209e-56,3.887708e+55,2.318254e-69,4.313591e+68,2.888311e-275,3.462231e+274,nan,nan,nan
60,2.572209e-56,3.887708e+55,1.448909e-70,6.901746e+69,4.407213e-280,2.269008e+279,nan,nan,nan
61,2.572209e-56,3.887708e+55,9.055679e-72,1.104279e+71,6.724873e-285,1.487017e+284,nan,nan,nan
62,2.572209e-56,3.887708e+55,5.659799e-73,1.766847e+72,1.026134e-289,9.745314e+288,nan,nan,nan
63,2.572209e-56,3.887708e+55,3.537375e-74,2.826955e+73,1.565757e-294,6.386689e+293,nan,nan,nan
64,2.572209e-56,3.887708e+55,2.210859e-75,4.523128e+74,2.389155e-299,4.185580e+298,4.940656e-324,2.225074e-308,1.797693e+308


==> out/error.csv <==
e,posit8,takum8,float8,posit16,takum16,float16,bfloat16,posit32,takum32,float32,posit64,takum64,float64
-110.779038,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-110.478008,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-110.176978,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-109.875948,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-109.574918,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-109.273888,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-108.972858,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-108.671828,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-108.370798,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-108.069768,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-107.768738,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-107.467708,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-107.166678,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-106.865648,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-106.564618,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-106.263588,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-105.962558,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-105.661528,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-105.360498,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-105.059468,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-104.758438,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-104.457408,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-104.156378,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-103.855349,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-103.554319,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-103.253289,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-102.952259,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-102.651229,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-102.350199,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-102.049169,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-101.748139,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-101.447109,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-101.146079,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-100.845049,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-100.544019,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-100.242989,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-99.941959,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-99.640929,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-99.339899,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-99.038869,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-98.737839,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-98.436809,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-98.135779,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-97.834749,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-97.533719,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-97.232689,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-96.931659,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-96.630629,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-96.329599,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-96.028569,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-95.727539,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-95.426509,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-95.125479,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-94.824449,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-94.523419,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-94.222389,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-93.921359,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-93.620329,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-93.319299,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-93.018269,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-92.717239,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-92.416209,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-92.115179,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-91.814149,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-91.513119,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-91.212089,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-90.911059,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-90.610029,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-90.308999,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-90.007969,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-89.706939,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-89.405909,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-89.104879,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-88.803849,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-88.502819,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-88.201789,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-87.900759,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-87.599729,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-87.298699,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-86.997669,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-86.696639,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-86.395609,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-86.094579,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-85.793549,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-85.492519,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-85.191489,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-84.890459,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-84.589429,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-84.288399,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-83.987369,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-83.686339,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-83.385309,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-83.084279,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-82.783249,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-82.482219,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-82.181189,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-81.880159,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-81.579129,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-81.278099,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-80.977069,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-80.676039,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-80.375009,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-80.073979,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-79.772949,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-79.471919,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-79.170889,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-78.869859,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-78.568829,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-78.267799,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-77.966769,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-77.665739,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-77.364709,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-77.063679,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-76.762649,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-76.461619,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-76.160589,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-75.859559,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-75.558529,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-75.257499,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
-74.956469,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.000000,nan,53.000000
-74.655439,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.000000,nan,53.000000
-74.354409,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.000000,nan,53.000000
-74.053379,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.000000,nan,53.000000
-73.752349,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.000000,nan,53.000000
-73.451319,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.000000,nan,53.000000
-73.150289,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.000000,nan,53.000000
-72.849259,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.000000,nan,53.000000
-72.548229,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.000000,nan,53.000000
-72.247199,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.000000,nan,53.000000
-71.946169,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.000000,nan,53.000000
-71.645139,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.000000,nan,53.000000
-71.344109,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.000000,nan,53.000000
-71.043079,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.000000,nan,53.000000
-70.742049,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.000000,nan,53.000000
-70.441019,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.000000,nan,53.000000
-70.139989,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.000000,nan,53.000000
-69.838959,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.000000,nan,53.000000
-69.537929,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.000000,nan,53.000000
-69.236899,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.000000,nan,53.000000
-68.935869,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.000000,nan,53.000000
-68.634839,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,4.000000,nan,53.000000
-68.333809,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,4.000000,nan,53.000000
-68.032779,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,4.000000,nan,53.000000
-67.731749,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,4.000000,nan,53.000000
-67.430719,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,5.000000,nan,53.000000
-67.129689,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,5.000000,nan,53.000000
-66.828659,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,5.000000,nan,53.000000
-66.527629,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,5.000000,nan,53.000000
-66.226599,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,6.000000,nan,53.000000
-65.925569,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,6.000000,nan,53.000000
-65.624539,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,6.000000,nan,53.000000
-65.323509,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,6.000000,nan,53.000000
-65.022479,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,7.000000,nan,53.000000
-64.721449,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,7.000000,nan,53.000000
-64.420419,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,7.000000,nan,53.000000
-64.119389,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,7.000000,nan,53.000000
-63.818359,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,8.000000,nan,53.000000
-63.517329,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,8.000000,nan,53.000000
-63.216299,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,8.000000,nan,53.000000
-62.915269,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,8.000000,nan,53.000000
-62.614239,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,9.000000,nan,53.000000
-62.313209,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,9.000000,nan,53.000000
-62.012179,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,9.000000,nan,53.000000
-61.711149,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,9.000000,nan,53.000000
-61.410119,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,10.000000,nan,53.000000
-61.109089,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,10.000000,nan,53.000000
-60.808059,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,10.000000,nan,53.000000
-60.507029,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,10.000000,nan,53.000000
-60.205999,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,11.000000,nan,53.000000
-59.904969,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,11.000000,nan,53.000000
-59.603939,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,11.000000,nan,53.000000
-59.302909,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,11.000000,nan,53.000000
-59.001879,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,12.000000,nan,53.000000
-58.700849,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,12.000000,nan,53.000000
-58.399819,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,12.000000,nan,53.000000
-58.098789,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,12.000000,nan,53.000000
-57.797759,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,13.000000,nan,53.000000
-57.496729,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,13.000000,nan,53.000000
-57.195699,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,13.000000,nan,53.000000
-56.894669,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,13.000000,nan,53.000000
-56.593639,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,14.000000,nan,53.000000
-56.292609,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,14.000000,nan,53.000000
-55.991579,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,14.000000,nan,53.000000
-55.690549,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,14.000000,nan,53.000000
-55.389519,nan,nan,nan,nan,5.988714,nan,nan,nan,22.000000,nan,15.000000,54.000000,53.000000
-55.088489,nan,nan,nan,nan,5.988714,nan,nan,nan,22.000000,nan,15.000000,54.000000,53.000000
-54.787459,nan,nan,nan,nan,5.988714,nan,nan,nan,22.000000,nan,15.000000,54.000000,53.000000
-54.486429,nan,nan,nan,nan,5.988714,nan,nan,nan,22.000000,nan,15.000000,54.000000,53.000000
-54.185399,nan,nan,nan,nan,5.988714,nan,nan,nan,22.000000,nan,16.000000,54.000000,53.000000
-53.884369,nan,nan,nan,nan,5.988714,nan,nan,nan,22.000000,nan,16.000000,54.000000,53.000000
-53.583339,nan,nan,nan,nan,5.988714,nan,nan,nan,22.000000,nan,16.000000,54.000000,53.000000
-53.282309,nan,nan,nan,nan,5.988714,nan,nan,nan,22.000000,nan,16.000000,54.000000,53.000000
-52.981279,nan,nan,nan,nan,5.988714,nan,nan,nan,22.000000,nan,17.000000,54.000000,53.000000
-52.680249,nan,nan,nan,nan,5.988714,nan,nan,nan,22.000000,nan,17.000000,54.000000,53.000000
-52.379219,nan,nan,nan,nan,5.988714,nan,nan,nan,22.000000,nan,17.000000,54.000000,53.000000
-52.078189,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,17.000000,54.000000,53.000000
-51.777159,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,18.000000,54.000000,53.000000
-51.476129,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,18.000000,54.000000,53.000000
-51.175099,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,18.000000,54.000000,53.000000
-50.874069,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,18.000000,54.000000,53.000000
-50.573039,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,19.000000,54.000000,53.000000
-50.272009,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,19.000000,54.000000,53.000000
-49.970979,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,19.000000,54.000000,53.000000
-49.669949,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,19.000000,54.000000,53.000000
-49.368919,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,20.000000,54.000000,53.000000
-49.067889,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,20.000000,54.000000,53.000000
-48.766859,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,20.000000,54.000000,53.000000
-48.465829,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,20.000000,54.000000,53.000000
-48.164799,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,21.000000,54.000000,53.000000
-47.863769,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,21.000000,54.000000,53.000000
-47.562739,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,21.000000,54.000000,53.000000
-47.261709,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,21.000000,54.000000,53.000000
-46.960679,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,22.000000,54.000000,53.000000
-46.659649,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,22.000000,54.000000,53.000000
-46.358619,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,22.000000,54.000000,53.000000
-46.057589,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,22.000000,54.000000,53.000000
-45.756559,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,23.000000,54.000000,53.000000
-45.455529,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,23.000000,54.000000,53.000000
-45.154499,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,23.000000,54.000000,53.000000
-44.853469,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,1.000000,23.000000,54.000000,53.000000
-44.552439,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,2.000000,24.000000,54.000000,53.000000
-44.251409,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,3.000000,24.000000,54.000000,53.000000
-43.950379,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,4.000000,24.000000,54.000000,53.000000
-43.649349,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,5.000000,24.000000,54.000000,53.000000
-43.348319,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,6.000000,25.000000,54.000000,53.000000
-43.047289,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,7.000000,25.000000,54.000000,53.000000
-42.746259,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,8.000000,25.000000,54.000000,53.000000
-42.445229,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,9.000000,25.000000,54.000000,53.000000
-42.144199,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,10.000000,26.000000,54.000000,53.000000
-41.843169,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,11.000000,26.000000,54.000000,53.000000
-41.542139,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,12.000000,26.000000,54.000000,53.000000
-41.241109,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,13.000000,26.000000,54.000000,53.000000
-40.940079,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,14.000000,27.000000,54.000000,53.000000
-40.639049,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,15.000000,27.000000,54.000000,53.000000
-40.338019,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,16.000000,27.000000,54.000000,53.000000
-40.036989,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,17.000000,27.000000,54.000000,53.000000
-39.735959,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,18.000000,28.000000,54.000000,53.000000
-39.434929,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,19.000000,28.000000,54.000000,53.000000
-39.133899,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,20.000000,28.000000,54.000000,53.000000
-38.832869,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,21.000000,28.000000,54.000000,53.000000
-38.531839,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,22.000000,29.000000,54.000000,53.000000
-38.230809,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,23.000000,29.000000,54.000000,53.000000
-37.929779,nan,1.815908,nan,nan,5.988714,nan,8.000000,nan,22.000000,24.000000,29.000000,54.000000,53.000000
-37.628749,nan,1.815908,nan,nan,5.988714,nan,8.000000,nan,22.000000,24.000000,29.000000,54.000000,53.000000
-37.327719,nan,1.815908,nan,nan,5.988714,nan,8.000000,nan,22.000000,24.000000,30.000000,54.000000,53.000000
-37.026689,nan,1.815908,nan,nan,5.988714,nan,8.000000,nan,22.000000,24.000000,30.000000,54.000000,53.000000
-36.725659,nan,1.815908,nan,nan,5.988714,nan,8.000000,nan,22.000000,24.000000,30.000000,54.000000,53.000000
-36.424629,nan,1.815908,nan,nan,5.988714,nan,8.000000,1.000000,22.000000,24.000000,30.000000,54.000000,53.000000
-36.123599,nan,1.815908,nan,nan,5.988714,nan,8.000000,1.000000,22.000000,24.000000,31.000000,54.000000,53.000000
-35.822569,nan,1.815908,nan,nan,5.988714,nan,8.000000,1.000000,22.000000,24.000000,31.000000,54.000000,53.000000
-35.521539,nan,1.815908,nan,nan,5.988714,nan,8.000000,1.000000,22.000000,24.000000,31.000000,54.000000,53.000000
-35.220509,nan,1.815908,nan,nan,5.988714,nan,8.000000,1.000000,22.000000,24.000000,31.000000,54.000000,53.000000
-34.919479,nan,1.815908,nan,nan,5.988714,nan,8.000000,1.000000,22.000000,24.000000,32.000000,54.000000,53.000000
-34.618450,nan,1.815908,nan,nan,5.988714,nan,8.000000,1.000000,22.000000,24.000000,32.000000,54.000000,53.000000
-34.317420,nan,1.815908,nan,nan,5.988714,nan,8.000000,1.000000,22.000000,24.000000,32.000000,54.000000,53.000000
-34.016390,nan,1.815908,nan,nan,5.988714,nan,8.000000,1.000000,22.000000,24.000000,32.000000,54.000000,53.000000
-33.715360,nan,1.815908,nan,nan,5.988714,nan,8.000000,1.000000,22.000000,24.000000,33.000000,54.000000,53.000000
-33.414330,nan,1.815908,nan,nan,5.988714,nan,8.000000,1.000000,22.000000,24.000000,33.000000,54.000000,53.000000
-33.113300,nan,1.815908,nan,nan,5.988714,nan,8.000000,1.000000,22.000000,24.000000,33.000000,54.000000,53.000000
-32.812270,nan,1.815908,nan,nan,5.988714,nan,8.000000,1.000000,22.000000,24.000000,33.000000,54.000000,53.000000
-32.511240,nan,1.815908,nan,nan,5.988714,nan,8.000000,2.000000,22.000000,24.000000,34.000000,54.000000,53.000000
-32.210210,nan,1.815908,nan,nan,5.988714,nan,8.000000,2.000000,22.000000,24.000000,34.000000,54.000000,53.000000
-31.909180,nan,1.815908,nan,nan,5.988714,nan,8.000000,2.000000,22.000000,24.000000,34.000000,54.000000,53.000000
-31.608150,nan,1.815908,nan,nan,5.988714,nan,8.000000,2.000000,22.000000,24.000000,34.000000,54.000000,53.000000
-31.307120,nan,1.815908,nan,nan,5.988714,nan,8.000000,3.000000,22.000000,24.000000,35.000000,54.000000,53.000000
-31.006090,nan,1.815908,nan,nan,5.988714,nan,8.000000,3.000000,22.000000,24.000000,35.000000,54.000000,53.000000
-30.705060,nan,1.815908,nan,nan,5.988714,nan,8.000000,3.000000,22.000000,24.000000,35.000000,54.000000,53.000000
-30.404030,nan,1.815908,nan,nan,5.988714,nan,8.000000,3.000000,22.000000,24.000000,35.000000,54.000000,53.000000
-30.103000,nan,1.815908,nan,nan,5.988714,nan,8.000000,4.000000,22.000000,24.000000,36.000000,54.000000,53.000000
-29.801970,nan,1.815908,nan,nan,5.988714,nan,8.000000,4.000000,22.000000,24.000000,36.000000,54.000000,53.000000
-29.500940,nan,1.815908,nan,nan,5.988714,nan,8.000000,4.000000,22.000000,24.000000,36.000000,54.000000,53.000000
-29.199910,nan,1.815908,nan,nan,5.988714,nan,8.000000,4.000000,22.000000,24.000000,36.000000,54.000000,53.000000
-28.898880,nan,1.815908,nan,nan,5.988714,nan,8.000000,5.000000,22.000000,24.000000,37.000000,54.000000,53.000000
-28.597850,nan,1.815908,nan,nan,5.988714,nan,8.000000,5.000000,22.000000,24.000000,37.000000,54.000000,53.000000
-28.296820,nan,1.815908,nan,nan,5.988714,nan,8.000000,5.000000,22.000000,24.000000,37.000000,54.000000,53.000000
-27.995790,nan,1.815908,nan,nan,5.988714,nan,8.000000,5.000000,22.000000,24.000000,37.000000,54.000000,53.000000
-27.694760,nan,1.815908,nan,nan,6.994361,nan,8.000000,6.000000,23.000000,24.000000,38.000000,55.000000,53.000000
-27.393730,nan,1.815908,nan,nan,6.994361,nan,8.000000,6.000000,23.000000,24.000000,38.000000,55.000000,53.000000
-27.092700,nan,1.815908,nan,nan,6.994361,nan,8.000000,6.000000,23.000000,24.000000,38.000000,55.000000,53.000000
-26.791670,nan,1.815908,nan,nan,6.994361,nan,8.000000,6.000000,23.000000,24.000000,38.000000,55.000000,53.000000
-26.490640,nan,1.815908,nan,nan,6.994361,nan,8.000000,7.000000,23.000000,24.000000,39.000000,55.000000,53.000000
-26.189610,nan,1.815908,nan,nan,6.994361,nan,8.000000,7.000000,23.000000,24.000000,39.000000,55.000000,53.000000
-25.888580,nan,1.815908,nan,nan,6.994361,nan,8.000000,7.000000,23.000000,24.000000,39.000000,55.000000,53.000000
-25.587550,nan,1.815908,nan,nan,6.994361,nan,8.000000,7.000000,23.000000,24.000000,39.000000,55.000000,53.000000
-25.286520,nan,1.815908,nan,nan,6.994361,nan,8.000000,8.000000,23.000000,24.000000,40.000000,55.000000,53.000000
-24.985490,nan,1.815908,nan,nan,6.994361,nan,8.000000,8.000000,23.000000,24.000000,40.000000,55.000000,53.000000
-24.684460,nan,1.815908,nan,nan,6.994361,nan,8.000000,8.000000,23.000000,24.000000,40.000000,55.000000,53.000000
-24.383430,nan,1.815908,nan,nan,6.994361,nan,8.000000,8.000000,23.000000,24.000000,40.000000,55.000000,53.000000
-24.082400,nan,1.815908,nan,nan,6.994361,nan,8.000000,9.000000,23.000000,24.000000,41.000000,55.000000,53.000000
-23.781370,nan,1.815908,nan,nan,6.994361,nan,8.000000,9.000000,23.000000,24.000000,41.000000,55.000000,53.000000
-23.480340,nan,1.815908,nan,nan,6.994361,nan,8.000000,9.000000,23.000000,24.000000,41.000000,55.000000,53.000000
-23.179310,nan,1.815908,nan,nan,6.994361,nan,8.000000,9.000000,23.000000,24.000000,41.000000,55.000000,53.000000
-22.878280,nan,1.815908,nan,nan,6.994361,nan,8.000000,10.000000,23.000000,24.000000,42.000000,55.000000,53.000000
-22.577250,nan,1.815908,nan,nan,6.994361,nan,8.000000,10.000000,23.000000,24.000000,42.000000,55.000000,53.000000
-22.276220,nan,1.815908,nan,nan,6.994361,nan,8.000000,10.000000,23.000000,24.000000,42.000000,55.000000,53.000000
-21.975190,nan,1.815908,nan,nan,6.994361,nan,8.000000,10.000000,23.000000,24.000000,42.000000,55.000000,53.000000
-21.674160,nan,1.815908,nan,nan,6.994361,nan,8.000000,11.000000,23.000000,24.000000,43.000000,55.000000,53.000000
-21.373130,nan,1.815908,nan,nan,6.994361,nan,8.000000,11.000000,23.000000,24.000000,43.000000,55.000000,53.000000
-21.072100,nan,1.815908,nan,nan,6.994361,nan,8.000000,11.000000,23.000000,24.000000,43.000000,55.000000,53.000000
-20.771070,nan,1.815908,nan,nan,6.994361,nan,8.000000,11.000000,23.000000,24.000000,43.000000,55.000000,53.000000
-20.470040,nan,1.815908,nan,nan,6.994361,nan,8.000000,12.000000,23.000000,24.000000,44.000000,55.000000,53.000000
-20.169010,nan,1.815908,nan,nan,6.994361,nan,8.000000,12.000000,23.000000,24.000000,44.000000,55.000000,53.000000
-19.867980,nan,1.815908,nan,nan,6.994361,nan,8.000000,12.000000,23.000000,24.000000,44.000000,55.000000,53.000000
-19.566950,nan,1.815908,nan,nan,6.994361,nan,8.000000,12.000000,23.000000,24.000000,44.000000,55.000000,53.000000
-19.265920,nan,1.815908,nan,nan,6.994361,nan,8.000000,13.000000,23.000000,24.000000,45.000000,55.000000,53.000000
-18.964890,nan,1.815908,nan,nan,6.994361,nan,8.000000,13.000000,23.000000,24.000000,45.000000,55.000000,53.000000
-18.663860,nan,1.815908,nan,nan,6.994361,nan,8.000000,13.000000,23.000000,24.000000,45.000000,55.000000,53.000000
-18.362830,nan,1.815908,nan,nan,6.994361,nan,8.000000,13.000000,23.000000,24.000000,45.000000,55.000000,53.000000
-18.061800,nan,1.815908,nan,nan,6.994361,nan,8.000000,14.000000,23.000000,24.000000,46.000000,55.000000,53.000000
-17.760770,nan,1.815908,nan,nan,6.994361,nan,8.000000,14.000000,23.000000,24.000000,46.000000,55.000000,53.000000
-17.459740,nan,1.815908,nan,nan,6.994361,nan,8.000000,14.000000,23.000000,24.000000,46.000000,55.000000,53.000000
-17.158710,nan,1.815908,nan,1.000000,6.994361,nan,8.000000,14.000000,23.000000,24.000000,46.000000,55.000000,53.000000
-16.857680,nan,1.815908,nan,1.000000,6.994361,nan,8.000000,15.000000,23.000000,24.000000,47.000000,55.000000,53.000000
-16.556650,nan,1.815908,nan,1.000000,6.994361,nan,8.000000,15.000000,23.000000,24.000000,47.000000,55.000000,53.000000
-16.255620,nan,1.815908,nan,1.000000,6.994361,nan,8.000000,15.000000,23.000000,24.000000,47.000000,55.000000,53.000000
-15.954590,nan,1.815908,nan,1.000000,6.994361,nan,8.000000,15.000000,23.000000,24.000000,47.000000,55.000000,53.000000
-15.653560,nan,1.815908,nan,1.000000,6.994361,nan,8.000000,16.000000,23.000000,24.000000,48.000000,55.000000,53.000000
-15.352530,nan,1.815908,nan,1.000000,6.994361,nan,8.000000,16.000000,23.000000,24.000000,48.000000,55.000000,53.000000
-15.051500,nan,1.815908,nan,1.000000,6.994361,nan,8.000000,16.000000,23.000000,24.000000,48.000000,55.000000,53.000000
-14.750470,nan,1.815908,nan,1.000000,6.994361,nan,8.000000,16.000000,23.000000,24.000000,48.000000,55.000000,53.000000
-14.449440,nan,1.815908,nan,1.000000,6.994361,nan,8.000000,17.000000,23.000000,24.000000,49.000000,55.000000,53.000000
-14.148410,nan,1.815908,nan,1.000000,6.994361,nan,8.000000,17.000000,23.000000,24.000000,49.000000,55.000000,53.000000
-13.847380,nan,1.815908,nan,1.000000,7.997181,nan,8.000000,17.000000,24.000000,24.000000,49.000000,56.000000,53.000000
-13.546350,nan,1.815908,nan,1.000000,7.997181,nan,8.000000,17.000000,24.000000,24.000000,49.000000,56.000000,53.000000
-13.245320,nan,1.815908,nan,2.000000,7.997181,nan,8.000000,18.000000,24.000000,24.000000,50.000000,56.000000,53.000000
-12.944290,nan,1.815908,nan,2.000000,7.997181,nan,8.000000,18.000000,24.000000,24.000000,50.000000,56.000000,53.000000
-12.643260,nan,1.815908,nan,2.000000,7.997181,nan,8.000000,18.000000,24.000000,24.000000,50.000000,56.000000,53.000000
-12.342230,nan,1.815908,nan,2.000000,7.997181,nan,8.000000,18.000000,24.000000,24.000000,50.000000,56.000000,53.000000
-12.041200,nan,1.815908,nan,3.000000,7.997181,nan,8.000000,19.000000,24.000000,24.000000,51.000000,56.000000,53.000000
-11.740170,nan,1.815908,nan,3.000000,7.997181,nan,8.000000,19.000000,24.000000,24.000000,51.000000,56.000000,53.000000
-11.439140,nan,1.815908,nan,3.000000,7.997181,nan,8.000000,19.000000,24.000000,24.000000,51.000000,56.000000,53.000000
-11.138110,nan,1.815908,nan,3.000000,7.997181,nan,8.000000,19.000000,24.000000,24.000000,51.000000,56.000000,53.000000
-10.837080,nan,1.815908,nan,4.000000,7.997181,nan,8.000000,20.000000,24.000000,24.000000,52.000000,56.000000,53.000000
-10.536050,nan,1.815908,nan,4.000000,7.997181,nan,8.000000,20.000000,24.000000,24.000000,52.000000,56.000000,53.000000
-10.235020,nan,1.815908,nan,4.000000,7.997181,nan,8.000000,20.000000,24.000000,24.000000,52.000000,56.000000,53.000000
-9.933990,nan,1.815908,nan,4.000000,7.997181,nan,8.000000,20.000000,24.000000,24.000000,52.000000,56.000000,53.000000
-9.632960,nan,1.815908,nan,5.000000,7.997181,nan,8.000000,21.000000,24.000000,24.000000,53.000000,56.000000,53.000000
-9.331930,nan,1.815908,nan,5.000000,7.997181,nan,8.000000,21.000000,24.000000,24.000000,53.000000,56.000000,53.000000
-9.030900,nan,1.815908,nan,5.000000,7.997181,nan,8.000000,21.000000,24.000000,24.000000,53.000000,56.000000,53.000000
-8.729870,nan,1.815908,nan,5.000000,7.997181,nan,8.000000,21.000000,24.000000,24.000000,53.000000,56.000000,53.000000
-8.428840,nan,1.815908,nan,6.000000,7.997181,nan,8.000000,22.000000,24.000000,24.000000,54.000000,56.000000,53.000000
-8.127810,nan,1.815908,nan,6.000000,7.997181,nan,8.000000,22.000000,24.000000,24.000000,54.000000,56.000000,53.000000
-7.826780,nan,1.815908,nan,6.000000,7.997181,nan,8.000000,22.000000,24.000000,24.000000,54.000000,56.000000,53.000000
-7.525750,1.000000,1.815908,nan,6.000000,7.997181,nan,8.000000,22.000000,24.000000,24.000000,54.000000,56.000000,53.000000
-7.224720,1.000000,1.815908,nan,7.000000,7.997181,1.000000,8.000000,23.000000,24.000000,24.000000,55.000000,56.000000,53.000000
-6.923690,1.000000,1.815908,nan,7.000000,8.998591,2.000000,8.000000,23.000000,25.000000,24.000000,55.000000,57.000000,53.000000
-6.622660,1.000000,1.815908,nan,7.000000,8.998591,3.000000,8.000000,23.000000,25.000000,24.000000,55.000000,57.000000,53.000000
-6.321630,1.000000,1.815908,nan,7.000000,8.998591,4.000000,8.000000,23.000000,25.000000,24.000000,55.000000,57.000000,53.000000
-6.020600,1.000000,1.815908,nan,8.000000,8.998591,5.000000,8.000000,24.000000,25.000000,24.000000,56.000000,57.000000,53.000000
-5.719570,1.000000,1.815908,nan,8.000000,8.998591,6.000000,8.000000,24.000000,25.000000,24.000000,56.000000,57.000000,53.000000
-5.418540,1.000000,1.815908,nan,8.000000,8.998591,7.000000,8.000000,24.000000,25.000000,24.000000,56.000000,57.000000,53.000000
-5.117510,1.000000,1.815908,nan,8.000000,8.998591,8.000000,8.000000,24.000000,25.000000,24.000000,56.000000,57.000000,53.000000
-4.816480,1.000000,1.815908,nan,9.000000,8.998591,9.000000,8.000000,25.000000,25.000000,24.000000,57.000000,57.000000,53.000000
-4.515450,1.000000,1.815908,nan,9.000000,8.998591,10.000000,8.000000,25.000000,25.000000,24.000000,57.000000,57.000000,53.000000
-4.214420,1.000000,1.815908,nan,9.000000,8.998591,11.000000,8.000000,25.000000,25.000000,24.000000,57.000000,57.000000,53.000000
-3.913390,1.000000,1.815908,nan,9.000000,8.998591,11.000000,8.000000,25.000000,25.000000,24.000000,57.000000,57.000000,53.000000
-3.612360,2.000000,1.815908,nan,10.000000,8.998591,11.000000,8.000000,26.000000,25.000000,24.000000,58.000000,57.000000,53.000000
-3.311330,2.000000,1.815908,nan,10.000000,9.999296,11.000000,8.000000,26.000000,26.000000,24.000000,58.000000,58.000000,53.000000
-3.010300,2.000000,1.815908,nan,10.000000,9.999296,11.000000,8.000000,26.000000,26.000000,24.000000,58.000000,58.000000,53.000000
-2.709270,2.000000,1.815908,1.000000,10.000000,9.999296,11.000000,8.000000,26.000000,26.000000,24.000000,58.000000,58.000000,53.000000
-2.408240,3.000000,1.815908,2.000000,11.000000,9.999296,11.000000,8.000000,27.000000,26.000000,24.000000,59.000000,58.000000,53.000000
-2.107210,3.000000,1.815908,3.000000,11.000000,9.999296,11.000000,8.000000,27.000000,26.000000,24.000000,59.000000,58.000000,53.000000
-1.806180,3.000000,2.908892,4.000000,11.000000,10.999648,11.000000,8.000000,27.000000,27.000000,24.000000,59.000000,59.000000,53.000000
-1.505150,3.000000,2.908892,4.000000,11.000000,10.999648,11.000000,8.000000,27.000000,27.000000,24.000000,59.000000,59.000000,53.000000
-1.204120,4.000000,2.908892,4.000000,12.000000,10.999648,11.000000,8.000000,28.000000,27.000000,24.000000,60.000000,59.000000,53.000000
-0.903090,4.000000,3.954681,4.000000,12.000000,11.999824,11.000000,8.000000,28.000000,28.000000,24.000000,60.000000,60.000000,53.000000
-0.602060,4.000000,3.954681,4.000000,12.000000,11.999824,11.000000,8.000000,28.000000,28.000000,24.000000,60.000000,60.000000,53.000000
-0.301030,4.000000,4.977399,4.000000,12.000000,12.999912,11.000000,8.000000,28.000000,29.000000,24.000000,60.000000,61.000000,53.000000
0.000000,4.000000,4.977399,4.000000,12.000000,12.999912,11.000000,8.000000,28.000000,29.000000,24.000000,60.000000,61.000000,53.000000
0.301030,4.000000,3.954681,4.000000,12.000000,11.999824,11.000000,8.000000,28.000000,28.000000,24.000000,60.000000,60.000000,53.000000
0.602060,4.000000,3.954681,4.000000,12.000000,11.999824,11.000000,8.000000,28.000000,28.000000,24.000000,60.000000,60.000000,53.000000
0.903090,4.000000,2.908892,4.000000,12.000000,10.999648,11.000000,8.000000,28.000000,27.000000,24.000000,60.000000,59.000000,53.000000
1.204120,3.000000,2.908892,4.000000,11.000000,10.999648,11.000000,8.000000,27.000000,27.000000,24.000000,59.000000,59.000000,53.000000
1.505150,3.000000,2.908892,4.000000,11.000000,10.999648,11.000000,8.000000,27.000000,27.000000,24.000000,59.000000,59.000000,53.000000
1.806180,3.000000,1.815908,4.000000,11.000000,9.999296,11.000000,8.000000,27.000000,26.000000,24.000000,59.000000,58.000000,53.000000
2.107210,3.000000,1.815908,4.000000,11.000000,9.999296,11.000000,8.000000,27.000000,26.000000,24.000000,59.000000,58.000000,53.000000
2.408240,2.000000,1.815908,nan,10.000000,9.999296,11.000000,8.000000,26.000000,26.000000,24.000000,58.000000,58.000000,53.000000
2.709270,2.000000,1.815908,nan,10.000000,9.999296,11.000000,8.000000,26.000000,26.000000,24.000000,58.000000,58.000000,53.000000
3.010300,2.000000,1.815908,nan,10.000000,9.999296,11.000000,8.000000,26.000000,26.000000,24.000000,58.000000,58.000000,53.000000
3.311330,2.000000,1.815908,nan,10.000000,8.998591,11.000000,8.000000,26.000000,25.000000,24.000000,58.000000,57.000000,53.000000
3.612360,1.000000,1.815908,nan,9.000000,8.998591,11.000000,8.000000,25.000000,25.000000,24.000000,57.000000,57.000000,53.000000
3.913390,1.000000,1.815908,nan,9.000000,8.998591,11.000000,8.000000,25.000000,25.000000,24.000000,57.000000,57.000000,53.000000
4.214420,1.000000,1.815908,nan,9.000000,8.998591,11.000000,8.000000,25.000000,25.000000,24.000000,57.000000,57.000000,53.000000
4.515450,1.000000,1.815908,nan,9.000000,8.998591,11.000000,8.000000,25.000000,25.000000,24.000000,57.000000,57.000000,53.000000
4.816480,1.000000,1.815908,nan,8.000000,8.998591,nan,8.000000,24.000000,25.000000,24.000000,56.000000,57.000000,53.000000
5.117510,1.000000,1.815908,nan,8.000000,8.998591,nan,8.000000,24.000000,25.000000,24.000000,56.000000,57.000000,53.000000
5.418540,1.000000,1.815908,nan,8.000000,8.998591,nan,8.000000,24.000000,25.000000,24.000000,56.000000,57.000000,53.000000
5.719570,1.000000,1.815908,nan,8.000000,8.998591,nan,8.000000,24.000000,25.000000,24.000000,56.000000,57.000000,53.000000
6.020600,1.000000,1.815908,nan,7.000000,8.998591,nan,8.000000,23.000000,25.000000,24.000000,55.000000,57.000000,53.000000
6.321630,1.000000,1.815908,nan,7.000000,8.998591,nan,8.000000,23.000000,25.000000,24.000000,55.000000,57.000000,53.000000
6.622660,1.000000,1.815908,nan,7.000000,8.998591,nan,8.000000,23.000000,25.000000,24.000000,55.000000,57.000000,53.000000
6.923690,1.000000,1.815908,nan,7.000000,7.997181,nan,8.000000,23.000000,24.000000,24.000000,55.000000,56.000000,53.000000
7.224720,1.000000,1.815908,nan,6.000000,7.997181,nan,8.000000,22.000000,24.000000,24.000000,54.000000,56.000000,53.000000
7.525750,nan,1.815908,nan,6.000000,7.997181,nan,8.000000,22.000000,24.000000,24.000000,54.000000,56.000000,53.000000
7.826780,nan,1.815908,nan,6.000000,7.997181,nan,8.000000,22.000000,24.000000,24.000000,54.000000,56.000000,53.000000
8.127810,nan,1.815908,nan,6.000000,7.997181,nan,8.000000,22.000000,24.000000,24.000000,54.000000,56.000000,53.000000
8.428840,nan,1.815908,nan,5.000000,7.997181,nan,8.000000,21.000000,24.000000,24.000000,53.000000,56.000000,53.000000
8.729870,nan,1.815908,nan,5.000000,7.997181,nan,8.000000,21.000000,24.000000,24.000000,53.000000,56.000000,53.000000
9.030900,nan,1.815908,nan,5.000000,7.997181,nan,8.000000,21.000000,24.000000,24.000000,53.000000,56.000000,53.000000
9.331930,nan,1.815908,nan,5.000000,7.997181,nan,8.000000,21.000000,24.000000,24.000000,53.000000,56.000000,53.000000
9.632960,nan,1.815908,nan,4.000000,7.997181,nan,8.000000,20.000000,24.000000,24.000000,52.000000,56.000000,53.000000
9.933990,nan,1.815908,nan,4.000000,7.997181,nan,8.000000,20.000000,24.000000,24.000000,52.000000,56.000000,53.000000
10.235020,nan,1.815908,nan,4.000000,7.997181,nan,8.000000,20.000000,24.000000,24.000000,52.000000,56.000000,53.000000
10.536050,nan,1.815908,nan,4.000000,7.997181,nan,8.000000,20.000000,24.000000,24.000000,52.000000,56.000000,53.000000
10.837080,nan,1.815908,nan,3.000000,7.997181,nan,8.000000,19.000000,24.000000,24.000000,51.000000,56.000000,53.000000
11.138110,nan,1.815908,nan,3.000000,7.997181,nan,8.000000,19.000000,24.000000,24.000000,51.000000,56.000000,53.000000
11.439140,nan,1.815908,nan,3.000000,7.997181,nan,8.000000,19.000000,24.000000,24.000000,51.000000,56.000000,53.000000
11.740170,nan,1.815908,nan,3.000000,7.997181,nan,8.000000,19.000000,24.000000,24.000000,51.000000,56.000000,53.000000
12.041200,nan,1.815908,nan,2.000000,7.997181,nan,8.000000,18.000000,24.000000,24.000000,50.000000,56.000000,53.000000
12.342230,nan,1.815908,nan,2.000000,7.997181,nan,8.000000,18.000000,24.000000,24.000000,50.000000,56.000000,53.000000
12.643260,nan,1.815908,nan,2.000000,7.997181,nan,8.000000,18.000000,24.000000,24.000000,50.000000,56.000000,53.000000
12.944290,nan,1.815908,nan,2.000000,7.997181,nan,8.000000,18.000000,24.000000,24.000000,50.000000,56.000000,53.000000
13.245320,nan,1.815908,nan,1.000000,7.997181,nan,8.000000,17.000000,24.000000,24.000000,49.000000,56.000000,53.000000
13.546350,nan,1.815908,nan,1.000000,7.997181,nan,8.000000,17.000000,24.000000,24.000000,49.000000,56.000000,53.000000
13.847380,nan,1.815908,nan,1.000000,6.994361,nan,8.000000,17.000000,23.000000,24.000000,49.000000,55.000000,53.000000
14.148410,nan,1.815908,nan,1.000000,6.994361,nan,8.000000,17.000000,23.000000,24.000000,49.000000,55.000000,53.000000
14.449440,nan,1.815908,nan,1.000000,6.994361,nan,8.000000,16.000000,23.000000,24.000000,48.000000,55.000000,53.000000
14.750470,nan,1.815908,nan,1.000000,6.994361,nan,8.000000,16.000000,23.000000,24.000000,48.000000,55.000000,53.000000
15.051500,nan,1.815908,nan,1.000000,6.994361,nan,8.000000,16.000000,23.000000,24.000000,48.000000,55.000000,53.000000
15.352530,nan,1.815908,nan,1.000000,6.994361,nan,8.000000,16.000000,23.000000,24.000000,48.000000,55.000000,53.000000
15.653560,nan,1.815908,nan,1.000000,6.994361,nan,8.000000,15.000000,23.000000,24.000000,47.000000,55.000000,53.000000
15.954590,nan,1.815908,nan,1.000000,6.994361,nan,8.000000,15.000000,23.000000,24.000000,47.000000,55.000000,53.000000
16.255620,nan,1.815908,nan,1.000000,6.994361,nan,8.000000,15.000000,23.000000,24.000000,47.000000,55.000000,53.000000
16.556650,nan,1.815908,nan,1.000000,6.994361,nan,8.000000,15.000000,23.000000,24.000000,47.000000,55.000000,53.000000
16.857680,nan,1.815908,nan,1.000000,6.994361,nan,8.000000,14.000000,23.000000,24.000000,46.000000,55.000000,53.000000
17.158710,nan,1.815908,nan,nan,6.994361,nan,8.000000,14.000000,23.000000,24.000000,46.000000,55.000000,53.000000
17.459740,nan,1.815908,nan,nan,6.994361,nan,8.000000,14.000000,23.000000,24.000000,46.000000,55.000000,53.000000
17.760770,nan,1.815908,nan,nan,6.994361,nan,8.000000,14.000000,23.000000,24.000000,46.000000,55.000000,53.000000
18.061800,nan,1.815908,nan,nan,6.994361,nan,8.000000,13.000000,23.000000,24.000000,45.000000,55.000000,53.000000
18.362830,nan,1.815908,nan,nan,6.994361,nan,8.000000,13.000000,23.000000,24.000000,45.000000,55.000000,53.000000
18.663860,nan,1.815908,nan,nan,6.994361,nan,8.000000,13.000000,23.000000,24.000000,45.000000,55.000000,53.000000
18.964890,nan,1.815908,nan,nan,6.994361,nan,8.000000,13.000000,23.000000,24.000000,45.000000,55.000000,53.000000
19.265920,nan,1.815908,nan,nan,6.994361,nan,8.000000,12.000000,23.000000,24.000000,44.000000,55.000000,53.000000
19.566950,nan,1.815908,nan,nan,6.994361,nan,8.000000,12.000000,23.000000,24.000000,44.000000,55.000000,53.000000
19.867980,nan,1.815908,nan,nan,6.994361,nan,8.000000,12.000000,23.000000,24.000000,44.000000,55.000000,53.000000
20.169010,nan,1.815908,nan,nan,6.994361,nan,8.000000,12.000000,23.000000,24.000000,44.000000,55.000000,53.000000
20.470040,nan,1.815908,nan,nan,6.994361,nan,8.000000,11.000000,23.000000,24.000000,43.000000,55.000000,53.000000
20.771070,nan,1.815908,nan,nan,6.994361,nan,8.000000,11.000000,23.000000,24.000000,43.000000,55.000000,53.000000
21.072100,nan,1.815908,nan,nan,6.994361,nan,8.000000,11.000000,23.000000,24.000000,43.000000,55.000000,53.000000
21.373130,nan,1.815908,nan,nan,6.994361,nan,8.000000,11.000000,23.000000,24.000000,43.000000,55.000000,53.000000
21.674160,nan,1.815908,nan,nan,6.994361,nan,8.000000,10.000000,23.000000,24.000000,42.000000,55.000000,53.000000
21.975190,nan,1.815908,nan,nan,6.994361,nan,8.000000,10.000000,23.000000,24.000000,42.000000,55.000000,53.000000
22.276220,nan,1.815908,nan,nan,6.994361,nan,8.000000,10.000000,23.000000,24.000000,42.000000,55.000000,53.000000
22.577250,nan,1.815908,nan,nan,6.994361,nan,8.000000,10.000000,23.000000,24.000000,42.000000,55.000000,53.000000
22.878280,nan,1.815908,nan,nan,6.994361,nan,8.000000,9.000000,23.000000,24.000000,41.000000,55.000000,53.000000
23.179310,nan,1.815908,nan,nan,6.994361,nan,8.000000,9.000000,23.000000,24.000000,41.000000,55.000000,53.000000
23.480340,nan,1.815908,nan,nan,6.994361,nan,8.000000,9.000000,23.000000,24.000000,41.000000,55.000000,53.000000
23.781370,nan,1.815908,nan,nan,6.994361,nan,8.000000,9.000000,23.000000,24.000000,41.000000,55.000000,53.000000
24.082400,nan,1.815908,nan,nan,6.994361,nan,8.000000,8.000000,23.000000,24.000000,40.000000,55.000000,53.000000
24.383430,nan,1.815908,nan,nan,6.994361,nan,8.000000,8.000000,23.000000,24.000000,40.000000,55.000000,53.000000
24.684460,nan,1.815908,nan,nan,6.994361,nan,8.000000,8.000000,23.000000,24.000000,40.000000,55.000000,53.000000
24.985490,nan,1.815908,nan,nan,6.994361,nan,8.000000,8.000000,23.000000,24.000000,40.000000,55.000000,53.000000
25.286520,nan,1.815908,nan,nan,6.994361,nan,8.000000,7.000000,23.000000,24.000000,39.000000,55.000000,53.000000
25.587550,nan,1.815908,nan,nan,6.994361,nan,8.000000,7.000000,23.000000,24.000000,39.000000,55.000000,53.000000
25.888580,nan,1.815908,nan,nan,6.994361,nan,8.000000,7.000000,23.000000,24.000000,39.000000,55.000000,53.000000
26.189610,nan,1.815908,nan,nan,6.994361,nan,8.000000,7.000000,23.000000,24.000000,39.000000,55.000000,53.000000
26.490640,nan,1.815908,nan,nan,6.994361,nan,8.000000,6.000000,23.000000,24.000000,38.000000,55.000000,53.000000
26.791670,nan,1.815908,nan,nan,6.994361,nan,8.000000,6.000000,23.000000,24.000000,38.000000,55.000000,53.000000
27.092700,nan,1.815908,nan,nan,6.994361,nan,8.000000,6.000000,23.000000,24.000000,38.000000,55.000000,53.000000
27.393730,nan,1.815908,nan,nan,6.994361,nan,8.000000,6.000000,23.000000,24.000000,38.000000,55.000000,53.000000
27.694760,nan,1.815908,nan,nan,5.988714,nan,8.000000,5.000000,22.000000,24.000000,37.000000,54.000000,53.000000
27.995790,nan,1.815908,nan,nan,5.988714,nan,8.000000,5.000000,22.000000,24.000000,37.000000,54.000000,53.000000
28.296820,nan,1.815908,nan,nan,5.988714,nan,8.000000,5.000000,22.000000,24.000000,37.000000,54.000000,53.000000
28.597850,nan,1.815908,nan,nan,5.988714,nan,8.000000,5.000000,22.000000,24.000000,37.000000,54.000000,53.000000
28.898880,nan,1.815908,nan,nan,5.988714,nan,8.000000,4.000000,22.000000,24.000000,36.000000,54.000000,53.000000
29.199910,nan,1.815908,nan,nan,5.988714,nan,8.000000,4.000000,22.000000,24.000000,36.000000,54.000000,53.000000
29.500940,nan,1.815908,nan,nan,5.988714,nan,8.000000,4.000000,22.000000,24.000000,36.000000,54.000000,53.000000
29.801970,nan,1.815908,nan,nan,5.988714,nan,8.000000,4.000000,22.000000,24.000000,36.000000,54.000000,53.000000
30.103000,nan,1.815908,nan,nan,5.988714,nan,8.000000,3.000000,22.000000,24.000000,35.000000,54.000000,53.000000
30.404030,nan,1.815908,nan,nan,5.988714,nan,8.000000,3.000000,22.000000,24.000000,35.000000,54.000000,53.000000
30.705060,nan,1.815908,nan,nan,5.988714,nan,8.000000,3.000000,22.000000,24.000000,35.000000,54.000000,53.000000
31.006090,nan,1.815908,nan,nan,5.988714,nan,8.000000,3.000000,22.000000,24.000000,35.000000,54.000000,53.000000
31.307120,nan,1.815908,nan,nan,5.988714,nan,8.000000,2.000000,22.000000,24.000000,34.000000,54.000000,53.000000
31.608150,nan,1.815908,nan,nan,5.988714,nan,8.000000,2.000000,22.000000,24.000000,34.000000,54.000000,53.000000
31.909180,nan,1.815908,nan,nan,5.988714,nan,8.000000,2.000000,22.000000,24.000000,34.000000,54.000000,53.000000
32.210210,nan,1.815908,nan,nan,5.988714,nan,8.000000,2.000000,22.000000,24.000000,34.000000,54.000000,53.000000
32.511240,nan,1.815908,nan,nan,5.988714,nan,8.000000,1.000000,22.000000,24.000000,33.000000,54.000000,53.000000
32.812270,nan,1.815908,nan,nan,5.988714,nan,8.000000,1.000000,22.000000,24.000000,33.000000,54.000000,53.000000
33.113300,nan,1.815908,nan,nan,5.988714,nan,8.000000,1.000000,22.000000,24.000000,33.000000,54.000000,53.000000
33.414330,nan,1.815908,nan,nan,5.988714,nan,8.000000,1.000000,22.000000,24.000000,33.000000,54.000000,53.000000
33.715360,nan,1.815908,nan,nan,5.988714,nan,8.000000,1.000000,22.000000,24.000000,32.000000,54.000000,53.000000
34.016390,nan,1.815908,nan,nan,5.988714,nan,8.000000,1.000000,22.000000,24.000000,32.000000,54.000000,53.000000
34.317420,nan,1.815908,nan,nan,5.988714,nan,8.000000,1.000000,22.000000,24.000000,32.000000,54.000000,53.000000
34.618450,nan,1.815908,nan,nan,5.988714,nan,8.000000,1.000000,22.000000,24.000000,32.000000,54.000000,53.000000
34.919479,nan,1.815908,nan,nan,5.988714,nan,8.000000,1.000000,22.000000,24.000000,31.000000,54.000000,53.000000
35.220509,nan,1.815908,nan,nan,5.988714,nan,8.000000,1.000000,22.000000,24.000000,31.000000,54.000000,53.000000
35.521539,nan,1.815908,nan,nan,5.988714,nan,8.000000,1.000000,22.000000,24.000000,31.000000,54.000000,53.000000
35.822569,nan,1.815908,nan,nan,5.988714,nan,8.000000,1.000000,22.000000,24.000000,31.000000,54.000000,53.000000
36.123599,nan,1.815908,nan,nan,5.988714,nan,8.000000,1.000000,22.000000,24.000000,30.000000,54.000000,53.000000
36.424629,nan,1.815908,nan,nan,5.988714,nan,8.000000,nan,22.000000,24.000000,30.000000,54.000000,53.000000
36.725659,nan,1.815908,nan,nan,5.988714,nan,8.000000,nan,22.000000,24.000000,30.000000,54.000000,53.000000
37.026689,nan,1.815908,nan,nan,5.988714,nan,8.000000,nan,22.000000,24.000000,30.000000,54.000000,53.000000
37.327719,nan,1.815908,nan,nan,5.988714,nan,8.000000,nan,22.000000,24.000000,29.000000,54.000000,53.000000
37.628749,nan,1.815908,nan,nan,5.988714,nan,8.000000,nan,22.000000,24.000000,29.000000,54.000000,53.000000
37.929779,nan,1.815908,nan,nan,5.988714,nan,8.000000,nan,22.000000,24.000000,29.000000,54.000000,53.000000
38.230809,nan,1.815908,nan,nan,5.988714,nan,8.000000,nan,22.000000,24.000000,29.000000,54.000000,53.000000
38.531839,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,28.000000,54.000000,53.000000
38.832869,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,28.000000,54.000000,53.000000
39.133899,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,28.000000,54.000000,53.000000
39.434929,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,28.000000,54.000000,53.000000
39.735959,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,27.000000,54.000000,53.000000
40.036989,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,27.000000,54.000000,53.000000
40.338019,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,27.000000,54.000000,53.000000
40.639049,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,27.000000,54.000000,53.000000
40.940079,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,26.000000,54.000000,53.000000
41.241109,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,26.000000,54.000000,53.000000
41.542139,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,26.000000,54.000000,53.000000
41.843169,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,26.000000,54.000000,53.000000
42.144199,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,25.000000,54.000000,53.000000
42.445229,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,25.000000,54.000000,53.000000
42.746259,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,25.000000,54.000000,53.000000
43.047289,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,25.000000,54.000000,53.000000
43.348319,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,24.000000,54.000000,53.000000
43.649349,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,24.000000,54.000000,53.000000
43.950379,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,24.000000,54.000000,53.000000
44.251409,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,24.000000,54.000000,53.000000
44.552439,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,23.000000,54.000000,53.000000
44.853469,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,23.000000,54.000000,53.000000
45.154499,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,23.000000,54.000000,53.000000
45.455529,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,23.000000,54.000000,53.000000
45.756559,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,22.000000,54.000000,53.000000
46.057589,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,22.000000,54.000000,53.000000
46.358619,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,22.000000,54.000000,53.000000
46.659649,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,22.000000,54.000000,53.000000
46.960679,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,21.000000,54.000000,53.000000
47.261709,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,21.000000,54.000000,53.000000
47.562739,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,21.000000,54.000000,53.000000
47.863769,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,21.000000,54.000000,53.000000
48.164799,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,20.000000,54.000000,53.000000
48.465829,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,20.000000,54.000000,53.000000
48.766859,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,20.000000,54.000000,53.000000
49.067889,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,20.000000,54.000000,53.000000
49.368919,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,19.000000,54.000000,53.000000
49.669949,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,19.000000,54.000000,53.000000
49.970979,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,19.000000,54.000000,53.000000
50.272009,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,19.000000,54.000000,53.000000
50.573039,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,18.000000,54.000000,53.000000
50.874069,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,18.000000,54.000000,53.000000
51.175099,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,18.000000,54.000000,53.000000
51.476129,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,18.000000,54.000000,53.000000
51.777159,nan,1.815908,nan,nan,5.988714,nan,nan,nan,22.000000,nan,17.000000,54.000000,53.000000
52.078189,nan,nan,nan,nan,5.988714,nan,nan,nan,22.000000,nan,17.000000,54.000000,53.000000
52.379219,nan,nan,nan,nan,5.988714,nan,nan,nan,22.000000,nan,17.000000,54.000000,53.000000
52.680249,nan,nan,nan,nan,5.988714,nan,nan,nan,22.000000,nan,17.000000,54.000000,53.000000
52.981279,nan,nan,nan,nan,5.988714,nan,nan,nan,22.000000,nan,16.000000,54.000000,53.000000
53.282309,nan,nan,nan,nan,5.988714,nan,nan,nan,22.000000,nan,16.000000,54.000000,53.000000
53.583339,nan,nan,nan,nan,5.988714,nan,nan,nan,22.000000,nan,16.000000,54.000000,53.000000
53.884369,nan,nan,nan,nan,5.988714,nan,nan,nan,22.000000,nan,16.000000,54.000000,53.000000
54.185399,nan,nan,nan,nan,5.988714,nan,nan,nan,22.000000,nan,15.000000,54.000000,53.000000
54.486429,nan,nan,nan,nan,5.988714,nan,nan,nan,22.000000,nan,15.000000,54.000000,53.000000
54.787459,nan,nan,nan,nan,5.988714,nan,nan,nan,22.000000,nan,15.000000,54.000000,53.000000
55.088489,nan,nan,nan,nan,5.988714,nan,nan,nan,22.000000,nan,15.000000,54.000000,53.000000
55.389519,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,14.000000,nan,53.000000
55.690549,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,14.000000,nan,53.000000
55.991579,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,14.000000,nan,53.000000
56.292609,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,14.000000,nan,53.000000
56.593639,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,13.000000,nan,53.000000
56.894669,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,13.000000,nan,53.000000
57.195699,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,13.000000,nan,53.000000
57.496729,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,13.000000,nan,53.000000
57.797759,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,12.000000,nan,53.000000
58.098789,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,12.000000,nan,53.000000
58.399819,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,12.000000,nan,53.000000
58.700849,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,12.000000,nan,53.000000
59.001879,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,11.000000,nan,53.000000
59.302909,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,11.000000,nan,53.000000
59.603939,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,11.000000,nan,53.000000
59.904969,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,11.000000,nan,53.000000
60.205999,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,10.000000,nan,53.000000
60.507029,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,10.000000,nan,53.000000
60.808059,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,10.000000,nan,53.000000
61.109089,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,10.000000,nan,53.000000
61.410119,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,9.000000,nan,53.000000
61.711149,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,9.000000,nan,53.000000
62.012179,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,9.000000,nan,53.000000
62.313209,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,9.000000,nan,53.000000
62.614239,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,8.000000,nan,53.000000
62.915269,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,8.000000,nan,53.000000
63.216299,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,8.000000,nan,53.000000
63.517329,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,8.000000,nan,53.000000
63.818359,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,7.000000,nan,53.000000
64.119389,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,7.000000,nan,53.000000
64.420419,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,7.000000,nan,53.000000
64.721449,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,7.000000,nan,53.000000
65.022479,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,6.000000,nan,53.000000
65.323509,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,6.000000,nan,53.000000
65.624539,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,6.000000,nan,53.000000
65.925569,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,6.000000,nan,53.000000
66.226599,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,5.000000,nan,53.000000
66.527629,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,5.000000,nan,53.000000
66.828659,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,5.000000,nan,53.000000
67.129689,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,5.000000,nan,53.000000
67.430719,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,4.000000,nan,53.000000
67.731749,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,4.000000,nan,53.000000
68.032779,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,4.000000,nan,53.000000
68.333809,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,4.000000,nan,53.000000
68.634839,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.000000,nan,53.000000
68.935869,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.000000,nan,53.000000
69.236899,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.000000,nan,53.000000
69.537929,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.000000,nan,53.000000
69.838959,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.000000,nan,53.000000
70.139989,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.000000,nan,53.000000
70.441019,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.000000,nan,53.000000
70.742049,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.000000,nan,53.000000
71.043079,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.000000,nan,53.000000
71.344109,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.000000,nan,53.000000
71.645139,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.000000,nan,53.000000
71.946169,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.000000,nan,53.000000
72.247199,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.000000,nan,53.000000
72.548229,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.000000,nan,53.000000
72.849259,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.000000,nan,53.000000
73.150289,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.000000,nan,53.000000
73.451319,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.000000,nan,53.000000
73.752349,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.000000,nan,53.000000
74.053379,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.000000,nan,53.000000
74.354409,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.000000,nan,53.000000
74.655439,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.000000,nan,53.000000
74.956469,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
75.257499,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
75.558529,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
75.859559,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
76.160589,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
76.461619,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
76.762649,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
77.063679,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
77.364709,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
77.665739,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
77.966769,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
78.267799,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
78.568829,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
78.869859,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
79.170889,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
79.471919,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
79.772949,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
80.073979,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
80.375009,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
80.676039,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
80.977069,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
81.278099,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
81.579129,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
81.880159,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
82.181189,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
82.482219,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
82.783249,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
83.084279,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
83.385309,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
83.686339,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
83.987369,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
84.288399,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
84.589429,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
84.890459,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
85.191489,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
85.492519,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
85.793549,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
86.094579,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
86.395609,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
86.696639,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
86.997669,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
87.298699,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
87.599729,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
87.900759,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
88.201789,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
88.502819,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
88.803849,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
89.104879,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
89.405909,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
89.706939,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
90.007969,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
90.308999,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
90.610029,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
90.911059,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
91.212089,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
91.513119,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
91.814149,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
92.115179,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
92.416209,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
92.717239,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
93.018269,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
93.319299,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
93.620329,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
93.921359,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
94.222389,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
94.523419,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
94.824449,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
95.125479,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
95.426509,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
95.727539,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
96.028569,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
96.329599,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
96.630629,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
96.931659,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
97.232689,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
97.533719,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
97.834749,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
98.135779,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
98.436809,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
98.737839,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
99.038869,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
99.339899,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
99.640929,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
99.941959,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
100.242989,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
100.544019,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
100.845049,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
101.146079,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
101.447109,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
101.748139,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
102.049169,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
102.350199,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
102.651229,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
102.952259,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
103.253289,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
103.554319,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
103.855349,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
104.156378,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
104.457408,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
104.758438,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
105.059468,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
105.360498,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
105.661528,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
105.962558,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
106.263588,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
106.564618,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
106.865648,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
107.166678,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
107.467708,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
107.768738,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
108.069768,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
108.370798,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
108.671828,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
108.972858,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
109.273888,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
109.574918,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
109.875948,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
110.176978,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000
110.478008,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,53.000000


==> out/inv-bfloat16.csv <==
0.000000e+00,5.000000000000e+02
9.765625e-04,5.000000000000e+02
1.953125e-03,5.000000000000e+02
2.929688e-03,5.000000000000e+02
3.906250e-03,5.000000000000e+02
4.882812e-03,5.000000000000e+02
5.859375e-03,5.000000000000e+02
6.835938e-03,5.000000000000e+02
7.812500e-03,5.000000000000e+02
8.789062e-03,1.500000000000e+01
9.765625e-03,1.500000000000e+01
1.074219e-02,1.500000000000e+01
1.171875e-02,1.500000000000e+01
1.269531e-02,1.500000000000e+01
1.367188e-02,1.500000000000e+01
1.464844e-02,1.500000000000e+01
1.562500e-02,1.500000000000e+01
1.660156e-02,1.500000000000e+01
1.757812e-02,1.500000000000e+01
1.855469e-02,1.500000000000e+01
1.953125e-02,1.500000000000e+01
2.050781e-02,1.500000000000e+01
2.148438e-02,1.500000000000e+01
2.246094e-02,1.500000000000e+01
2.343750e-02,1.500000000000e+01
2.441406e-02,1.400000000000e+01
2.539062e-02,1.400000000000e+01
2.636719e-02,1.400000000000e+01
2.734375e-02,1.400000000000e+01
2.832031e-02,1.400000000000e+01
2.929688e-02,1.400000000000e+01
3.027344e-02,1.400000000000e+01
3.125000e-02,1.400000000000e+01
3.222656e-02,1.400000000000e+01
3.320312e-02,1.400000000000e+01
3.417969e-02,1.400000000000e+01
3.515625e-02,1.400000000000e+01
3.613281e-02,1.400000000000e+01
3.710938e-02,1.400000000000e+01
3.808594e-02,1.400000000000e+01
3.906250e-02,1.400000000000e+01
4.003906e-02,1.400000000000e+01
4.101562e-02,1.400000000000e+01
4.199219e-02,1.400000000000e+01
4.296875e-02,1.400000000000e+01
4.394531e-02,1.400000000000e+01
4.492188e-02,1.400000000000e+01
4.589844e-02,1.400000000000e+01
4.687500e-02,1.400000000000e+01
4.785156e-02,1.400000000000e+01
4.882812e-02,1.400000000000e+01
4.980469e-02,1.400000000000e+01
5.078125e-02,1.400000000000e+01
5.175781e-02,1.400000000000e+01
5.273438e-02,1.400000000000e+01
5.371094e-02,1.400000000000e+01
5.468750e-02,1.400000000000e+01
5.566406e-02,1.267807190511e+01
5.664062e-02,1.267807190511e+01
5.761719e-02,1.267807190511e+01
5.859375e-02,1.267807190511e+01
5.957031e-02,1.267807190511e+01
6.054688e-02,1.267807190511e+01
6.152344e-02,1.267807190511e+01
6.250000e-02,1.267807190511e+01
6.347656e-02,1.267807190511e+01
6.445312e-02,1.267807190511e+01
6.542969e-02,1.267807190511e+01
6.640625e-02,1.267807190511e+01
6.738281e-02,1.267807190511e+01
6.835938e-02,1.267807190511e+01
6.933594e-02,1.267807190511e+01
7.031250e-02,1.267807190511e+01
7.128906e-02,1.219264507794e+01
7.226562e-02,1.219264507794e+01
7.324219e-02,1.219264507794e+01
7.421875e-02,1.219264507794e+01
7.519531e-02,1.219264507794e+01
7.617188e-02,1.219264507794e+01
7.714844e-02,1.219264507794e+01
7.812500e-02,1.219264507794e+01
7.910156e-02,1.200000000000e+01
8.007812e-02,1.200000000000e+01
8.105469e-02,1.200000000000e+01
8.203125e-02,1.200000000000e+01
8.300781e-02,1.200000000000e+01
8.398438e-02,1.200000000000e+01
8.496094e-02,1.200000000000e+01
8.593750e-02,1.200000000000e+01
8.691406e-02,1.200000000000e+01
8.789062e-02,1.200000000000e+01
8.886719e-02,1.200000000000e+01
8.984375e-02,1.200000000000e+01
9.082031e-02,1.200000000000e+01
9.179688e-02,1.200000000000e+01
9.277344e-02,1.200000000000e+01
9.375000e-02,1.200000000000e+01
9.472656e-02,1.200000000000e+01
9.570312e-02,1.200000000000e+01
9.667969e-02,1.200000000000e+01
9.765625e-02,1.200000000000e+01
9.863281e-02,1.200000000000e+01
9.960938e-02,1.200000000000e+01
1.005859e-01,1.200000000000e+01
1.015625e-01,1.200000000000e+01
1.025391e-01,1.200000000000e+01
1.035156e-01,1.200000000000e+01
1.044922e-01,1.200000000000e+01
1.054688e-01,1.200000000000e+01
1.064453e-01,1.200000000000e+01
1.074219e-01,1.200000000000e+01
1.083984e-01,1.200000000000e+01
1.093750e-01,1.200000000000e+01
1.103516e-01,1.200000000000e+01
1.113281e-01,1.200000000000e+01
1.123047e-01,1.200000000000e+01
1.132812e-01,1.200000000000e+01
1.142578e-01,1.200000000000e+01
1.152344e-01,1.200000000000e+01
1.162109e-01,1.200000000000e+01
1.171875e-01,1.200000000000e+01
1.181641e-01,1.200000000000e+01
1.191406e-01,1.200000000000e+01
1.201172e-01,1.200000000000e+01
1.210938e-01,1.200000000000e+01
1.220703e-01,1.200000000000e+01
1.230469e-01,1.200000000000e+01
1.240234e-01,1.200000000000e+01
1.250000e-01,1.200000000000e+01
1.259766e-01,1.200000000000e+01
1.269531e-01,1.200000000000e+01
1.279297e-01,1.200000000000e+01
1.289062e-01,1.200000000000e+01
1.298828e-01,1.200000000000e+01
1.308594e-01,1.200000000000e+01
1.318359e-01,1.200000000000e+01
1.328125e-01,1.200000000000e+01
1.337891e-01,1.200000000000e+01
1.347656e-01,1.200000000000e+01
1.357422e-01,1.200000000000e+01
1.367188e-01,1.200000000000e+01
1.376953e-01,1.200000000000e+01
1.386719e-01,1.200000000000e+01
1.396484e-01,1.200000000000e+01
1.406250e-01,1.200000000000e+01
1.416016e-01,1.200000000000e+01
1.425781e-01,1.200000000000e+01
1.435547e-01,1.200000000000e+01
1.445312e-01,1.200000000000e+01
1.455078e-01,1.200000000000e+01
1.464844e-01,1.200000000000e+01
1.474609e-01,1.200000000000e+01
1.484375e-01,1.200000000000e+01
1.494141e-01,1.200000000000e+01
1.503906e-01,1.200000000000e+01
1.513672e-01,1.200000000000e+01
1.523438e-01,1.200000000000e+01
1.533203e-01,1.200000000000e+01
1.542969e-01,1.200000000000e+01
1.552734e-01,1.200000000000e+01
1.562500e-01,1.200000000000e+01
1.572266e-01,1.200000000000e+01
1.582031e-01,1.200000000000e+01
1.591797e-01,1.200000000000e+01
1.601562e-01,1.200000000000e+01
1.611328e-01,1.200000000000e+01
1.621094e-01,1.200000000000e+01
1.630859e-01,1.200000000000e+01
1.640625e-01,1.200000000000e+01
1.650391e-01,1.200000000000e+01
1.660156e-01,1.200000000000e+01
1.669922e-01,1.200000000000e+01
1.679688e-01,1.200000000000e+01
1.689453e-01,1.200000000000e+01
1.699219e-01,1.200000000000e+01
1.708984e-01,1.200000000000e+01
1.718750e-01,1.200000000000e+01
1.728516e-01,1.154056838136e+01
1.738281e-01,1.154056838136e+01
1.748047e-01,1.154056838136e+01
1.757812e-01,1.154056838136e+01
1.767578e-01,1.154056838136e+01
1.777344e-01,1.154056838136e+01
1.787109e-01,1.154056838136e+01
1.796875e-01,1.154056838136e+01
1.806641e-01,1.154056838136e+01
1.816406e-01,1.154056838136e+01
1.826172e-01,1.154056838136e+01
1.835938e-01,1.154056838136e+01
1.845703e-01,1.154056838136e+01
1.855469e-01,1.154056838136e+01
1.865234e-01,1.154056838136e+01
1.875000e-01,1.154056838136e+01
1.884766e-01,1.141503749928e+01
1.894531e-01,1.141503749928e+01
1.904297e-01,1.141503749928e+01
1.914062e-01,1.141503749928e+01
1.923828e-01,1.141503749928e+01
1.933594e-01,1.141503749928e+01
1.943359e-01,1.141503749928e+01
1.953125e-01,1.141503749928e+01
1.962891e-01,1.141503749928e+01
1.972656e-01,1.141503749928e+01
1.982422e-01,1.141503749928e+01
1.992188e-01,1.141503749928e+01
2.001953e-01,1.141503749928e+01
2.011719e-01,1.141503749928e+01
2.021484e-01,1.141503749928e+01
2.031250e-01,1.141503749928e+01
2.041016e-01,1.129956028186e+01
2.050781e-01,1.129956028186e+01
2.060547e-01,1.129956028186e+01
2.070312e-01,1.129956028186e+01
2.080078e-01,1.129956028186e+01
2.089844e-01,1.129956028186e+01
2.099609e-01,1.129956028186e+01
2.109375e-01,1.129956028186e+01
2.119141e-01,1.129956028186e+01
2.128906e-01,1.129956028186e+01
2.138672e-01,1.129956028186e+01
2.148438e-01,1.129956028186e+01
2.158203e-01,1.129956028186e+01
2.167969e-01,1.129956028186e+01
2.177734e-01,1.129956028186e+01
2.187500e-01,1.129956028186e+01
2.197266e-01,1.119264507794e+01
2.207031e-01,1.119264507794e+01
2.216797e-01,1.119264507794e+01
2.226562e-01,1.119264507794e+01
2.236328e-01,1.119264507794e+01
2.246094e-01,1.119264507794e+01
2.255859e-01,1.119264507794e+01
2.265625e-01,1.119264507794e+01
2.275391e-01,1.119264507794e+01
2.285156e-01,1.119264507794e+01
2.294922e-01,1.119264507794e+01
2.304688e-01,1.119264507794e+01
2.314453e-01,1.119264507794e+01
2.324219e-01,1.119264507794e+01
2.333984e-01,1.119264507794e+01
2.343750e-01,1.119264507794e+01
2.353516e-01,1.100000000000e+01
2.363281e-01,1.100000000000e+01
2.373047e-01,1.100000000000e+01
2.382812e-01,1.100000000000e+01
2.392578e-01,1.100000000000e+01
2.402344e-01,1.100000000000e+01
2.412109e-01,1.100000000000e+01
2.421875e-01,1.100000000000e+01
2.431641e-01,1.100000000000e+01
2.441406e-01,1.100000000000e+01
2.451172e-01,1.100000000000e+01
2.460938e-01,1.100000000000e+01
2.470703e-01,1.100000000000e+01
2.480469e-01,1.100000000000e+01
2.490234e-01,1.100000000000e+01
2.500000e-01,1.100000000000e+01
2.509766e-01,1.083007499856e+01
2.519531e-01,1.083007499856e+01
2.529297e-01,1.083007499856e+01
2.539062e-01,1.083007499856e+01
2.548828e-01,1.083007499856e+01
2.558594e-01,1.083007499856e+01
2.568359e-01,1.083007499856e+01
2.578125e-01,1.083007499856e+01
2.587891e-01,1.083007499856e+01
2.597656e-01,1.083007499856e+01
2.607422e-01,1.083007499856e+01
2.617188e-01,1.083007499856e+01
2.626953e-01,1.083007499856e+01
2.636719e-01,1.083007499856e+01
2.646484e-01,1.083007499856e+01
2.656250e-01,1.083007499856e+01
2.666016e-01,1.083007499856e+01
2.675781e-01,1.083007499856e+01
2.685547e-01,1.083007499856e+01
2.695312e-01,1.083007499856e+01
2.705078e-01,1.083007499856e+01
2.714844e-01,1.083007499856e+01
2.724609e-01,1.083007499856e+01
2.734375e-01,1.083007499856e+01
2.744141e-01,1.083007499856e+01
2.753906e-01,1.083007499856e+01
2.763672e-01,1.083007499856e+01
2.773438e-01,1.083007499856e+01
2.783203e-01,1.083007499856e+01
2.792969e-01,1.083007499856e+01
2.802734e-01,1.083007499856e+01
2.812500e-01,1.083007499856e+01
2.822266e-01,1.060768257722e+01
2.832031e-01,1.060768257722e+01
2.841797e-01,1.060768257722e+01
2.851562e-01,1.060768257722e+01
2.861328e-01,1.060768257722e+01
2.871094e-01,1.060768257722e+01
2.880859e-01,1.060768257722e+01
2.890625e-01,1.060768257722e+01
2.900391e-01,1.060768257722e+01
2.910156e-01,1.060768257722e+01
2.919922e-01,1.060768257722e+01
2.929688e-01,1.060768257722e+01
2.939453e-01,1.060768257722e+01
2.949219e-01,1.060768257722e+01
2.958984e-01,1.060768257722e+01
2.968750e-01,1.060768257722e+01
2.978516e-01,1.047643804394e+01
2.988281e-01,1.047643804394e+01
2.998047e-01,1.047643804394e+01
3.007812e-01,1.047643804394e+01
3.017578e-01,1.047643804394e+01
3.027344e-01,1.047643804394e+01
3.037109e-01,1.047643804394e+01
3.046875e-01,1.047643804394e+01
3.056641e-01,1.047643804394e+01
3.066406e-01,1.047643804394e+01
3.076172e-01,1.047643804394e+01
3.085938e-01,1.047643804394e+01
3.095703e-01,1.047643804394e+01
3.105469e-01,1.047643804394e+01
3.115234e-01,1.047643804394e+01
3.125000e-01,1.047643804394e+01
3.134766e-01,1.035614381023e+01
3.144531e-01,1.035614381023e+01
3.154297e-01,1.035614381023e+01
3.164062e-01,1.035614381023e+01
3.173828e-01,1.035614381023e+01
3.183594e-01,1.035614381023e+01
3.193359e-01,1.035614381023e+01
3.203125e-01,1.035614381023e+01
3.212891e-01,1.035614381023e+01
3.222656e-01,1.035614381023e+01
3.232422e-01,1.035614381023e+01
3.242188e-01,1.035614381023e+01
3.251953e-01,1.035614381023e+01
3.261719e-01,1.035614381023e+01
3.271484e-01,1.035614381023e+01
3.281250e-01,1.035614381023e+01
3.291016e-01,1.029956028186e+01
3.300781e-01,1.029956028186e+01
3.310547e-01,1.029956028186e+01
3.320312e-01,1.029956028186e+01
3.330078e-01,1.029956028186e+01
3.339844e-01,1.029956028186e+01
3.349609e-01,1.029956028186e+01
3.359375e-01,1.029956028186e+01
3.369141e-01,1.029956028186e+01
3.378906e-01,1.029956028186e+01
3.388672e-01,1.029956028186e+01
3.398438e-01,1.029956028186e+01
3.408203e-01,1.029956028186e+01
3.417969e-01,1.029956028186e+01
3.427734e-01,1.029956028186e+01
3.437500e-01,1.029956028186e+01
3.447266e-01,1.000000000000e+01
3.457031e-01,1.000000000000e+01
3.466797e-01,1.000000000000e+01
3.476562e-01,1.000000000000e+01
3.486328e-01,1.000000000000e+01
3.496094e-01,1.000000000000e+01
3.505859e-01,1.000000000000e+01
3.515625e-01,1.000000000000e+01
3.525391e-01,1.000000000000e+01
3.535156e-01,1.000000000000e+01
3.544922e-01,1.000000000000e+01
3.554688e-01,1.000000000000e+01
3.564453e-01,1.000000000000e+01
3.574219e-01,1.000000000000e+01
3.583984e-01,1.000000000000e+01
3.593750e-01,1.000000000000e+01
3.603516e-01,1.000000000000e+01
3.613281e-01,1.000000000000e+01
3.623047e-01,1.000000000000e+01
3.632812e-01,1.000000000000e+01
3.642578e-01,1.000000000000e+01
3.652344e-01,1.000000000000e+01
3.662109e-01,1.000000000000e+01
3.671875e-01,1.000000000000e+01
3.681641e-01,1.000000000000e+01
3.691406e-01,1.000000000000e+01
3.701172e-01,1.000000000000e+01
3.710938e-01,1.000000000000e+01
3.720703e-01,1.000000000000e+01
3.730469e-01,1.000000000000e+01
3.740234e-01,1.000000000000e+01
3.750000e-01,1.000000000000e+01
3.759766e-01,1.000000000000e+01
3.769531e-01,1.000000000000e+01
3.779297e-01,1.000000000000e+01
3.789062e-01,1.000000000000e+01
3.798828e-01,1.000000000000e+01
3.808594e-01,1.000000000000e+01
3.818359e-01,1.000000000000e+01
3.828125e-01,1.000000000000e+01
3.837891e-01,1.000000000000e+01
3.847656e-01,1.000000000000e+01
3.857422e-01,1.000000000000e+01
3.867188e-01,1.000000000000e+01
3.876953e-01,1.000000000000e+01
3.886719e-01,1.000000000000e+01
3.896484e-01,1.000000000000e+01
3.906250e-01,1.000000000000e+01
3.916016e-01,1.000000000000e+01
3.925781e-01,1.000000000000e+01
3.935547e-01,1.000000000000e+01
3.945312e-01,1.000000000000e+01
3.955078e-01,1.000000000000e+01
3.964844e-01,1.000000000000e+01
3.974609e-01,1.000000000000e+01
3.984375e-01,1.000000000000e+01
3.994141e-01,1.000000000000e+01
4.003906e-01,1.000000000000e+01
4.013672e-01,1.000000000000e+01
4.023438e-01,1.000000000000e+01
4.033203e-01,1.000000000000e+01
4.042969e-01,1.000000000000e+01
4.052734e-01,1.000000000000e+01
4.062500e-01,1.000000000000e+01
4.072266e-01,9.912537158750e+00
4.082031e-01,9.912537158750e+00
4.091797e-01,9.912537158750e+00
4.101562e-01,9.912537158750e+00
4.111328e-01,9.912537158750e+00
4.121094e-01,9.912537158750e+00
4.130859e-01,9.912537158750e+00
4.140625e-01,9.912537158750e+00
4.150391e-01,9.912537158750e+00
4.160156e-01,9.912537158750e+00
4.169922e-01,9.912537158750e+00
4.179688e-01,9.912537158750e+00
4.189453e-01,9.912537158750e+00
4.199219e-01,9.912537158750e+00
4.208984e-01,9.912537158750e+00
4.218750e-01,9.912537158750e+00
4.228516e-01,9.912537158750e+00
4.238281e-01,9.912537158750e+00
4.248047e-01,9.912537158750e+00
4.257812e-01,9.912537158750e+00
4.267578e-01,9.912537158750e+00
4.277344e-01,9.912537158750e+00
4.287109e-01,9.912537158750e+00
4.296875e-01,9.912537158750e+00
4.306641e-01,9.912537158750e+00
4.316406e-01,9.912537158750e+00
4.326172e-01,9.912537158750e+00
4.335938e-01,9.912537158750e+00
4.345703e-01,9.912537158750e+00
4.355469e-01,9.912537158750e+00
4.365234e-01,9.912537158750e+00
4.375000e-01,9.912537158750e+00
4.384766e-01,9.830074998558e+00
4.394531e-01,9.830074998558e+00
4.404297e-01,9.830074998558e+00
4.414062e-01,9.830074998558e+00
4.423828e-01,9.830074998558e+00
4.433594e-01,9.830074998558e+00
4.443359e-01,9.830074998558e+00
4.453125e-01,9.830074998558e+00
4.462891e-01,9.830074998558e+00
4.472656e-01,9.830074998558e+00
4.482422e-01,9.830074998558e+00
4.492188e-01,9.830074998558e+00
4.501953e-01,9.830074998558e+00
4.511719e-01,9.830074998558e+00
4.521484e-01,9.830074998558e+00
4.531250e-01,9.830074998558e+00
4.541016e-01,9.830074998558e+00
4.550781e-01,9.830074998558e+00
4.560547e-01,9.830074998558e+00
4.570312e-01,9.830074998558e+00
4.580078e-01,9.830074998558e+00
4.589844e-01,9.830074998558e+00
4.599609e-01,9.830074998558e+00
4.609375e-01,9.830074998558e+00
4.619141e-01,9.830074998558e+00
4.628906e-01,9.830074998558e+00
4.638672e-01,9.830074998558e+00
4.648438e-01,9.830074998558e+00
4.658203e-01,9.830074998558e+00
4.667969e-01,9.830074998558e+00
4.677734e-01,9.830074998558e+00
4.687500e-01,9.830074998558e+00
4.697266e-01,9.790546634371e+00
4.707031e-01,9.790546634371e+00
4.716797e-01,9.790546634371e+00
4.726562e-01,9.790546634371e+00
4.736328e-01,9.790546634371e+00
4.746094e-01,9.790546634371e+00
4.755859e-01,9.790546634371e+00
4.765625e-01,9.790546634371e+00
4.775391e-01,9.790546634371e+00
4.785156e-01,9.790546634371e+00
4.794922e-01,9.790546634371e+00
4.804688e-01,9.790546634371e+00
4.814453e-01,9.790546634371e+00
4.824219e-01,9.790546634371e+00
4.833984e-01,9.790546634371e+00
4.843750e-01,9.790546634371e+00
4.853516e-01,9.607682577221e+00
4.863281e-01,9.607682577221e+00
4.873047e-01,9.607682577221e+00
4.882812e-01,9.607682577221e+00
4.892578e-01,9.607682577221e+00
4.902344e-01,9.607682577221e+00
4.912109e-01,9.607682577221e+00
4.921875e-01,9.607682577221e+00
4.931641e-01,9.607682577221e+00
4.941406e-01,9.607682577221e+00
4.951172e-01,9.607682577221e+00
4.960938e-01,9.607682577221e+00
4.970703e-01,9.607682577221e+00
4.980469e-01,9.607682577221e+00
4.990234e-01,9.607682577221e+00
5.000000e-01,9.607682577221e+00
5.009766e-01,9.573735245298e+00
5.019531e-01,9.573735245298e+00
5.029297e-01,9.573735245298e+00
5.039062e-01,9.573735245298e+00
5.048828e-01,9.573735245298e+00
5.058594e-01,9.573735245298e+00
5.068359e-01,9.573735245298e+00
5.078125e-01,9.573735245298e+00
5.087891e-01,9.573735245298e+00
5.097656e-01,9.573735245298e+00
5.107422e-01,9.573735245298e+00
5.117188e-01,9.573735245298e+00
5.126953e-01,9.573735245298e+00
5.136719e-01,9.573735245298e+00
5.146484e-01,9.573735245298e+00
5.156250e-01,9.573735245298e+00
5.166016e-01,9.540568381363e+00
5.175781e-01,9.540568381363e+00
5.185547e-01,9.540568381363e+00
5.195312e-01,9.540568381363e+00
5.205078e-01,9.540568381363e+00
5.214844e-01,9.540568381363e+00
5.224609e-01,9.540568381363e+00
5.234375e-01,9.540568381363e+00
5.244141e-01,9.540568381363e+00
5.253906e-01,9.540568381363e+00
5.263672e-01,9.540568381363e+00
5.273438e-01,9.540568381363e+00
5.283203e-01,9.540568381363e+00
5.292969e-01,9.540568381363e+00
5.302734e-01,9.540568381363e+00
5.312500e-01,9.540568381363e+00
5.322266e-01,9.508146903670e+00
5.332031e-01,9.508146903670e+00
5.341797e-01,9.508146903670e+00
5.351562e-01,9.508146903670e+00
5.361328e-01,9.508146903670e+00
5.371094e-01,9.508146903670e+00
5.380859e-01,9.508146903670e+00
5.390625e-01,9.508146903670e+00
5.400391e-01,9.508146903670e+00
5.410156e-01,9.508146903670e+00
5.419922e-01,9.508146903670e+00
5.429688e-01,9.508146903670e+00
5.439453e-01,9.508146903670e+00
5.449219e-01,9.508146903670e+00
5.458984e-01,9.508146903670e+00
5.468750e-01,9.508146903670e+00
5.478516e-01,9.356143810225e+00
5.488281e-01,9.356143810225e+00
5.498047e-01,9.356143810225e+00
5.507812e-01,9.356143810225e+00
5.517578e-01,9.356143810225e+00
5.527344e-01,9.356143810225e+00
5.537109e-01,9.356143810225e+00
5.546875e-01,9.356143810225e+00
5.556641e-01,9.356143810225e+00
5.566406e-01,9.356143810225e+00
5.576172e-01,9.356143810225e+00
5.585938e-01,9.356143810225e+00
5.595703e-01,9.356143810225e+00
5.605469e-01,9.356143810225e+00
5.615234e-01,9.356143810225e+00
5.625000e-01,9.356143810225e+00
5.634766e-01,9.192645077942e+00
5.644531e-01,9.192645077942e+00
5.654297e-01,9.192645077942e+00
5.664062e-01,9.192645077942e+00
5.673828e-01,9.192645077942e+00
5.683594e-01,9.192645077942e+00
5.693359e-01,9.192645077942e+00
5.703125e-01,9.192645077942e+00
5.712891e-01,9.192645077942e+00
5.722656e-01,9.192645077942e+00
5.732422e-01,9.192645077942e+00
5.742188e-01,9.192645077942e+00
5.751953e-01,9.192645077942e+00
5.761719e-01,9.192645077942e+00
5.771484e-01,9.192645077942e+00
5.781250e-01,9.192645077942e+00
5.791016e-01,9.192645077942e+00
5.800781e-01,9.192645077942e+00
5.810547e-01,9.192645077942e+00
5.820312e-01,9.192645077942e+00
5.830078e-01,9.192645077942e+00
5.839844e-01,9.192645077942e+00
5.849609e-01,9.192645077942e+00
5.859375e-01,9.192645077942e+00
5.869141e-01,9.192645077942e+00
5.878906e-01,9.192645077942e+00
5.888672e-01,9.192645077942e+00
5.898438e-01,9.192645077942e+00
5.908203e-01,9.192645077942e+00
5.917969e-01,9.192645077942e+00
5.927734e-01,9.192645077942e+00
5.937500e-01,9.192645077942e+00
5.947266e-01,9.093109404391e+00
5.957031e-01,9.093109404391e+00
5.966797e-01,9.093109404391e+00
5.976562e-01,9.093109404391e+00
5.986328e-01,9.093109404391e+00
5.996094e-01,9.093109404391e+00
6.005859e-01,9.093109404391e+00
6.015625e-01,9.093109404391e+00
6.025391e-01,9.093109404391e+00
6.035156e-01,9.093109404391e+00
6.044922e-01,9.093109404391e+00
6.054688e-01,9.093109404391e+00
6.064453e-01,9.093109404391e+00
6.074219e-01,9.093109404391e+00
6.083984e-01,9.093109404391e+00
6.093750e-01,9.093109404391e+00
6.103516e-01,9.045803689613e+00
6.113281e-01,9.045803689613e+00
6.123047e-01,9.045803689613e+00
6.132812e-01,9.045803689613e+00
6.142578e-01,9.045803689613e+00
6.152344e-01,9.045803689613e+00
6.162109e-01,9.045803689613e+00
6.171875e-01,9.045803689613e+00
6.181641e-01,9.045803689613e+00
6.191406e-01,9.045803689613e+00
6.201172e-01,9.045803689613e+00
6.210938e-01,9.045803689613e+00
6.220703e-01,9.045803689613e+00
6.230469e-01,9.045803689613e+00
6.240234e-01,9.045803689613e+00
6.250000e-01,9.045803689613e+00
6.259766e-01,9.045803689613e+00
6.269531e-01,9.045803689613e+00
6.279297e-01,9.045803689613e+00
6.289062e-01,9.045803689613e+00
6.298828e-01,9.045803689613e+00
6.308594e-01,9.045803689613e+00
6.318359e-01,9.045803689613e+00
6.328125e-01,9.045803689613e+00
6.337891e-01,9.045803689613e+00
6.347656e-01,9.045803689613e+00
6.357422e-01,9.045803689613e+00
6.367188e-01,9.045803689613e+00
6.376953e-01,9.045803689613e+00
6.386719e-01,9.045803689613e+00
6.396484e-01,9.045803689613e+00
6.406250e-01,9.045803689613e+00
6.416016e-01,9.045803689613e+00
6.425781e-01,9.045803689613e+00
6.435547e-01,9.045803689613e+00
6.445312e-01,9.045803689613e+00
6.455078e-01,9.045803689613e+00
6.464844e-01,9.045803689613e+00
6.474609e-01,9.045803689613e+00
6.484375e-01,9.045803689613e+00
6.494141e-01,9.045803689613e+00
6.503906e-01,9.045803689613e+00
6.513672e-01,9.045803689613e+00
6.523438e-01,9.045803689613e+00
6.533203e-01,9.045803689613e+00
6.542969e-01,9.045803689613e+00
6.552734e-01,9.045803689613e+00
6.562500e-01,9.045803689613e+00
6.572266e-01,9.022720076500e+00
6.582031e-01,9.022720076500e+00
6.591797e-01,9.022720076500e+00
6.601562e-01,9.022720076500e+00
6.611328e-01,9.022720076500e+00
6.621094e-01,9.022720076500e+00
6.630859e-01,9.022720076500e+00
6.640625e-01,9.022720076500e+00
6.650391e-01,9.022720076500e+00
6.660156e-01,9.022720076500e+00
6.669922e-01,9.022720076500e+00
6.679688e-01,9.022720076500e+00
6.689453e-01,9.022720076500e+00
6.699219e-01,9.022720076500e+00
6.708984e-01,9.022720076500e+00
6.718750e-01,9.022720076500e+00
6.728516e-01,9.000000000000e+00
6.738281e-01,9.000000000000e+00
6.748047e-01,9.000000000000e+00
6.757812e-01,9.000000000000e+00
6.767578e-01,9.000000000000e+00
6.777344e-01,9.000000000000e+00
6.787109e-01,9.000000000000e+00
6.796875e-01,9.000000000000e+00
6.806641e-01,9.000000000000e+00
6.816406e-01,9.000000000000e+00
6.826172e-01,9.000000000000e+00
6.835938e-01,9.000000000000e+00
6.845703e-01,9.000000000000e+00
6.855469e-01,9.000000000000e+00
6.865234e-01,9.000000000000e+00
6.875000e-01,9.000000000000e+00
6.884766e-01,9.000000000000e+00
6.894531e-01,9.000000000000e+00
6.904297e-01,9.000000000000e+00
6.914062e-01,9.000000000000e+00
6.923828e-01,9.000000000000e+00
6.933594e-01,9.000000000000e+00
6.943359e-01,9.000000000000e+00
6.953125e-01,9.000000000000e+00
6.962891e-01,9.000000000000e+00
6.972656e-01,9.000000000000e+00
6.982422e-01,9.000000000000e+00
6.992188e-01,9.000000000000e+00
7.001953e-01,9.000000000000e+00
7.011719e-01,9.000000000000e+00
7.021484e-01,9.000000000000e+00
7.031250e-01,9.000000000000e+00
7.041016e-01,9.000000000000e+00
7.050781e-01,9.000000000000e+00
7.060547e-01,9.000000000000e+00
7.070312e-01,9.000000000000e+00
7.080078e-01,9.000000000000e+00
7.089844e-01,9.000000000000e+00
7.099609e-01,9.000000000000e+00
7.109375e-01,9.000000000000e+00
7.119141e-01,9.000000000000e+00
7.128906e-01,9.000000000000e+00
7.138672e-01,9.000000000000e+00
7.148438e-01,9.000000000000e+00
7.158203e-01,9.000000000000e+00
7.167969e-01,9.000000000000e+00
7.177734e-01,9.000000000000e+00
7.187500e-01,9.000000000000e+00
7.197266e-01,9.000000000000e+00
7.207031e-01,9.000000000000e+00
7.216797e-01,9.000000000000e+00
7.226562e-01,9.000000000000e+00
7.236328e-01,9.000000000000e+00
7.246094e-01,9.000000000000e+00
7.255859e-01,9.000000000000e+00
7.265625e-01,9.000000000000e+00
7.275391e-01,9.000000000000e+00
7.285156e-01,9.000000000000e+00
7.294922e-01,9.000000000000e+00
7.304688e-01,9.000000000000e+00
7.314453e-01,9.000000000000e+00
7.324219e-01,9.000000000000e+00
7.333984e-01,9.000000000000e+00
7.343750e-01,9.000000000000e+00
7.353516e-01,8.955605880642e+00
7.363281e-01,8.955605880642e+00
7.373047e-01,8.955605880642e+00
7.382812e-01,8.955605880642e+00
7.392578e-01,8.955605880642e+00
7.402344e-01,8.955605880642e+00
7.412109e-01,8.955605880642e+00
7.421875e-01,8.955605880642e+00
7.431641e-01,8.955605880642e+00
7.441406e-01,8.955605880642e+00
7.451172e-01,8.955605880642e+00
7.460938e-01,8.955605880642e+00
7.470703e-01,8.955605880642e+00
7.480469e-01,8.955605880642e+00
7.490234e-01,8.955605880642e+00
7.500000e-01,8.955605880642e+00
7.509766e-01,8.933910809542e+00
7.519531e-01,8.933910809542e+00
7.529297e-01,8.933910809542e+00
7.539062e-01,8.933910809542e+00
7.548828e-01,8.933910809542e+00
7.558594e-01,8.933910809542e+00
7.568359e-01,8.933910809542e+00
7.578125e-01,8.933910809542e+00
7.587891e-01,8.933910809542e+00
7.597656e-01,8.933910809542e+00
7.607422e-01,8.933910809542e+00
7.617188e-01,8.933910809542e+00
7.626953e-01,8.933910809542e+00
7.636719e-01,8.933910809542e+00
7.646484e-01,8.933910809542e+00
7.656250e-01,8.933910809542e+00
7.666016e-01,8.912537158750e+00
7.675781e-01,8.912537158750e+00
7.685547e-01,8.912537158750e+00
7.695312e-01,8.912537158750e+00
7.705078e-01,8.912537158750e+00
7.714844e-01,8.912537158750e+00
7.724609e-01,8.912537158750e+00
7.734375e-01,8.912537158750e+00
7.744141e-01,8.912537158750e+00
7.753906e-01,8.912537158750e+00
7.763672e-01,8.912537158750e+00
7.773438e-01,8.912537158750e+00
7.783203e-01,8.912537158750e+00
7.792969e-01,8.912537158750e+00
7.802734e-01,8.912537158750e+00
7.812500e-01,8.912537158750e+00
7.822266e-01,8.850252880495e+00
7.832031e-01,8.850252880495e+00
7.841797e-01,8.850252880495e+00
7.851562e-01,8.850252880495e+00
7.861328e-01,8.850252880495e+00
7.871094e-01,8.850252880495e+00
7.880859e-01,8.850252880495e+00
7.890625e-01,8.850252880495e+00
7.900391e-01,8.850252880495e+00
7.910156e-01,8.850252880495e+00
7.919922e-01,8.850252880495e+00
7.929688e-01,8.850252880495e+00
7.939453e-01,8.850252880495e+00
7.949219e-01,8.850252880495e+00
7.958984e-01,8.850252880495e+00
7.968750e-01,8.850252880495e+00
7.978516e-01,8.830074998558e+00
7.988281e-01,8.830074998558e+00
7.998047e-01,8.830074998558e+00
8.007812e-01,8.830074998558e+00
8.017578e-01,8.830074998558e+00
8.027344e-01,8.830074998558e+00
8.037109e-01,8.830074998558e+00
8.046875e-01,8.830074998558e+00
8.056641e-01,8.752072486556e+00
8.066406e-01,8.752072486556e+00
8.076172e-01,8.752072486556e+00
8.085938e-01,8.752072486556e+00
8.095703e-01,8.752072486556e+00
8.105469e-01,8.752072486556e+00
8.115234e-01,8.752072486556e+00
8.125000e-01,8.752072486556e+00
8.134766e-01,8.752072486556e+00
8.144531e-01,8.752072486556e+00
8.154297e-01,8.752072486556e+00
8.164062e-01,8.752072486556e+00
8.173828e-01,8.752072486556e+00
8.183594e-01,8.752072486556e+00
8.193359e-01,8.752072486556e+00
8.203125e-01,8.752072486556e+00
8.212891e-01,8.752072486556e+00
8.222656e-01,8.752072486556e+00
8.232422e-01,8.752072486556e+00
8.242188e-01,8.752072486556e+00
8.251953e-01,8.752072486556e+00
8.261719e-01,8.752072486556e+00
8.271484e-01,8.752072486556e+00
8.281250e-01,8.752072486556e+00
8.291016e-01,8.678071905113e+00
8.300781e-01,8.678071905113e+00
8.310547e-01,8.678071905113e+00
8.320312e-01,8.678071905113e+00
8.330078e-01,8.678071905113e+00
8.339844e-01,8.678071905113e+00
8.349609e-01,8.678071905113e+00
8.359375e-01,8.678071905113e+00
8.369141e-01,8.642447995382e+00
8.378906e-01,8.642447995382e+00
8.388672e-01,8.642447995382e+00
8.398438e-01,8.642447995382e+00
8.408203e-01,8.642447995382e+00
8.417969e-01,8.642447995382e+00
8.427734e-01,8.642447995382e+00
8.437500e-01,8.642447995382e+00
8.447266e-01,8.642447995382e+00
8.457031e-01,8.642447995382e+00
8.466797e-01,8.642447995382e+00
8.476562e-01,8.642447995382e+00
8.486328e-01,8.642447995382e+00
8.496094e-01,8.642447995382e+00
8.505859e-01,8.642447995382e+00
8.515625e-01,8.642447995382e+00
8.525391e-01,8.624960568653e+00
8.535156e-01,8.624960568653e+00
8.544922e-01,8.624960568653e+00
8.554688e-01,8.624960568653e+00
8.564453e-01,8.624960568653e+00
8.574219e-01,8.624960568653e+00
8.583984e-01,8.624960568653e+00
8.593750e-01,8.624960568653e+00
8.603516e-01,8.607682577221e+00
8.613281e-01,8.607682577221e+00
8.623047e-01,8.607682577221e+00
8.632812e-01,8.607682577221e+00
8.642578e-01,8.607682577221e+00
8.652344e-01,8.607682577221e+00
8.662109e-01,8.607682577221e+00
8.671875e-01,8.607682577221e+00
8.681641e-01,8.607682577221e+00
8.691406e-01,8.607682577221e+00
8.701172e-01,8.607682577221e+00
8.710938e-01,8.607682577221e+00
8.720703e-01,8.607682577221e+00
8.730469e-01,8.607682577221e+00
8.740234e-01,8.607682577221e+00
8.750000e-01,8.607682577221e+00
8.759766e-01,8.590609063862e+00
8.769531e-01,8.590609063862e+00
8.779297e-01,8.590609063862e+00
8.789062e-01,8.590609063862e+00
8.798828e-01,8.590609063862e+00
8.808594e-01,8.590609063862e+00
8.818359e-01,8.590609063862e+00
8.828125e-01,8.590609063862e+00
8.837891e-01,8.590609063862e+00
8.847656e-01,8.590609063862e+00
8.857422e-01,8.590609063862e+00
8.867188e-01,8.590609063862e+00
8.876953e-01,8.590609063862e+00
8.886719e-01,8.590609063862e+00
8.896484e-01,8.590609063862e+00
8.906250e-01,8.590609063862e+00
8.916016e-01,8.540568381363e+00
8.925781e-01,8.540568381363e+00
8.935547e-01,8.540568381363e+00
8.945312e-01,8.540568381363e+00
8.955078e-01,8.540568381363e+00
8.964844e-01,8.540568381363e+00
8.974609e-01,8.540568381363e+00
8.984375e-01,8.540568381363e+00
8.994141e-01,8.540568381363e+00
9.003906e-01,8.540568381363e+00
9.013672e-01,8.540568381363e+00
9.023438e-01,8.540568381363e+00
9.033203e-01,8.540568381363e+00
9.042969e-01,8.540568381363e+00
9.052734e-01,8.540568381363e+00
9.062500e-01,8.540568381363e+00
9.072266e-01,8.540568381363e+00
9.082031e-01,8.540568381363e+00
9.091797e-01,8.540568381363e+00
9.101562e-01,8.540568381363e+00
9.111328e-01,8.540568381363e+00
9.121094e-01,8.540568381363e+00
9.130859e-01,8.540568381363e+00
9.140625e-01,8.540568381363e+00
9.150391e-01,8.476438043943e+00
9.160156e-01,8.476438043943e+00
9.169922e-01,8.476438043943e+00
9.179688e-01,8.476438043943e+00
9.189453e-01,8.476438043943e+00
9.199219e-01,8.476438043943e+00
9.208984e-01,8.476438043943e+00
9.218750e-01,8.476438043943e+00
9.228516e-01,8.415037499279e+00
9.238281e-01,8.415037499279e+00
9.248047e-01,8.415037499279e+00
9.257812e-01,8.415037499279e+00
9.267578e-01,8.415037499279e+00
9.277344e-01,8.415037499279e+00
9.287109e-01,8.415037499279e+00
9.296875e-01,8.415037499279e+00
9.306641e-01,8.385290155885e+00
9.316406e-01,8.385290155885e+00
9.326172e-01,8.385290155885e+00
9.335938e-01,8.385290155885e+00
9.345703e-01,8.385290155885e+00
9.355469e-01,8.385290155885e+00
9.365234e-01,8.385290155885e+00
9.375000e-01,8.385290155885e+00
9.384766e-01,8.385290155885e+00
9.394531e-01,8.385290155885e+00
9.404297e-01,8.385290155885e+00
9.414062e-01,8.385290155885e+00
9.423828e-01,8.385290155885e+00
9.433594e-01,8.385290155885e+00
9.443359e-01,8.385290155885e+00
9.453125e-01,8.385290155885e+00
9.462891e-01,8.356143810225e+00
9.472656e-01,8.356143810225e+00
9.482422e-01,8.356143810225e+00
9.492188e-01,8.356143810225e+00
9.501953e-01,8.356143810225e+00
9.511719e-01,8.356143810225e+00
9.521484e-01,8.356143810225e+00
9.531250e-01,8.356143810225e+00
9.541016e-01,8.313499472817e+00
9.550781e-01,8.313499472817e+00
9.560547e-01,8.313499472817e+00
9.570312e-01,8.313499472817e+00
9.580078e-01,8.313499472817e+00
9.589844e-01,8.313499472817e+00
9.599609e-01,8.313499472817e+00
9.609375e-01,8.313499472817e+00
9.619141e-01,8.245112497837e+00
9.628906e-01,8.245112497837e+00
9.638672e-01,8.245112497837e+00
9.648438e-01,8.245112497837e+00
9.658203e-01,8.245112497837e+00
9.667969e-01,8.245112497837e+00
9.677734e-01,8.245112497837e+00
9.687500e-01,8.245112497837e+00
9.697266e-01,8.192645077942e+00
9.707031e-01,8.192645077942e+00
9.716797e-01,8.192645077942e+00
9.726562e-01,8.192645077942e+00
9.736328e-01,8.192645077942e+00
9.746094e-01,8.192645077942e+00
9.755859e-01,8.192645077942e+00
9.765625e-01,8.192645077942e+00
9.775391e-01,8.179821037585e+00
9.785156e-01,8.179821037585e+00
9.794922e-01,8.179821037585e+00
9.804688e-01,8.179821037585e+00
9.814453e-01,8.179821037585e+00
9.824219e-01,8.179821037585e+00
9.833984e-01,8.179821037585e+00
9.843750e-01,8.179821037585e+00
9.853516e-01,8.069262662437e+00
9.863281e-01,8.069262662437e+00
9.873047e-01,8.069262662437e+00
9.882812e-01,8.069262662437e+00
9.892578e-01,8.069262662437e+00
9.902344e-01,8.069262662437e+00
9.912109e-01,8.069262662437e+00
9.921875e-01,8.069262662437e+00
9.931641e-01,8.011315313228e+00
9.941406e-01,8.011315313228e+00
9.951172e-01,8.011315313228e+00
9.960938e-01,8.011315313228e+00
9.970703e-01,8.011315313228e+00
9.980469e-01,8.011315313228e+00
9.990234e-01,8.011315313228e+00
1.000000e+00,8.011315313228e+00


==> out/inv-posit16.csv <==
0.000000e+00,5.000000000000e+02
9.766221e-04,5.000000000000e+02
1.953244e-03,5.000000000000e+02
2.929866e-03,5.000000000000e+02
3.906488e-03,2.200000000000e+01
4.883111e-03,2.067807190511e+01
5.859733e-03,2.000000000000e+01
6.836355e-03,2.000000000000e+01
7.812977e-03,2.000000000000e+01
8.789599e-03,2.000000000000e+01
9.766221e-03,2.000000000000e+01
1.074284e-02,2.000000000000e+01
1.171947e-02,1.954056838136e+01
1.269609e-02,1.883007499856e+01
1.367271e-02,1.860768257722e+01
1.464933e-02,1.841503749928e+01
1.562595e-02,1.800000000000e+01
1.660258e-02,1.800000000000e+01
1.757920e-02,1.800000000000e+01
1.855582e-02,1.800000000000e+01
1.953244e-02,1.800000000000e+01
2.050906e-02,1.800000000000e+01
2.148569e-02,1.800000000000e+01
2.246231e-02,1.800000000000e+01
2.343893e-02,1.800000000000e+01
2.441555e-02,1.800000000000e+01
2.539217e-02,1.800000000000e+01
2.636880e-02,1.795560588064e+01
2.734542e-02,1.783007499856e+01
2.832204e-02,1.767807190511e+01
2.929866e-02,1.767807190511e+01
3.027529e-02,1.760768257722e+01
3.125191e-02,1.757373524530e+01
3.222853e-02,1.754056838136e+01
3.320515e-02,1.744541114832e+01
3.418177e-02,1.741503749928e+01
3.515840e-02,1.741503749928e+01
3.613502e-02,1.735614381023e+01
3.711164e-02,1.727207954544e+01
3.808826e-02,1.719264507794e+01
3.906488e-02,1.711735695064e+01
4.004151e-02,1.691253715875e+01
4.101813e-02,1.683007499856e+01
4.199475e-02,1.679054663437e+01
4.297137e-02,1.675207248656e+01
4.394799e-02,1.667807190511e+01
4.492462e-02,1.667807190511e+01
4.590124e-02,1.657373524530e+01
4.687786e-02,1.649220535980e+01
4.785448e-02,1.647643804394e+01
4.883111e-02,1.643014439167e+01
4.980773e-02,1.638529015588e+01
5.078435e-02,1.627207954544e+01
5.176097e-02,1.624511249784e+01
5.273759e-02,1.623181567522e+01
5.371422e-02,1.619264507794e+01
5.469084e-02,1.619264507794e+01
5.566746e-02,1.619264507794e+01
5.664408e-02,1.619264507794e+01
5.762070e-02,1.619264507794e+01
5.859733e-02,1.619264507794e+01
5.957395e-02,1.614201900487e+01
6.055057e-02,1.609310940439e+01
6.152719e-02,1.604580368961e+01
6.250381e-02,1.601131531323e+01
6.348044e-02,1.600000000000e+01
6.445706e-02,1.600000000000e+01
6.543368e-02,1.600000000000e+01
6.641030e-02,1.600000000000e+01
6.738693e-02,1.600000000000e+01
6.836355e-02,1.595560588064e+01
6.934017e-02,1.595560588064e+01
7.031679e-02,1.591253715875e+01
7.129341e-02,1.591253715875e+01
7.227004e-02,1.591253715875e+01
7.324666e-02,1.589147554322e+01
7.422328e-02,1.587071698306e+01
7.519990e-02,1.585025288050e+01
7.617652e-02,1.576159526067e+01
7.715315e-02,1.571459778114e+01
7.812977e-02,1.570537925111e+01
7.910639e-02,1.569621925182e+01
8.008301e-02,1.566014999712e+01
8.105963e-02,1.559060906386e+01
8.203626e-02,1.554878888817e+01
8.301288e-02,1.552426656903e+01
8.398950e-02,1.549220535980e+01
8.496612e-02,1.547643804394e+01
8.594275e-02,1.547643804394e+01
8.691937e-02,1.547643804394e+01
8.789599e-02,1.547643804394e+01
8.887261e-02,1.545310554011e+01
8.984923e-02,1.544541114832e+01
9.082586e-02,1.544541114832e+01
9.180248e-02,1.541503749928e+01
9.277910e-02,1.541503749928e+01
9.375572e-02,1.541503749928e+01
9.473234e-02,1.541503749928e+01
9.570897e-02,1.541503749928e+01
9.668559e-02,1.540754296273e+01
9.766221e-02,1.535614381023e+01
9.863883e-02,1.535614381023e+01
9.961546e-02,1.534178851725e+01
1.005921e-01,1.532757465803e+01
1.015687e-01,1.532757465803e+01
1.025453e-01,1.531349947282e+01
1.035219e-01,1.529956028186e+01
1.044986e-01,1.529956028186e+01
1.054752e-01,1.527207954544e+01
1.064518e-01,1.527207954544e+01
1.074284e-01,1.526529037977e+01
1.084051e-01,1.523844876756e+01
1.093817e-01,1.519264507794e+01
1.103583e-01,1.517345151271e+01
1.113349e-01,1.516710998584e+01
1.123115e-01,1.515450994906e+01
1.132882e-01,1.514201900487e+01
1.142648e-01,1.512963528042e+01
1.152414e-01,1.512348305344e+01
1.162180e-01,1.510518223669e+01
1.171947e-01,1.509310940439e+01
1.181713e-01,1.508711066377e+01
1.191479e-01,1.508113676273e+01
1.201245e-01,1.504580368961e+01
1.211011e-01,1.504580368961e+01
1.220778e-01,1.501131531323e+01
1.230544e-01,1.501131531323e+01
1.240310e-01,1.500000000000e+01
1.250076e-01,1.500000000000e+01
1.259843e-01,1.500000000000e+01
1.269609e-01,1.500000000000e+01
1.279375e-01,1.500000000000e+01
1.289141e-01,1.500000000000e+01
1.298907e-01,1.500000000000e+01
1.308674e-01,1.500000000000e+01
1.318440e-01,1.498877274458e+01
1.328206e-01,1.496657699846e+01
1.337972e-01,1.495560588064e+01
1.347739e-01,1.495015145055e+01
1.357505e-01,1.490196791704e+01
1.367271e-01,1.487587868817e+01
1.377037e-01,1.487071698306e+01
1.386803e-01,1.486044864760e+01
1.396570e-01,1.485534175717e+01
1.406336e-01,1.483007499856e+01
1.416102e-01,1.483007499856e+01
1.425868e-01,1.481017544112e+01
1.435634e-01,1.481017544112e+01
1.445401e-01,1.481017544112e+01
1.455167e-01,1.480524314558e+01
1.464933e-01,1.478083147954e+01
1.474699e-01,1.476159526067e+01
1.484466e-01,1.472387559473e+01
1.494232e-01,1.471459778114e+01
1.503998e-01,1.471459778114e+01
1.513764e-01,1.467807190511e+01
1.523530e-01,1.467807190511e+01
1.533297e-01,1.466908312189e+01
1.543063e-01,1.466014999712e+01
1.552829e-01,1.464244799538e+01
1.562595e-01,1.464244799538e+01
1.572362e-01,1.462496056865e+01
1.582128e-01,1.461629570753e+01
1.591894e-01,1.460768257722e+01
1.601660e-01,1.460339521882e+01
1.611426e-01,1.459912056372e+01
1.621193e-01,1.459912056372e+01
1.630959e-01,1.458214748511e+01
1.640725e-01,1.457373524530e+01
1.650491e-01,1.456120814742e+01
1.660258e-01,1.455705650415e+01
1.670024e-01,1.453239444992e+01
1.679790e-01,1.452426656903e+01
1.689556e-01,1.451618422274e+01
1.699322e-01,1.451618422274e+01
1.709089e-01,1.449617426200e+01
1.718855e-01,1.448036374716e+01
1.728621e-01,1.448036374716e+01
1.738387e-01,1.446861853948e+01
1.748154e-01,1.444541114832e+01
1.757920e-01,1.444541114832e+01
1.767686e-01,1.441879941808e+01
1.777452e-01,1.441879941808e+01
1.787218e-01,1.441503749928e+01
1.796985e-01,1.441128536442e+01
1.806751e-01,1.440008715781e+01
1.816517e-01,1.440008715781e+01
1.826283e-01,1.438529015588e+01
1.836050e-01,1.438529015588e+01
1.845816e-01,1.437794818054e+01
1.855582e-01,1.435254157355e+01
1.865348e-01,1.434894830882e+01
1.875114e-01,1.434536397147e+01
1.884881e-01,1.434178851725e+01
1.894647e-01,1.434178851725e+01
1.904413e-01,1.432051990049e+01
1.914179e-01,1.431349947282e+01
1.923946e-01,1.429956028186e+01
1.933712e-01,1.429956028186e+01
1.943478e-01,1.429956028186e+01
1.953244e-01,1.429956028186e+01
1.963010e-01,1.429264086792e+01
1.972777e-01,1.427890081129e+01
1.982543e-01,1.425180715041e+01
1.992309e-01,1.423181567522e+01
2.002075e-01,1.423181567522e+01
2.011842e-01,1.422851053050e+01
2.021608e-01,1.419264507794e+01
2.031374e-01,1.418621880878e+01
2.041140e-01,1.417345151271e+01
2.050906e-01,1.416710998584e+01
2.060673e-01,1.414825095858e+01
2.070439e-01,1.414825095858e+01
2.080205e-01,1.414201900487e+01
2.089971e-01,1.412348305344e+01
2.099738e-01,1.411430362666e+01
2.109504e-01,1.409310940439e+01
2.119270e-01,1.409310940439e+01
2.129036e-01,1.408711066377e+01
2.138802e-01,1.408113676273e+01
2.148569e-01,1.407518749639e+01
2.158335e-01,1.406926266244e+01
2.168101e-01,1.406926266244e+01
2.177867e-01,1.406926266244e+01
2.187634e-01,1.405455616362e+01
2.197400e-01,1.403421571534e+01
2.207166e-01,1.403133320680e+01
2.216932e-01,1.401700642531e+01
2.226698e-01,1.401131531323e+01
2.236465e-01,1.401131531323e+01
2.246231e-01,1.401131531323e+01
2.255997e-01,1.400000000000e+01
2.265763e-01,1.400000000000e+01
2.275530e-01,1.400000000000e+01
2.285296e-01,1.400000000000e+01
2.295062e-01,1.400000000000e+01
2.304828e-01,1.400000000000e+01
2.314594e-01,1.400000000000e+01
2.324361e-01,1.400000000000e+01
2.334127e-01,1.400000000000e+01
2.343893e-01,1.399437545081e+01
2.353659e-01,1.398319171231e+01
2.363426e-01,1.397763218697e+01
2.373192e-01,1.397763218697e+01
2.382958e-01,1.396657699846e+01
2.392724e-01,1.394743194920e+01
2.402490e-01,1.394471756450e+01
2.412257e-01,1.393660491871e+01
2.422023e-01,1.393391080954e+01
2.431789e-01,1.393391080954e+01
2.441555e-01,1.393391080954e+01
2.451321e-01,1.393391080954e+01
2.461088e-01,1.393391080954e+01
2.470854e-01,1.393391080954e+01
2.480620e-01,1.393122172201e+01
2.490386e-01,1.391519161220e+01
2.500153e-01,1.390988758034e+01
2.509919e-01,1.389671219159e+01
2.519685e-01,1.389671219159e+01
2.529451e-01,1.389147554322e+01
2.539217e-01,1.389147554322e+01
2.548984e-01,1.389147554322e+01
2.558750e-01,1.387846648266e+01
2.568516e-01,1.387587868817e+01
2.578282e-01,1.385789294270e+01
2.588049e-01,1.385025288050e+01
2.597815e-01,1.385025288050e+01
2.607581e-01,1.382757249135e+01
2.617347e-01,1.382507431750e+01
2.627113e-01,1.382507431750e+01
2.636880e-01,1.382009090999e+01
2.646646e-01,1.381017544112e+01
2.656412e-01,1.380032765516e+01
2.666178e-01,1.379054663437e+01
2.675945e-01,1.379054663437e+01
2.685711e-01,1.378083147954e+01
2.695477e-01,1.377841287874e+01
2.705243e-01,1.377599832580e+01
2.715009e-01,1.375207248656e+01
2.724776e-01,1.375207248656e+01
2.734542e-01,1.375207248656e+01
2.744308e-01,1.375207248656e+01
2.754074e-01,1.375207248656e+01
2.763841e-01,1.374261215731e+01
2.773607e-01,1.373321345931e+01
2.783373e-01,1.372853697210e+01
2.793139e-01,1.372387559473e+01
2.802905e-01,1.372387559473e+01
2.812672e-01,1.371459778114e+01
2.822438e-01,1.370767836720e+01
2.832204e-01,1.369621925182e+01
2.841970e-01,1.368938721834e+01
2.851737e-01,1.368485043774e+01
2.861503e-01,1.367807190511e+01
2.871269e-01,1.367357051288e+01
2.881035e-01,1.367132507267e+01
2.890801e-01,1.366460964531e+01
2.900568e-01,1.366014999712e+01
2.910334e-01,1.365127184577e+01
2.920100e-01,1.365127184577e+01
2.929866e-01,1.365127184577e+01
2.939633e-01,1.364906081845e+01
2.949399e-01,1.364685317450e+01
2.959165e-01,1.364244799538e+01
2.968931e-01,1.363586534499e+01
2.978697e-01,1.363149353849e+01
2.988464e-01,1.361629570753e+01
2.998230e-01,1.361629570753e+01
3.007996e-01,1.361629570753e+01
3.017762e-01,1.360768257722e+01
3.027529e-01,1.360768257722e+01
3.037295e-01,1.359485853686e+01
3.047061e-01,1.358637207098e+01
3.056827e-01,1.358425823171e+01
3.066593e-01,1.358003982215e+01
3.076360e-01,1.357373524530e+01
3.086126e-01,1.357373524530e+01
3.095892e-01,1.357373524530e+01
3.105658e-01,1.357373524530e+01
3.115425e-01,1.356954744833e+01
3.125191e-01,1.356537177236e+01
3.134957e-01,1.355913083239e+01
3.144723e-01,1.355705650415e+01
3.154489e-01,1.354467277970e+01
3.164256e-01,1.354056838136e+01
3.174022e-01,1.354056838136e+01
3.183788e-01,1.354056838136e+01
3.193554e-01,1.353239444992e+01
3.203321e-01,1.352224173356e+01
3.213087e-01,1.350414497311e+01
3.222853e-01,1.350015411292e+01
3.232619e-01,1.350015411292e+01
3.242385e-01,1.350015411292e+01
3.252152e-01,1.349220535980e+01
3.261918e-01,1.348824734623e+01
3.271684e-01,1.348036374716e+01
3.281450e-01,1.347056944585e+01
3.291217e-01,1.346472462338e+01
3.300983e-01,1.344541114832e+01
3.310749e-01,1.344541114832e+01
3.320515e-01,1.344541114832e+01
3.330281e-01,1.344541114832e+01
3.340048e-01,1.343014439167e+01
3.349814e-01,1.342824735650e+01
3.359580e-01,1.341691723250e+01
3.369346e-01,1.340941295008e+01
3.379112e-01,1.340567539608e+01
3.388879e-01,1.340567539608e+01
3.398645e-01,1.340194749984e+01
3.408411e-01,1.340008715781e+01
3.418177e-01,1.339266968625e+01
3.427944e-01,1.338713150271e+01
3.437710e-01,1.338529015588e+01
3.447476e-01,1.338345115622e+01
3.457242e-01,1.337794818054e+01
3.467008e-01,1.337794818054e+01
3.476775e-01,1.337429115694e+01
3.486541e-01,1.337064337992e+01
3.496307e-01,1.336337537946e+01
3.506073e-01,1.335975506378e+01
3.515840e-01,1.335614381023e+01
3.525606e-01,1.335614381023e+01
3.535372e-01,1.335614381023e+01
3.545138e-01,1.335614381023e+01
3.554904e-01,1.335614381023e+01
3.564671e-01,1.335614381023e+01
3.574437e-01,1.335614381023e+01
3.584203e-01,1.335614381023e+01
3.593969e-01,1.334894830882e+01
3.603736e-01,1.334894830882e+01
3.613502e-01,1.334357513672e+01
3.623268e-01,1.334000410757e+01
3.633034e-01,1.333466408281e+01
3.642800e-01,1.333288845792e+01
3.652567e-01,1.332757465803e+01
3.662333e-01,1.331525137958e+01
3.672099e-01,1.331349947282e+01
3.681865e-01,1.330651304250e+01
3.691632e-01,1.330303247377e+01
3.701398e-01,1.329956028186e+01
3.711164e-01,1.329956028186e+01
3.720930e-01,1.329782731463e+01
3.730696e-01,1.329264086792e+01
3.740463e-01,1.327890081129e+01
3.750229e-01,1.327890081129e+01
3.759995e-01,1.325853301360e+01
3.769761e-01,1.325516616250e+01
3.779528e-01,1.325180715041e+01
3.789294e-01,1.325013057260e+01
3.799060e-01,1.324511249784e+01
3.808826e-01,1.324511249784e+01
3.818592e-01,1.324511249784e+01
3.828359e-01,1.324511249784e+01
3.838125e-01,1.324177678527e+01
3.847891e-01,1.323181567522e+01
3.857657e-01,1.322851053050e+01
3.867424e-01,1.322521294040e+01
3.877190e-01,1.322192287046e+01
3.886956e-01,1.322028064486e+01
3.896722e-01,1.321536515444e+01
3.906488e-01,1.320720970570e+01
3.916255e-01,1.320558413365e+01
3.926021e-01,1.319910010008e+01
3.935787e-01,1.319910010008e+01
3.945553e-01,1.319910010008e+01
3.955320e-01,1.319910010008e+01
3.965086e-01,1.319910010008e+01
3.974852e-01,1.319748363488e+01
3.984618e-01,1.319264507794e+01
3.994384e-01,1.319264507794e+01
4.004151e-01,1.318782269449e+01
4.013917e-01,1.317982103758e+01
4.023683e-01,1.317982103758e+01
4.033449e-01,1.317345151271e+01
4.043216e-01,1.317345151271e+01
4.052982e-01,1.317186351581e+01
4.062748e-01,1.315450994906e+01
4.072514e-01,1.315137705957e+01
4.082280e-01,1.314669044460e+01
4.092047e-01,1.314513161674e+01
4.101813e-01,1.314201900487e+01
4.111579e-01,1.314201900487e+01
4.121345e-01,1.314201900487e+01
4.131112e-01,1.313581385535e+01
4.140878e-01,1.313581385535e+01
4.150644e-01,1.313272126029e+01
4.160410e-01,1.312655588748e+01
4.170176e-01,1.312194908727e+01
4.179943e-01,1.311735695064e+01
4.189709e-01,1.311735695064e+01
4.199475e-01,1.311735695064e+01
4.209241e-01,1.311125675110e+01
4.219008e-01,1.310518223669e+01
4.228774e-01,1.310518223669e+01
4.238540e-01,1.310215454399e+01
4.248306e-01,1.310064307708e+01
4.258072e-01,1.309913319202e+01
4.267839e-01,1.309611815426e+01
4.277605e-01,1.309310940439e+01
4.287371e-01,1.309310940439e+01
4.297137e-01,1.309310940439e+01
4.306903e-01,1.308412062116e+01
4.316670e-01,1.308113676273e+01
4.326436e-01,1.307518749639e+01
4.336202e-01,1.306926266244e+01
4.345968e-01,1.306926266244e+01
4.355735e-01,1.306926266244e+01
4.365501e-01,1.306926266244e+01
4.375267e-01,1.306926266244e+01
4.385033e-01,1.306926266244e+01
4.394799e-01,1.306926266244e+01
4.404566e-01,1.306336206100e+01
4.414332e-01,1.304580368961e+01
4.424098e-01,1.304289795844e+01
4.433864e-01,1.303710399466e+01
4.443631e-01,1.303421571534e+01
4.453397e-01,1.302845644605e+01
4.463163e-01,1.302272007650e+01
4.472929e-01,1.301700642531e+01
4.482695e-01,1.301700642531e+01
4.492462e-01,1.301700642531e+01
4.502228e-01,1.301558154120e+01
4.511994e-01,1.300564656314e+01
4.521760e-01,1.300564656314e+01
4.531527e-01,1.300000000000e+01
4.541293e-01,1.299577953368e+01
4.551059e-01,1.299017138263e+01
4.560825e-01,1.298877274458e+01
4.570591e-01,1.298877274458e+01
4.580358e-01,1.298877274458e+01
4.590124e-01,1.298597952969e+01
4.599890e-01,1.298458494761e+01
4.609656e-01,1.298319171231e+01
4.619423e-01,1.297763218697e+01
4.629189e-01,1.297763218697e+01
4.638955e-01,1.297763218697e+01
4.648721e-01,1.297763218697e+01
4.658487e-01,1.297209400343e+01
4.668254e-01,1.296795427307e+01
4.678020e-01,1.296657699846e+01
4.687786e-01,1.296657699846e+01
4.697552e-01,1.296657699846e+01
4.707319e-01,1.296657699846e+01
4.717085e-01,1.296657699846e+01
4.726851e-01,1.296108101071e+01
4.736617e-01,1.296108101071e+01
4.746383e-01,1.295834084836e+01
4.756150e-01,1.295287608789e+01
4.765916e-01,1.295287608789e+01
4.775682e-01,1.294743194920e+01
4.785448e-01,1.293930406831e+01
4.795215e-01,1.293930406831e+01
4.804981e-01,1.293122172201e+01
4.814747e-01,1.292318440295e+01
4.824513e-01,1.291918247239e+01
4.834279e-01,1.291785095865e+01
4.844046e-01,1.291253715875e+01
4.853812e-01,1.291253715875e+01
4.863578e-01,1.291253715875e+01
4.873344e-01,1.290724285908e+01
4.883111e-01,1.289933766099e+01
4.892877e-01,1.289409149143e+01
4.902643e-01,1.289409149143e+01
4.912409e-01,1.288625783395e+01
4.922175e-01,1.288625783395e+01
4.931942e-01,1.288625783395e+01
4.941708e-01,1.288625783395e+01
4.951474e-01,1.288365603876e+01
4.961240e-01,1.288105892728e+01
4.971007e-01,1.288105892728e+01
4.980773e-01,1.288105892728e+01
4.990539e-01,1.287846648266e+01
5.000305e-01,1.287717200519e+01
5.010071e-01,1.286685778760e+01
5.019838e-01,1.285534175717e+01
5.029604e-01,1.285025288050e+01
5.039370e-01,1.285025288050e+01
5.049136e-01,1.285025288050e+01
5.058903e-01,1.285025288050e+01
5.068669e-01,1.284771515769e+01
5.078435e-01,1.283760867124e+01
5.088201e-01,1.283509307332e+01
5.097967e-01,1.283258185417e+01
5.107734e-01,1.283007499856e+01
5.117500e-01,1.283007499856e+01
5.127266e-01,1.283007499856e+01
5.137032e-01,1.283007499856e+01
5.146799e-01,1.283007499856e+01
5.156565e-01,1.283007499856e+01
5.166331e-01,1.282507431750e+01
5.176097e-01,1.282507431750e+01
5.185863e-01,1.282258046201e+01
5.195630e-01,1.281512465709e+01
5.205396e-01,1.281388576046e+01
5.215162e-01,1.281017544112e+01
5.224928e-01,1.281017544112e+01
5.234695e-01,1.281017544112e+01
5.244461e-01,1.280524314558e+01
5.254227e-01,1.280278330689e+01
5.263993e-01,1.279176564166e+01
5.273759e-01,1.278811170545e+01
5.283526e-01,1.278568087920e+01
5.293292e-01,1.278083147954e+01
5.303058e-01,1.278083147954e+01
5.312824e-01,1.278083147954e+01
5.322590e-01,1.277962167230e+01
5.332357e-01,1.277238405659e+01
5.342123e-01,1.277118130950e+01
5.351889e-01,1.277118130950e+01
5.361655e-01,1.276159526067e+01
5.371422e-01,1.276159526067e+01
5.381188e-01,1.275563616488e+01
5.390954e-01,1.275207248656e+01
5.400720e-01,1.275207248656e+01
5.410486e-01,1.274615251501e+01
5.420253e-01,1.273790515463e+01
5.430019e-01,1.273790515463e+01
5.439785e-01,1.273790515463e+01
5.449551e-01,1.273673079963e+01
5.459318e-01,1.273321345931e+01
5.469084e-01,1.273321345931e+01
5.478850e-01,1.273204291560e+01
5.488616e-01,1.272271259987e+01
5.498382e-01,1.271459778114e+01
5.508149e-01,1.271459778114e+01
5.517915e-01,1.271459778114e+01
5.527681e-01,1.271459778114e+01
5.537447e-01,1.271113392583e+01
5.547214e-01,1.270537925111e+01
5.556980e-01,1.270079198161e+01
5.566746e-01,1.269393831057e+01
5.576512e-01,1.268711704472e+01
5.586278e-01,1.268711704472e+01
5.596045e-01,1.268598329610e+01
5.605811e-01,1.267807190511e+01
5.615577e-01,1.267807190511e+01
5.625343e-01,1.267807190511e+01
5.635110e-01,1.267807190511e+01
5.644876e-01,1.267807190511e+01
5.654642e-01,1.267357051288e+01
5.664408e-01,1.267132507267e+01
5.674174e-01,1.266908312189e+01
5.683941e-01,1.266460964531e+01
5.693707e-01,1.266460964531e+01
5.703473e-01,1.266237809801e+01
5.713239e-01,1.264906081845e+01
5.723006e-01,1.264244799538e+01
5.732772e-01,1.264244799538e+01
5.742538e-01,1.264244799538e+01
5.752304e-01,1.264244799538e+01
5.762070e-01,1.264244799538e+01
5.771837e-01,1.264134879911e+01
5.781603e-01,1.263805622626e+01
5.791369e-01,1.263367778575e+01
5.801135e-01,1.263367778575e+01
5.810902e-01,1.262496056865e+01
5.820668e-01,1.262496056865e+01
5.830434e-01,1.262496056865e+01
5.840200e-01,1.262062163293e+01
5.849966e-01,1.262062163293e+01
5.859733e-01,1.261629570753e+01
5.869499e-01,1.261198271465e+01
5.879265e-01,1.260768257722e+01
5.889031e-01,1.260768257722e+01
5.898798e-01,1.260553730539e+01
5.908564e-01,1.260339521882e+01
5.918330e-01,1.259912056372e+01
5.928096e-01,1.259912056372e+01
5.937862e-01,1.259485853686e+01
5.947629e-01,1.259060906386e+01
5.957395e-01,1.258637207098e+01
5.967161e-01,1.258214748511e+01
5.976927e-01,1.257898714422e+01
5.986694e-01,1.257793523383e+01
5.996460e-01,1.256745809961e+01
6.006226e-01,1.255705650415e+01
6.015992e-01,1.255705650415e+01
6.025758e-01,1.255291677379e+01
6.035525e-01,1.254878888817e+01
6.045291e-01,1.254056838136e+01
6.055057e-01,1.253647562673e+01
6.064823e-01,1.253137595708e+01
6.074590e-01,1.251618422274e+01
6.084356e-01,1.251618422274e+01
6.094122e-01,1.250814690367e+01
6.103888e-01,1.250015411292e+01
6.113654e-01,1.249915812044e+01
6.123421e-01,1.249022499567e+01
6.133187e-01,1.248627240405e+01
6.142953e-01,1.248528594586e+01
6.152719e-01,1.248036374716e+01
6.162486e-01,1.247643804394e+01
6.172252e-01,1.247643804394e+01
6.182018e-01,1.247447919090e+01
6.191784e-01,1.246959366290e+01
6.201550e-01,1.246861853948e+01
6.211317e-01,1.246861853948e+01
6.221083e-01,1.246181106795e+01
6.230849e-01,1.246084118889e+01
6.240615e-01,1.246084118889e+01
6.250381e-01,1.245407023091e+01
6.260148e-01,1.244541114832e+01
6.269914e-01,1.244541114832e+01
6.279680e-01,1.244445222835e+01
6.289446e-01,1.243680372778e+01
6.299213e-01,1.243014439167e+01
6.308979e-01,1.242257117196e+01
6.318745e-01,1.241691723250e+01
6.328511e-01,1.241034885349e+01
6.338277e-01,1.240754296273e+01
6.348044e-01,1.240754296273e+01
6.357810e-01,1.240008715781e+01
6.367576e-01,1.240008715781e+01
6.377342e-01,1.240008715781e+01
6.387109e-01,1.240008715781e+01
6.396875e-01,1.240008715781e+01
6.406641e-01,1.239266968625e+01
6.416407e-01,1.238529015588e+01
6.426173e-01,1.238529015588e+01
6.435940e-01,1.238529015588e+01
6.445706e-01,1.238529015588e+01
6.455472e-01,1.237794818054e+01
6.465238e-01,1.237246611553e+01
6.475005e-01,1.236337537946e+01
6.484771e-01,1.235614381023e+01
6.494537e-01,1.235614381023e+01
6.504303e-01,1.235614381023e+01
6.514069e-01,1.235614381023e+01
6.523836e-01,1.235164241799e+01
6.533602e-01,1.234984578632e+01
6.543368e-01,1.233644189578e+01
6.553134e-01,1.233111501573e+01
6.562901e-01,1.232757465803e+01
6.572667e-01,1.232051990049e+01
6.582433e-01,1.231700541632e+01
6.592199e-01,1.230477170850e+01
6.601965e-01,1.230390182904e+01
6.611732e-01,1.229956028186e+01
6.621498e-01,1.229782731463e+01
6.631264e-01,1.229436761264e+01
6.641030e-01,1.228403800974e+01
6.650797e-01,1.227719246883e+01
6.660563e-01,1.227207954544e+01
6.670329e-01,1.227207954544e+01
6.680095e-01,1.227207954544e+01
6.689861e-01,1.227122915046e+01
6.699628e-01,1.225853301360e+01
6.709394e-01,1.225853301360e+01
6.719160e-01,1.225013057260e+01
6.728926e-01,1.223181567522e+01
6.738693e-01,1.222851053050e+01
6.748459e-01,1.221864028648e+01
6.758225e-01,1.221864028648e+01
6.767991e-01,1.221209744061e+01
6.777757e-01,1.220558413365e+01
6.787524e-01,1.220233847415e+01
6.797290e-01,1.220152819890e+01
6.807056e-01,1.219264507794e+01
6.816822e-01,1.219264507794e+01
6.826589e-01,1.219264507794e+01
6.836355e-01,1.219264507794e+01
6.846121e-01,1.219264507794e+01
6.855887e-01,1.219264507794e+01
6.865653e-01,1.219264507794e+01
6.875420e-01,1.219264507794e+01
6.885186e-01,1.219264507794e+01
6.894952e-01,1.219264507794e+01
6.904718e-01,1.218942836526e+01
6.914485e-01,1.218621880878e+01
6.924251e-01,1.217982103758e+01
6.934017e-01,1.217982103758e+01
6.943783e-01,1.217265729577e+01
6.953549e-01,1.216316064025e+01
6.963316e-01,1.215450994906e+01
6.973082e-01,1.214513161674e+01
6.982848e-01,1.214201900487e+01
6.992614e-01,1.214201900487e+01
7.002381e-01,1.214201900487e+01
7.012147e-01,1.214201900487e+01
7.021913e-01,1.213968894508e+01
7.031679e-01,1.213272126029e+01
7.041445e-01,1.211735695064e+01
7.051212e-01,1.211735695064e+01
7.060978e-01,1.211430362666e+01
7.070744e-01,1.210518223669e+01
7.080510e-01,1.210518223669e+01
7.090277e-01,1.209913319202e+01
7.100043e-01,1.208711066377e+01
7.109809e-01,1.208711066377e+01
7.119575e-01,1.208113676273e+01
7.129341e-01,1.206926266244e+01
7.139108e-01,1.206926266244e+01
7.148874e-01,1.206630934505e+01
7.158640e-01,1.205748549466e+01
7.168406e-01,1.205163276842e+01
7.178172e-01,1.204289795844e+01
7.187939e-01,1.202272007650e+01
7.197705e-01,1.201986042236e+01
7.207471e-01,1.201986042236e+01
7.217237e-01,1.200564656314e+01
7.227004e-01,1.200423284912e+01
7.236770e-01,1.200000000000e+01
7.246536e-01,1.200000000000e+01
7.256302e-01,1.200000000000e+01
7.266068e-01,1.200000000000e+01
7.275835e-01,1.200000000000e+01
7.285601e-01,1.200000000000e+01
7.295367e-01,1.200000000000e+01
7.305133e-01,1.200000000000e+01
7.314900e-01,1.200000000000e+01
7.324666e-01,1.200000000000e+01
7.334432e-01,1.200000000000e+01
7.344198e-01,1.200000000000e+01
7.353964e-01,1.200000000000e+01
7.363731e-01,1.200000000000e+01
7.373497e-01,1.200000000000e+01
7.383263e-01,1.200000000000e+01
7.393029e-01,1.200000000000e+01
7.402796e-01,1.200000000000e+01
7.412562e-01,1.200000000000e+01
7.422328e-01,1.200000000000e+01
7.432094e-01,1.200000000000e+01
7.441860e-01,1.199718498439e+01
7.451627e-01,1.197486043772e+01
7.461393e-01,1.196657699846e+01
7.471159e-01,1.196108101071e+01
7.480925e-01,1.195287608789e+01
7.490692e-01,1.193930406831e+01
7.500458e-01,1.192853763744e+01
7.510224e-01,1.192318440295e+01
7.519990e-01,1.191519161220e+01
7.529756e-01,1.190460297721e+01
7.539523e-01,1.190196791704e+01
7.549289e-01,1.189147554322e+01
7.559055e-01,1.189147554322e+01
7.568821e-01,1.188886432977e+01
7.578588e-01,1.186044864760e+01
7.588354e-01,1.185025288050e+01
7.598120e-01,1.184518189095e+01
7.607886e-01,1.184012866322e+01
7.617652e-01,1.183007499856e+01
7.627419e-01,1.183007499856e+01
7.637185e-01,1.183007499856e+01
7.646951e-01,1.183007499856e+01
7.656717e-01,1.182009090999e+01
7.666484e-01,1.182009090999e+01
7.676250e-01,1.182009090999e+01
7.686016e-01,1.181264792680e+01
7.695782e-01,1.181017544112e+01
7.705548e-01,1.180524314558e+01
7.715315e-01,1.180278330689e+01
7.725081e-01,1.179054663437e+01
7.734847e-01,1.179054663437e+01
7.744613e-01,1.179054663437e+01
7.754380e-01,1.179054663437e+01
7.764146e-01,1.179054663437e+01
7.773912e-01,1.178083147954e+01
7.783678e-01,1.177118130950e+01
7.793444e-01,1.176877881929e+01
7.803211e-01,1.176159526067e+01
7.812977e-01,1.174733456755e+01
7.822743e-01,1.173790515463e+01
7.832509e-01,1.173087332085e+01
7.842276e-01,1.172387559473e+01
7.852042e-01,1.170308379312e+01
7.861808e-01,1.169621925182e+01
7.871574e-01,1.168711704472e+01
7.881340e-01,1.167807190511e+01
7.891107e-01,1.167807190511e+01
7.900873e-01,1.166908312189e+01
7.910639e-01,1.166014999712e+01
7.920405e-01,1.166014999712e+01
7.930172e-01,1.164464890358e+01
7.939938e-01,1.164244799538e+01
7.949704e-01,1.164025043968e+01
7.959470e-01,1.163805622626e+01
7.969236e-01,1.161629570753e+01
7.979003e-01,1.159485853686e+01
7.988769e-01,1.159060906386e+01
7.998535e-01,1.158214748511e+01
8.008301e-01,1.157583371118e+01
8.018068e-01,1.157373524530e+01
8.027834e-01,1.156537177236e+01
8.037600e-01,1.156120814742e+01
8.047366e-01,1.155705650415e+01
8.057132e-01,1.154467277970e+01
8.066899e-01,1.154056838136e+01
8.076665e-01,1.154056838136e+01
8.086431e-01,1.154056838136e+01
8.096197e-01,1.150414497311e+01
8.105963e-01,1.150015411292e+01
8.115730e-01,1.149418844608e+01
8.125496e-01,1.149220535980e+01
8.135262e-01,1.147643804394e+01
8.145028e-01,1.147643804394e+01
8.154795e-01,1.147643804394e+01
8.164561e-01,1.145696817974e+01
8.174327e-01,1.145310554011e+01
8.184093e-01,1.145310554011e+01
8.193859e-01,1.145310554011e+01
8.203626e-01,1.145310554011e+01
8.213392e-01,1.144541114832e+01
8.223158e-01,1.144157928673e+01
8.232924e-01,1.142257117196e+01
8.242691e-01,1.142257117196e+01
8.252457e-01,1.141503749928e+01
8.262223e-01,1.141503749928e+01
8.271989e-01,1.141503749928e+01
8.281755e-01,1.141128536442e+01
8.291522e-01,1.140194749984e+01
8.301288e-01,1.139082126186e+01
8.311054e-01,1.138345115622e+01
8.320820e-01,1.136882294430e+01
8.330587e-01,1.135614381023e+01
8.340353e-01,1.135614381023e+01
8.350119e-01,1.132757465803e+01
8.359885e-01,1.132051990049e+01
8.369651e-01,1.130825648083e+01
8.379418e-01,1.129956028186e+01
8.389184e-01,1.129956028186e+01
8.398950e-01,1.128747299956e+01
8.408716e-01,1.127548614688e+01
8.418483e-01,1.127207954544e+01
8.428249e-01,1.126359806868e+01
8.438015e-01,1.124845594091e+01
8.447781e-01,1.124177678527e+01
8.457547e-01,1.123181567522e+01
8.467314e-01,1.122356696756e+01
8.477080e-01,1.121864028648e+01
8.486846e-01,1.120883711144e+01
8.496612e-01,1.120558413365e+01
8.506379e-01,1.119264507794e+01
8.516145e-01,1.119264507794e+01
8.525911e-01,1.119264507794e+01
8.535677e-01,1.119264507794e+01
8.545443e-01,1.118301637674e+01
8.555210e-01,1.117982103758e+01
8.564976e-01,1.117982103758e+01
8.574742e-01,1.114201900487e+01
8.584508e-01,1.114201900487e+01
8.594275e-01,1.114201900487e+01
8.604041e-01,1.114201900487e+01
8.613807e-01,1.113581385535e+01
8.623573e-01,1.113581385535e+01
8.633339e-01,1.111735695064e+01
8.643106e-01,1.111125675110e+01
8.652872e-01,1.109611815426e+01
8.662638e-01,1.107518749639e+01
8.672404e-01,1.105163276842e+01
8.682171e-01,1.104580368961e+01
8.691937e-01,1.104580368961e+01
8.701703e-01,1.103999806793e+01
8.711469e-01,1.100847815392e+01
8.721235e-01,1.100000000000e+01
8.731002e-01,1.100000000000e+01
8.740768e-01,1.098877274458e+01
8.750534e-01,1.096657699846e+01
8.760300e-01,1.096108101071e+01
8.770067e-01,1.095560588064e+01
8.779833e-01,1.095560588064e+01
8.789599e-01,1.093391080954e+01
8.799365e-01,1.092318440295e+01
8.809131e-01,1.091253715875e+01
8.818898e-01,1.091253715875e+01
8.828664e-01,1.089147554322e+01
8.838430e-01,1.086557367978e+01
8.848196e-01,1.086557367978e+01
8.857963e-01,1.083509307332e+01
8.867729e-01,1.083007499856e+01
8.877495e-01,1.083007499856e+01
8.887261e-01,1.083007499856e+01
8.897027e-01,1.080524314558e+01
8.906794e-01,1.078083147954e+01
8.916560e-01,1.077118130950e+01
8.926326e-01,1.073790515463e+01
8.936092e-01,1.073321345931e+01
8.945859e-01,1.073321345931e+01
8.955625e-01,1.070998115307e+01
8.965391e-01,1.068711704472e+01
8.975157e-01,1.066908312189e+01
8.984923e-01,1.062931259319e+01
8.994690e-01,1.060768257722e+01
9.004456e-01,1.060339521882e+01
9.014222e-01,1.059060906386e+01
9.023988e-01,1.057373524530e+01
9.033755e-01,1.055705650415e+01
9.043521e-01,1.055705650415e+01
9.053287e-01,1.052832478561e+01
9.063053e-01,1.050414497311e+01
9.072819e-01,1.047643804394e+01
9.082586e-01,1.047643804394e+01
9.092352e-01,1.047643804394e+01
9.102118e-01,1.044541114832e+01
9.111884e-01,1.043014439167e+01
9.121650e-01,1.043014439167e+01
9.131417e-01,1.040381024386e+01
9.141183e-01,1.040008715781e+01
9.150949e-01,1.038529015588e+01
9.160715e-01,1.035614381023e+01
9.170482e-01,1.035614381023e+01
9.180248e-01,1.034178851725e+01
9.190014e-01,1.031349947282e+01
9.199780e-01,1.031349947282e+01
9.209546e-01,1.029956028186e+01
9.219313e-01,1.029956028186e+01
9.229079e-01,1.029264086792e+01
9.238845e-01,1.023844876756e+01
9.248611e-01,1.021864028648e+01
9.258378e-01,1.019910010008e+01
9.268144e-01,1.016079621190e+01
9.277910e-01,1.008113676273e+01
9.287676e-01,1.006926266244e+01
9.297442e-01,1.004580368961e+01
9.307209e-01,1.001700642531e+01
9.316975e-01,1.000000000000e+01
9.326741e-01,1.000000000000e+01
9.336507e-01,1.000000000000e+01
9.346274e-01,1.000000000000e+01
9.356040e-01,1.000000000000e+01
9.365806e-01,1.000000000000e+01
9.375572e-01,1.000000000000e+01
9.385338e-01,9.977632186972e+00
9.395105e-01,9.933910809542e+00
9.404871e-01,9.933910809542e+00
9.414637e-01,9.912537158750e+00
9.424403e-01,9.912537158750e+00
9.434170e-01,9.901967917039e+00
9.443936e-01,9.830074998558e+00
9.453702e-01,9.830074998558e+00
9.463468e-01,9.790546634371e+00
9.473234e-01,9.780831479538e+00
9.483001e-01,9.752072486556e+00
9.492767e-01,9.660149997115e+00
9.502533e-01,9.607682577221e+00
9.512299e-01,9.599120563718e+00
9.522066e-01,9.573735245298e+00
9.531832e-01,9.573735245298e+00
9.541598e-01,9.540568381363e+00
9.551364e-01,9.524266569034e+00
9.561130e-01,9.508146903670e+00
9.570897e-01,9.415037499279e+00
9.580663e-01,9.356143810225e+00
9.590429e-01,9.341788517248e+00
9.600195e-01,9.278900811293e+00
9.609962e-01,9.192645077942e+00
9.619728e-01,9.192645077942e+00
9.629494e-01,9.093109404391e+00
9.639260e-01,9.045803689613e+00
9.649026e-01,9.045803689613e+00
9.658793e-01,9.022720076500e+00
9.668559e-01,9.000000000000e+00
9.678325e-01,9.000000000000e+00
9.688091e-01,9.000000000000e+00
9.697858e-01,9.000000000000e+00
9.707624e-01,9.000000000000e+00
9.717390e-01,8.933910809542e+00
9.727156e-01,8.912537158750e+00
9.736922e-01,8.830074998558e+00
9.746689e-01,8.752072486556e+00
9.756455e-01,8.678071905113e+00
9.766221e-01,8.607682577221e+00
9.775987e-01,8.540568381363e+00
9.785754e-01,8.540568381363e+00
9.795520e-01,8.415037499279e+00
9.805286e-01,8.385290155885e+00
9.815052e-01,8.313499472817e+00
9.824818e-01,8.192645077942e+00
9.834585e-01,8.069262662437e+00
9.844351e-01,8.000000000000e+00
9.854117e-01,8.000000000000e+00
9.863883e-01,8.000000000000e+00
9.873650e-01,7.678071905113e+00
9.883416e-01,7.540568381363e+00
9.893182e-01,7.356143810225e+00
9.902948e-01,7.192645077942e+00
9.912714e-01,7.000000000000e+00
9.922481e-01,6.752072486556e+00
9.932247e-01,6.678071905113e+00
9.942013e-01,6.415037499279e+00
9.951779e-01,6.000000000000e+00
9.961546e-01,6.000000000000e+00
9.971312e-01,6.000000000000e+00
9.981078e-01,5.093109404391e+00
9.990844e-01,4.000000000000e+00


==> out/inv-posit8.csv <==
0.000000e+00,3.000000000000e+01
7.936508e-03,3.000000000000e+01
1.587302e-02,3.000000000000e+01
2.380952e-02,3.000000000000e+01
3.174603e-02,3.000000000000e+01
3.968254e-02,3.000000000000e+01
4.761905e-02,3.000000000000e+01
5.555556e-02,3.000000000000e+01
6.349206e-02,3.000000000000e+01
7.142857e-02,3.000000000000e+01
7.936508e-02,3.000000000000e+01
8.730159e-02,3.000000000000e+01
9.523810e-02,3.000000000000e+01
1.031746e-01,3.000000000000e+01
1.111111e-01,3.000000000000e+01
1.190476e-01,3.000000000000e+01
1.269841e-01,3.000000000000e+01
1.349206e-01,3.000000000000e+01
1.428571e-01,3.000000000000e+01
1.507937e-01,3.000000000000e+01
1.587302e-01,3.000000000000e+01
1.666667e-01,3.000000000000e+01
1.746032e-01,3.000000000000e+01
1.825397e-01,3.000000000000e+01
1.904762e-01,3.000000000000e+01
1.984127e-01,3.000000000000e+01
2.063492e-01,3.000000000000e+01
2.142857e-01,3.000000000000e+01
2.222222e-01,3.000000000000e+01
2.301587e-01,3.000000000000e+01
2.380952e-01,3.000000000000e+01
2.460317e-01,3.000000000000e+01
2.539683e-01,3.000000000000e+01
2.619048e-01,3.000000000000e+01
2.698413e-01,3.000000000000e+01
2.777778e-01,3.000000000000e+01
2.857143e-01,3.000000000000e+01
2.936508e-01,3.000000000000e+01
3.015873e-01,3.000000000000e+01
3.095238e-01,6.000000000000e+00
3.174603e-01,6.000000000000e+00
3.253968e-01,6.000000000000e+00
3.333333e-01,6.000000000000e+00
3.412698e-01,6.000000000000e+00
3.492063e-01,6.000000000000e+00
3.571429e-01,6.000000000000e+00
3.650794e-01,6.000000000000e+00
3.730159e-01,6.000000000000e+00
3.809524e-01,6.000000000000e+00
3.888889e-01,6.000000000000e+00
3.968254e-01,6.000000000000e+00
4.047619e-01,6.000000000000e+00
4.126984e-01,6.000000000000e+00
4.206349e-01,6.000000000000e+00
4.285714e-01,6.000000000000e+00
4.365079e-01,6.000000000000e+00
4.444444e-01,6.000000000000e+00
4.523810e-01,6.000000000000e+00
4.603175e-01,6.000000000000e+00
4.682540e-01,6.000000000000e+00
4.761905e-01,6.000000000000e+00
4.841270e-01,6.000000000000e+00
4.920635e-01,6.000000000000e+00
5.000000e-01,6.000000000000e+00
5.079365e-01,6.000000000000e+00
5.158730e-01,6.000000000000e+00
5.238095e-01,6.000000000000e+00
5.317460e-01,6.000000000000e+00
5.396825e-01,6.000000000000e+00
5.476190e-01,6.000000000000e+00
5.555556e-01,6.000000000000e+00
5.634921e-01,5.000000000000e+00
5.714286e-01,5.000000000000e+00
5.793651e-01,5.000000000000e+00
5.873016e-01,5.000000000000e+00
5.952381e-01,5.000000000000e+00
6.031746e-01,5.000000000000e+00
6.111111e-01,5.000000000000e+00
6.190476e-01,5.000000000000e+00
6.269841e-01,5.000000000000e+00
6.349206e-01,5.000000000000e+00
6.428571e-01,5.000000000000e+00
6.507937e-01,5.000000000000e+00
6.587302e-01,5.000000000000e+00
6.666667e-01,5.000000000000e+00
6.746032e-01,5.000000000000e+00
6.825397e-01,5.000000000000e+00
6.904762e-01,4.192645077942e+00
6.984127e-01,4.192645077942e+00
7.063492e-01,4.192645077942e+00
7.142857e-01,4.192645077942e+00
7.222222e-01,4.192645077942e+00
7.301587e-01,4.192645077942e+00
7.380952e-01,4.192645077942e+00
7.460317e-01,4.192645077942e+00
7.539683e-01,4.000000000000e+00
7.619048e-01,4.000000000000e+00
7.698413e-01,4.000000000000e+00
7.777778e-01,4.000000000000e+00
7.857143e-01,4.000000000000e+00
7.936508e-01,4.000000000000e+00
8.015873e-01,4.000000000000e+00
8.095238e-01,4.000000000000e+00
8.174603e-01,4.000000000000e+00
8.253968e-01,4.000000000000e+00
8.333333e-01,4.000000000000e+00
8.412698e-01,4.000000000000e+00
8.492063e-01,4.000000000000e+00
8.571429e-01,4.000000000000e+00
8.650794e-01,4.000000000000e+00
8.730159e-01,4.000000000000e+00
8.809524e-01,3.415037499279e+00
8.888889e-01,3.415037499279e+00
8.968254e-01,3.415037499279e+00
9.047619e-01,3.415037499279e+00
9.126984e-01,3.415037499279e+00
9.206349e-01,3.415037499279e+00
9.285714e-01,3.415037499279e+00
9.365079e-01,3.415037499279e+00
9.444444e-01,3.000000000000e+00
9.523810e-01,3.000000000000e+00
9.603175e-01,3.000000000000e+00
9.682540e-01,3.000000000000e+00
9.761905e-01,3.000000000000e+00
9.841270e-01,3.000000000000e+00
9.920635e-01,3.000000000000e+00
1.000000e+00,3.000000000000e+00


==> out/inv-takum16.csv <==
0.000000e+00,5.000000000000e+02
9.869720e-04,5.000000000000e+02
1.973944e-03,5.000000000000e+02
2.960916e-03,5.000000000000e+02
3.947888e-03,5.000000000000e+02
4.934860e-03,5.000000000000e+02
5.921832e-03,5.000000000000e+02
6.908804e-03,5.000000000000e+02
7.895776e-03,5.000000000000e+02
8.882748e-03,5.000000000000e+02
9.869720e-03,5.000000000000e+02
1.085669e-02,5.000000000000e+02
1.184366e-02,5.000000000000e+02
1.283064e-02,5.000000000000e+02
1.381761e-02,5.000000000000e+02
1.480458e-02,5.000000000000e+02
1.579155e-02,5.000000000000e+02
1.677852e-02,5.000000000000e+02
1.776550e-02,5.000000000000e+02
1.875247e-02,5.000000000000e+02
1.973944e-02,5.000000000000e+02
2.072641e-02,5.000000000000e+02
2.171338e-02,5.000000000000e+02
2.270036e-02,5.000000000000e+02
2.368733e-02,5.000000000000e+02
2.467430e-02,5.000000000000e+02
2.566127e-02,5.000000000000e+02
2.664824e-02,5.000000000000e+02
2.763522e-02,5.000000000000e+02
2.862219e-02,5.000000000000e+02
2.960916e-02,5.000000000000e+02
3.059613e-02,5.000000000000e+02
3.158310e-02,5.000000000000e+02
3.257008e-02,5.000000000000e+02
3.355705e-02,5.000000000000e+02
3.454402e-02,5.000000000000e+02
3.553099e-02,5.000000000000e+02
3.651796e-02,5.000000000000e+02
3.750493e-02,5.000000000000e+02
3.849191e-02,5.000000000000e+02
3.947888e-02,5.000000000000e+02
4.046585e-02,5.000000000000e+02
4.145282e-02,5.000000000000e+02
4.243979e-02,5.000000000000e+02
4.342677e-02,5.000000000000e+02
4.441374e-02,5.000000000000e+02
4.540071e-02,5.000000000000e+02
4.638768e-02,5.000000000000e+02
4.737465e-02,5.000000000000e+02
4.836163e-02,5.000000000000e+02
4.934860e-02,5.000000000000e+02
5.033557e-02,5.000000000000e+02
5.132254e-02,5.000000000000e+02
5.230951e-02,5.000000000000e+02
5.329649e-02,5.000000000000e+02
5.428346e-02,5.000000000000e+02
5.527043e-02,5.000000000000e+02
5.625740e-02,5.000000000000e+02
5.724437e-02,5.000000000000e+02
5.823135e-02,5.000000000000e+02
5.921832e-02,5.000000000000e+02
6.020529e-02,5.000000000000e+02
6.119226e-02,5.000000000000e+02
6.217923e-02,5.000000000000e+02
6.316621e-02,5.000000000000e+02
6.415318e-02,5.000000000000e+02
6.514015e-02,5.000000000000e+02
6.612712e-02,5.000000000000e+02
6.711409e-02,5.000000000000e+02
6.810107e-02,5.000000000000e+02
6.908804e-02,5.000000000000e+02
7.007501e-02,5.000000000000e+02
7.106198e-02,5.000000000000e+02
7.204895e-02,5.000000000000e+02
7.303593e-02,5.000000000000e+02
7.402290e-02,5.000000000000e+02
7.500987e-02,5.000000000000e+02
7.599684e-02,5.000000000000e+02
7.698381e-02,5.000000000000e+02
7.797079e-02,5.000000000000e+02
7.895776e-02,5.000000000000e+02
7.994473e-02,5.000000000000e+02
8.093170e-02,5.000000000000e+02
8.191867e-02,5.000000000000e+02
8.290565e-02,5.000000000000e+02
8.389262e-02,5.000000000000e+02
8.487959e-02,5.000000000000e+02
8.586656e-02,5.000000000000e+02
8.685353e-02,5.000000000000e+02
8.784051e-02,5.000000000000e+02
8.882748e-02,5.000000000000e+02
8.981445e-02,5.000000000000e+02
9.080142e-02,5.000000000000e+02
9.178839e-02,5.000000000000e+02
9.277537e-02,5.000000000000e+02
9.376234e-02,5.000000000000e+02
9.474931e-02,5.000000000000e+02
9.573628e-02,5.000000000000e+02
9.672325e-02,5.000000000000e+02
9.771023e-02,5.000000000000e+02
9.869720e-02,5.000000000000e+02
9.968417e-02,5.000000000000e+02
1.006711e-01,5.000000000000e+02
1.016581e-01,5.000000000000e+02
1.026451e-01,5.000000000000e+02
1.036321e-01,5.000000000000e+02
1.046190e-01,5.000000000000e+02
1.056060e-01,5.000000000000e+02
1.065930e-01,5.000000000000e+02
1.075799e-01,5.000000000000e+02
1.085669e-01,5.000000000000e+02
1.095539e-01,5.000000000000e+02
1.105409e-01,5.000000000000e+02
1.115278e-01,5.000000000000e+02
1.125148e-01,5.000000000000e+02
1.135018e-01,5.000000000000e+02
1.144887e-01,5.000000000000e+02
1.154757e-01,5.000000000000e+02
1.164627e-01,5.000000000000e+02
1.174497e-01,5.000000000000e+02
1.184366e-01,5.000000000000e+02
1.194236e-01,5.000000000000e+02
1.204106e-01,5.000000000000e+02
1.213976e-01,5.000000000000e+02
1.223845e-01,5.000000000000e+02
1.233715e-01,5.000000000000e+02
1.243585e-01,5.000000000000e+02
1.253454e-01,5.000000000000e+02
1.263324e-01,5.000000000000e+02
1.273194e-01,5.000000000000e+02
1.283064e-01,5.000000000000e+02
1.292933e-01,5.000000000000e+02
1.302803e-01,5.000000000000e+02
1.312673e-01,5.000000000000e+02
1.322542e-01,5.000000000000e+02
1.332412e-01,5.000000000000e+02
1.342282e-01,5.000000000000e+02
1.352152e-01,5.000000000000e+02
1.362021e-01,5.000000000000e+02
1.371891e-01,5.000000000000e+02
1.381761e-01,5.000000000000e+02
1.391630e-01,5.000000000000e+02
1.401500e-01,5.000000000000e+02
1.411370e-01,5.000000000000e+02
1.421240e-01,5.000000000000e+02
1.431109e-01,5.000000000000e+02
1.440979e-01,5.000000000000e+02
1.450849e-01,5.000000000000e+02
1.460719e-01,5.000000000000e+02
1.470588e-01,5.000000000000e+02
1.480458e-01,5.000000000000e+02
1.490328e-01,5.000000000000e+02
1.500197e-01,5.000000000000e+02
1.510067e-01,5.000000000000e+02
1.519937e-01,5.000000000000e+02
1.529807e-01,5.000000000000e+02
1.539676e-01,5.000000000000e+02
1.549546e-01,5.000000000000e+02
1.559416e-01,5.000000000000e+02
1.569285e-01,5.000000000000e+02
1.579155e-01,5.000000000000e+02
1.589025e-01,5.000000000000e+02
1.598895e-01,5.000000000000e+02
1.608764e-01,5.000000000000e+02
1.618634e-01,5.000000000000e+02
1.628504e-01,5.000000000000e+02
1.638373e-01,5.000000000000e+02
1.648243e-01,5.000000000000e+02
1.658113e-01,5.000000000000e+02
1.667983e-01,5.000000000000e+02
1.677852e-01,5.000000000000e+02
1.687722e-01,5.000000000000e+02
1.697592e-01,5.000000000000e+02
1.707462e-01,5.000000000000e+02
1.717331e-01,5.000000000000e+02
1.727201e-01,5.000000000000e+02
1.737071e-01,5.000000000000e+02
1.746940e-01,5.000000000000e+02
1.756810e-01,5.000000000000e+02
1.766680e-01,5.000000000000e+02
1.776550e-01,5.000000000000e+02
1.786419e-01,5.000000000000e+02
1.796289e-01,5.000000000000e+02
1.806159e-01,5.000000000000e+02
1.816028e-01,5.000000000000e+02
1.825898e-01,5.000000000000e+02
1.835768e-01,5.000000000000e+02
1.845638e-01,5.000000000000e+02
1.855507e-01,5.000000000000e+02
1.865377e-01,5.000000000000e+02
1.875247e-01,5.000000000000e+02
1.885116e-01,5.000000000000e+02
1.894986e-01,5.000000000000e+02
1.904856e-01,5.000000000000e+02
1.914726e-01,5.000000000000e+02
1.924595e-01,5.000000000000e+02
1.934465e-01,5.000000000000e+02
1.944335e-01,5.000000000000e+02
1.954205e-01,5.000000000000e+02
1.964074e-01,5.000000000000e+02
1.973944e-01,5.000000000000e+02
1.983814e-01,5.000000000000e+02
1.993683e-01,5.000000000000e+02
2.003553e-01,5.000000000000e+02
2.013423e-01,5.000000000000e+02
2.023293e-01,5.000000000000e+02
2.033162e-01,5.000000000000e+02
2.043032e-01,5.000000000000e+02
2.052902e-01,5.000000000000e+02
2.062771e-01,5.000000000000e+02
2.072641e-01,5.000000000000e+02
2.082511e-01,5.000000000000e+02
2.092381e-01,5.000000000000e+02
2.102250e-01,5.000000000000e+02
2.112120e-01,5.000000000000e+02
2.121990e-01,5.000000000000e+02
2.131859e-01,5.000000000000e+02
2.141729e-01,5.000000000000e+02
2.151599e-01,5.000000000000e+02
2.161469e-01,5.000000000000e+02
2.171338e-01,5.000000000000e+02
2.181208e-01,5.000000000000e+02
2.191078e-01,5.000000000000e+02
2.200947e-01,5.000000000000e+02
2.210817e-01,5.000000000000e+02
2.220687e-01,5.000000000000e+02
2.230557e-01,5.000000000000e+02
2.240426e-01,5.000000000000e+02
2.250296e-01,5.000000000000e+02
2.260166e-01,5.000000000000e+02
2.270036e-01,5.000000000000e+02
2.279905e-01,5.000000000000e+02
2.289775e-01,5.000000000000e+02
2.299645e-01,5.000000000000e+02
2.309514e-01,5.000000000000e+02
2.319384e-01,5.000000000000e+02
2.329254e-01,5.000000000000e+02
2.339124e-01,5.000000000000e+02
2.348993e-01,5.000000000000e+02
2.358863e-01,5.000000000000e+02
2.368733e-01,5.000000000000e+02
2.378602e-01,5.000000000000e+02
2.388472e-01,5.000000000000e+02
2.398342e-01,5.000000000000e+02
2.408212e-01,5.000000000000e+02
2.418081e-01,5.000000000000e+02
2.427951e-01,5.000000000000e+02
2.437821e-01,5.000000000000e+02
2.447690e-01,5.000000000000e+02
2.457560e-01,5.000000000000e+02
2.467430e-01,5.000000000000e+02
2.477300e-01,5.000000000000e+02
2.487169e-01,5.000000000000e+02
2.497039e-01,5.000000000000e+02
2.506909e-01,5.000000000000e+02
2.516779e-01,5.000000000000e+02
2.526648e-01,5.000000000000e+02
2.536518e-01,5.000000000000e+02
2.546388e-01,5.000000000000e+02
2.556257e-01,5.000000000000e+02
2.566127e-01,5.000000000000e+02
2.575997e-01,5.000000000000e+02
2.585867e-01,5.000000000000e+02
2.595736e-01,5.000000000000e+02
2.605606e-01,5.000000000000e+02
2.615476e-01,5.000000000000e+02
2.625345e-01,5.000000000000e+02
2.635215e-01,5.000000000000e+02
2.645085e-01,5.000000000000e+02
2.654955e-01,5.000000000000e+02
2.664824e-01,5.000000000000e+02
2.674694e-01,5.000000000000e+02
2.684564e-01,5.000000000000e+02
2.694433e-01,5.000000000000e+02
2.704303e-01,5.000000000000e+02
2.714173e-01,5.000000000000e+02
2.724043e-01,5.000000000000e+02
2.733912e-01,5.000000000000e+02
2.743782e-01,5.000000000000e+02
2.753652e-01,5.000000000000e+02
2.763522e-01,5.000000000000e+02
2.773391e-01,5.000000000000e+02
2.783261e-01,5.000000000000e+02
2.793131e-01,5.000000000000e+02
2.803000e-01,5.000000000000e+02
2.812870e-01,5.000000000000e+02
2.822740e-01,5.000000000000e+02
2.832610e-01,5.000000000000e+02
2.842479e-01,5.000000000000e+02
2.852349e-01,5.000000000000e+02
2.862219e-01,5.000000000000e+02
2.872088e-01,5.000000000000e+02
2.881958e-01,5.000000000000e+02
2.891828e-01,5.000000000000e+02
2.901698e-01,5.000000000000e+02
2.911567e-01,5.000000000000e+02
2.921437e-01,5.000000000000e+02
2.931307e-01,5.000000000000e+02
2.941176e-01,5.000000000000e+02
2.951046e-01,5.000000000000e+02
2.960916e-01,5.000000000000e+02
2.970786e-01,5.000000000000e+02
2.980655e-01,5.000000000000e+02
2.990525e-01,5.000000000000e+02
3.000395e-01,5.000000000000e+02
3.010265e-01,5.000000000000e+02
3.020134e-01,5.000000000000e+02
3.030004e-01,5.000000000000e+02
3.039874e-01,5.000000000000e+02
3.049743e-01,5.000000000000e+02
3.059613e-01,5.000000000000e+02
3.069483e-01,5.000000000000e+02
3.079353e-01,5.000000000000e+02
3.089222e-01,5.000000000000e+02
3.099092e-01,5.000000000000e+02
3.108962e-01,5.000000000000e+02
3.118831e-01,5.000000000000e+02
3.128701e-01,5.000000000000e+02
3.138571e-01,5.000000000000e+02
3.148441e-01,5.000000000000e+02
3.158310e-01,5.000000000000e+02
3.168180e-01,5.000000000000e+02
3.178050e-01,5.000000000000e+02
3.187919e-01,5.000000000000e+02
3.197789e-01,5.000000000000e+02
3.207659e-01,5.000000000000e+02
3.217529e-01,5.000000000000e+02
3.227398e-01,5.000000000000e+02
3.237268e-01,5.000000000000e+02
3.247138e-01,5.000000000000e+02
3.257008e-01,5.000000000000e+02
3.266877e-01,5.000000000000e+02
3.276747e-01,5.000000000000e+02
3.286617e-01,5.000000000000e+02
3.296486e-01,5.000000000000e+02
3.306356e-01,5.000000000000e+02
3.316226e-01,5.000000000000e+02
3.326096e-01,5.000000000000e+02
3.335965e-01,5.000000000000e+02
3.345835e-01,5.000000000000e+02
3.355705e-01,5.000000000000e+02
3.365574e-01,5.000000000000e+02
3.375444e-01,5.000000000000e+02
3.385314e-01,5.000000000000e+02
3.395184e-01,5.000000000000e+02
3.405053e-01,5.000000000000e+02
3.414923e-01,5.000000000000e+02
3.424793e-01,5.000000000000e+02
3.434662e-01,5.000000000000e+02
3.444532e-01,5.000000000000e+02
3.454402e-01,5.000000000000e+02
3.464272e-01,5.000000000000e+02
3.474141e-01,5.000000000000e+02
3.484011e-01,5.000000000000e+02
3.493881e-01,5.000000000000e+02
3.503750e-01,5.000000000000e+02
3.513620e-01,5.000000000000e+02
3.523490e-01,5.000000000000e+02
3.533360e-01,5.000000000000e+02
3.543229e-01,5.000000000000e+02
3.553099e-01,5.000000000000e+02
3.562969e-01,5.000000000000e+02
3.572839e-01,5.000000000000e+02
3.582708e-01,5.000000000000e+02
3.592578e-01,5.000000000000e+02
3.602448e-01,5.000000000000e+02
3.612317e-01,5.000000000000e+02
3.622187e-01,5.000000000000e+02
3.632057e-01,5.000000000000e+02
3.641927e-01,5.000000000000e+02
3.651796e-01,5.000000000000e+02
3.661666e-01,5.000000000000e+02
3.671536e-01,5.000000000000e+02
3.681405e-01,5.000000000000e+02
3.691275e-01,5.000000000000e+02
3.701145e-01,5.000000000000e+02
3.711015e-01,5.000000000000e+02
3.720884e-01,5.000000000000e+02
3.730754e-01,5.000000000000e+02
3.740624e-01,5.000000000000e+02
3.750493e-01,5.000000000000e+02
3.760363e-01,5.000000000000e+02
3.770233e-01,5.000000000000e+02
3.780103e-01,5.000000000000e+02
3.789972e-01,5.000000000000e+02
3.799842e-01,5.000000000000e+02
3.809712e-01,5.000000000000e+02
3.819582e-01,5.000000000000e+02
3.829451e-01,5.000000000000e+02
3.839321e-01,5.000000000000e+02
3.849191e-01,5.000000000000e+02
3.859060e-01,5.000000000000e+02
3.868930e-01,5.000000000000e+02
3.878800e-01,5.000000000000e+02
3.888670e-01,5.000000000000e+02
3.898539e-01,5.000000000000e+02
3.908409e-01,5.000000000000e+02
3.918279e-01,5.000000000000e+02
3.928148e-01,5.000000000000e+02
3.938018e-01,5.000000000000e+02
3.947888e-01,5.000000000000e+02
3.957758e-01,5.000000000000e+02
3.967627e-01,5.000000000000e+02
3.977497e-01,5.000000000000e+02
3.987367e-01,5.000000000000e+02
3.997236e-01,5.000000000000e+02
4.007106e-01,5.000000000000e+02
4.016976e-01,5.000000000000e+02
4.026846e-01,5.000000000000e+02
4.036715e-01,5.000000000000e+02
4.046585e-01,5.000000000000e+02
4.056455e-01,5.000000000000e+02
4.066325e-01,5.000000000000e+02
4.076194e-01,5.000000000000e+02
4.086064e-01,5.000000000000e+02
4.095934e-01,5.000000000000e+02
4.105803e-01,5.000000000000e+02
4.115673e-01,5.000000000000e+02
4.125543e-01,5.000000000000e+02
4.135413e-01,5.000000000000e+02
4.145282e-01,5.000000000000e+02
4.155152e-01,5.000000000000e+02
4.165022e-01,5.000000000000e+02
4.174891e-01,5.000000000000e+02
4.184761e-01,5.000000000000e+02
4.194631e-01,5.000000000000e+02
4.204501e-01,5.000000000000e+02
4.214370e-01,5.000000000000e+02
4.224240e-01,5.000000000000e+02
4.234110e-01,5.000000000000e+02
4.243979e-01,5.000000000000e+02
4.253849e-01,5.000000000000e+02
4.263719e-01,5.000000000000e+02
4.273589e-01,5.000000000000e+02
4.283458e-01,5.000000000000e+02
4.293328e-01,5.000000000000e+02
4.303198e-01,5.000000000000e+02
4.313068e-01,5.000000000000e+02
4.322937e-01,5.000000000000e+02
4.332807e-01,5.000000000000e+02
4.342677e-01,5.000000000000e+02
4.352546e-01,5.000000000000e+02
4.362416e-01,5.000000000000e+02
4.372286e-01,5.000000000000e+02
4.382156e-01,5.000000000000e+02
4.392025e-01,5.000000000000e+02
4.401895e-01,5.000000000000e+02
4.411765e-01,5.000000000000e+02
4.421634e-01,5.000000000000e+02
4.431504e-01,5.000000000000e+02
4.441374e-01,5.000000000000e+02
4.451244e-01,5.000000000000e+02
4.461113e-01,5.000000000000e+02
4.470983e-01,5.000000000000e+02
4.480853e-01,5.000000000000e+02
4.490722e-01,5.000000000000e+02
4.500592e-01,5.000000000000e+02
4.510462e-01,5.000000000000e+02
4.520332e-01,5.000000000000e+02
4.530201e-01,5.000000000000e+02
4.540071e-01,5.000000000000e+02
4.549941e-01,5.000000000000e+02
4.559811e-01,5.000000000000e+02
4.569680e-01,5.000000000000e+02
4.579550e-01,5.000000000000e+02
4.589420e-01,5.000000000000e+02
4.599289e-01,5.000000000000e+02
4.609159e-01,5.000000000000e+02
4.619029e-01,5.000000000000e+02
4.628899e-01,5.000000000000e+02
4.638768e-01,5.000000000000e+02
4.648638e-01,5.000000000000e+02
4.658508e-01,5.000000000000e+02
4.668377e-01,5.000000000000e+02
4.678247e-01,5.000000000000e+02
4.688117e-01,5.000000000000e+02
4.697987e-01,5.000000000000e+02
4.707856e-01,5.000000000000e+02
4.717726e-01,5.000000000000e+02
4.727596e-01,5.000000000000e+02
4.737465e-01,5.000000000000e+02
4.747335e-01,5.000000000000e+02
4.757205e-01,5.000000000000e+02
4.767075e-01,5.000000000000e+02
4.776944e-01,5.000000000000e+02
4.786814e-01,5.000000000000e+02
4.796684e-01,5.000000000000e+02
4.806553e-01,5.000000000000e+02
4.816423e-01,5.000000000000e+02
4.826293e-01,5.000000000000e+02
4.836163e-01,5.000000000000e+02
4.846032e-01,5.000000000000e+02
4.855902e-01,5.000000000000e+02
4.865772e-01,5.000000000000e+02
4.875642e-01,5.000000000000e+02
4.885511e-01,5.000000000000e+02
4.895381e-01,5.000000000000e+02
4.905251e-01,5.000000000000e+02
4.915120e-01,5.000000000000e+02
4.924990e-01,5.000000000000e+02
4.934860e-01,5.000000000000e+02
4.944730e-01,5.000000000000e+02
4.954599e-01,5.000000000000e+02
4.964469e-01,5.000000000000e+02
4.974339e-01,5.000000000000e+02
4.984208e-01,5.000000000000e+02
4.994078e-01,5.000000000000e+02
5.003948e-01,5.000000000000e+02
5.013818e-01,5.000000000000e+02
5.023687e-01,5.000000000000e+02
5.033557e-01,5.000000000000e+02
5.043427e-01,5.000000000000e+02
5.053296e-01,5.000000000000e+02
5.063166e-01,5.000000000000e+02
5.073036e-01,5.000000000000e+02
5.082906e-01,5.000000000000e+02
5.092775e-01,5.000000000000e+02
5.102645e-01,5.000000000000e+02
5.112515e-01,5.000000000000e+02
5.122385e-01,5.000000000000e+02
5.132254e-01,5.000000000000e+02
5.142124e-01,5.000000000000e+02
5.151994e-01,5.000000000000e+02
5.161863e-01,5.000000000000e+02
5.171733e-01,5.000000000000e+02
5.181603e-01,5.000000000000e+02
5.191473e-01,5.000000000000e+02
5.201342e-01,5.000000000000e+02
5.211212e-01,5.000000000000e+02
5.221082e-01,5.000000000000e+02
5.230951e-01,5.000000000000e+02
5.240821e-01,5.000000000000e+02
5.250691e-01,5.000000000000e+02
5.260561e-01,5.000000000000e+02
5.270430e-01,5.000000000000e+02
5.280300e-01,5.000000000000e+02
5.290170e-01,5.000000000000e+02
5.300039e-01,5.000000000000e+02
5.309909e-01,5.000000000000e+02
5.319779e-01,5.000000000000e+02
5.329649e-01,5.000000000000e+02
5.339518e-01,5.000000000000e+02
5.349388e-01,5.000000000000e+02
5.359258e-01,5.000000000000e+02
5.369128e-01,5.000000000000e+02
5.378997e-01,5.000000000000e+02
5.388867e-01,5.000000000000e+02
5.398737e-01,5.000000000000e+02
5.408606e-01,5.000000000000e+02
5.418476e-01,5.000000000000e+02
5.428346e-01,5.000000000000e+02
5.438216e-01,5.000000000000e+02
5.448085e-01,5.000000000000e+02
5.457955e-01,5.000000000000e+02
5.467825e-01,5.000000000000e+02
5.477694e-01,5.000000000000e+02
5.487564e-01,5.000000000000e+02
5.497434e-01,5.000000000000e+02
5.507304e-01,5.000000000000e+02
5.517173e-01,5.000000000000e+02
5.527043e-01,5.000000000000e+02
5.536913e-01,5.000000000000e+02
5.546782e-01,5.000000000000e+02
5.556652e-01,5.000000000000e+02
5.566522e-01,5.000000000000e+02
5.576392e-01,5.000000000000e+02
5.586261e-01,5.000000000000e+02
5.596131e-01,5.000000000000e+02
5.606001e-01,5.000000000000e+02
5.615871e-01,5.000000000000e+02
5.625740e-01,5.000000000000e+02
5.635610e-01,5.000000000000e+02
5.645480e-01,5.000000000000e+02
5.655349e-01,5.000000000000e+02
5.665219e-01,5.000000000000e+02
5.675089e-01,5.000000000000e+02
5.684959e-01,5.000000000000e+02
5.694828e-01,5.000000000000e+02
5.704698e-01,5.000000000000e+02
5.714568e-01,5.000000000000e+02
5.724437e-01,5.000000000000e+02
5.734307e-01,5.000000000000e+02
5.744177e-01,5.000000000000e+02
5.754047e-01,5.000000000000e+02
5.763916e-01,5.000000000000e+02
5.773786e-01,5.000000000000e+02
5.783656e-01,5.000000000000e+02
5.793525e-01,5.000000000000e+02
5.803395e-01,5.000000000000e+02
5.813265e-01,5.000000000000e+02
5.823135e-01,5.000000000000e+02
5.833004e-01,5.000000000000e+02
5.842874e-01,5.000000000000e+02
5.852744e-01,5.000000000000e+02
5.862614e-01,5.000000000000e+02
5.872483e-01,5.000000000000e+02
5.882353e-01,5.000000000000e+02
5.892223e-01,5.000000000000e+02
5.902092e-01,5.000000000000e+02
5.911962e-01,5.000000000000e+02
5.921832e-01,5.000000000000e+02
5.931702e-01,5.000000000000e+02
5.941571e-01,5.000000000000e+02
5.951441e-01,5.000000000000e+02
5.961311e-01,5.000000000000e+02
5.971180e-01,5.000000000000e+02
5.981050e-01,5.000000000000e+02
5.990920e-01,5.000000000000e+02
6.000790e-01,5.000000000000e+02
6.010659e-01,5.000000000000e+02
6.020529e-01,5.000000000000e+02
6.030399e-01,5.000000000000e+02
6.040268e-01,5.000000000000e+02
6.050138e-01,5.000000000000e+02
6.060008e-01,5.000000000000e+02
6.069878e-01,5.000000000000e+02
6.079747e-01,5.000000000000e+02
6.089617e-01,5.000000000000e+02
6.099487e-01,5.000000000000e+02
6.109356e-01,5.000000000000e+02
6.119226e-01,5.000000000000e+02
6.129096e-01,5.000000000000e+02
6.138966e-01,5.000000000000e+02
6.148835e-01,5.000000000000e+02
6.158705e-01,5.000000000000e+02
6.168575e-01,5.000000000000e+02
6.178445e-01,5.000000000000e+02
6.188314e-01,5.000000000000e+02
6.198184e-01,5.000000000000e+02
6.208054e-01,5.000000000000e+02
6.217923e-01,5.000000000000e+02
6.227793e-01,5.000000000000e+02
6.237663e-01,5.000000000000e+02
6.247533e-01,5.000000000000e+02
6.257402e-01,5.000000000000e+02
6.267272e-01,5.000000000000e+02
6.277142e-01,5.000000000000e+02
6.287011e-01,5.000000000000e+02
6.296881e-01,5.000000000000e+02
6.306751e-01,5.000000000000e+02
6.316621e-01,5.000000000000e+02
6.326490e-01,5.000000000000e+02
6.336360e-01,5.000000000000e+02
6.346230e-01,5.000000000000e+02
6.356099e-01,5.000000000000e+02
6.365969e-01,5.000000000000e+02
6.375839e-01,5.000000000000e+02
6.385709e-01,5.000000000000e+02
6.395578e-01,5.000000000000e+02
6.405448e-01,5.000000000000e+02
6.415318e-01,5.000000000000e+02
6.425188e-01,5.000000000000e+02
6.435057e-01,5.000000000000e+02
6.444927e-01,5.000000000000e+02
6.454797e-01,5.000000000000e+02
6.464666e-01,5.000000000000e+02
6.474536e-01,5.000000000000e+02
6.484406e-01,5.000000000000e+02
6.494276e-01,5.000000000000e+02
6.504145e-01,5.000000000000e+02
6.514015e-01,5.000000000000e+02
6.523885e-01,5.000000000000e+02
6.533754e-01,5.000000000000e+02
6.543624e-01,5.000000000000e+02
6.553494e-01,5.000000000000e+02
6.563364e-01,5.000000000000e+02
6.573233e-01,5.000000000000e+02
6.583103e-01,5.000000000000e+02
6.592973e-01,5.000000000000e+02
6.602842e-01,5.000000000000e+02
6.612712e-01,5.000000000000e+02
6.622582e-01,5.000000000000e+02
6.632452e-01,5.000000000000e+02
6.642321e-01,5.000000000000e+02
6.652191e-01,5.000000000000e+02
6.662061e-01,5.000000000000e+02
6.671931e-01,5.000000000000e+02
6.681800e-01,5.000000000000e+02
6.691670e-01,5.000000000000e+02
6.701540e-01,5.000000000000e+02
6.711409e-01,5.000000000000e+02
6.721279e-01,5.000000000000e+02
6.731149e-01,5.000000000000e+02
6.741019e-01,5.000000000000e+02
6.750888e-01,5.000000000000e+02
6.760758e-01,5.000000000000e+02
6.770628e-01,5.000000000000e+02
6.780497e-01,5.000000000000e+02
6.790367e-01,5.000000000000e+02
6.800237e-01,5.000000000000e+02
6.810107e-01,5.000000000000e+02
6.819976e-01,5.000000000000e+02
6.829846e-01,5.000000000000e+02
6.839716e-01,5.000000000000e+02
6.849585e-01,5.000000000000e+02
6.859455e-01,5.000000000000e+02
6.869325e-01,5.000000000000e+02
6.879195e-01,5.000000000000e+02
6.889064e-01,5.000000000000e+02
6.898934e-01,5.000000000000e+02
6.908804e-01,5.000000000000e+02
6.918674e-01,5.000000000000e+02
6.928543e-01,5.000000000000e+02
6.938413e-01,5.000000000000e+02
6.948283e-01,5.000000000000e+02
6.958152e-01,5.000000000000e+02
6.968022e-01,5.000000000000e+02
6.977892e-01,5.000000000000e+02
6.987762e-01,5.000000000000e+02
6.997631e-01,5.000000000000e+02
7.007501e-01,5.000000000000e+02
7.017371e-01,5.000000000000e+02
7.027240e-01,5.000000000000e+02
7.037110e-01,5.000000000000e+02
7.046980e-01,5.000000000000e+02
7.056850e-01,5.000000000000e+02
7.066719e-01,5.000000000000e+02
7.076589e-01,5.000000000000e+02
7.086459e-01,5.000000000000e+02
7.096328e-01,5.000000000000e+02
7.106198e-01,5.000000000000e+02
7.116068e-01,5.000000000000e+02
7.125938e-01,5.000000000000e+02
7.135807e-01,5.000000000000e+02
7.145677e-01,5.000000000000e+02
7.155547e-01,5.000000000000e+02
7.165417e-01,5.000000000000e+02
7.175286e-01,5.000000000000e+02
7.185156e-01,5.000000000000e+02
7.195026e-01,5.000000000000e+02
7.204895e-01,5.000000000000e+02
7.214765e-01,5.000000000000e+02
7.224635e-01,5.000000000000e+02
7.234505e-01,5.000000000000e+02
7.244374e-01,5.000000000000e+02
7.254244e-01,5.000000000000e+02
7.264114e-01,5.000000000000e+02
7.273983e-01,5.000000000000e+02
7.283853e-01,5.000000000000e+02
7.293723e-01,5.000000000000e+02
7.303593e-01,5.000000000000e+02
7.313462e-01,5.000000000000e+02
7.323332e-01,5.000000000000e+02
7.333202e-01,5.000000000000e+02
7.343071e-01,5.000000000000e+02
7.352941e-01,5.000000000000e+02
7.362811e-01,5.000000000000e+02
7.372681e-01,5.000000000000e+02
7.382550e-01,5.000000000000e+02
7.392420e-01,5.000000000000e+02
7.402290e-01,5.000000000000e+02
7.412159e-01,5.000000000000e+02
7.422029e-01,5.000000000000e+02
7.431899e-01,5.000000000000e+02
7.441769e-01,5.000000000000e+02
7.451638e-01,5.000000000000e+02
7.461508e-01,5.000000000000e+02
7.471378e-01,5.000000000000e+02
7.481248e-01,5.000000000000e+02
7.491117e-01,5.000000000000e+02
7.500987e-01,5.000000000000e+02
7.510857e-01,5.000000000000e+02
7.520726e-01,5.000000000000e+02
7.530596e-01,5.000000000000e+02
7.540466e-01,5.000000000000e+02
7.550336e-01,5.000000000000e+02
7.560205e-01,5.000000000000e+02
7.570075e-01,5.000000000000e+02
7.579945e-01,5.000000000000e+02
7.589814e-01,5.000000000000e+02
7.599684e-01,5.000000000000e+02
7.609554e-01,5.000000000000e+02
7.619424e-01,5.000000000000e+02
7.629293e-01,5.000000000000e+02
7.639163e-01,5.000000000000e+02
7.649033e-01,5.000000000000e+02
7.658902e-01,5.000000000000e+02
7.668772e-01,5.000000000000e+02
7.678642e-01,5.000000000000e+02
7.688512e-01,5.000000000000e+02
7.698381e-01,5.000000000000e+02
7.708251e-01,5.000000000000e+02
7.718121e-01,5.000000000000e+02
7.727991e-01,5.000000000000e+02
7.737860e-01,5.000000000000e+02
7.747730e-01,5.000000000000e+02
7.757600e-01,5.000000000000e+02
7.767469e-01,5.000000000000e+02
7.777339e-01,5.000000000000e+02
7.787209e-01,5.000000000000e+02
7.797079e-01,5.000000000000e+02
7.806948e-01,5.000000000000e+02
7.816818e-01,5.000000000000e+02
7.826688e-01,5.000000000000e+02
7.836557e-01,5.000000000000e+02
7.846427e-01,5.000000000000e+02
7.856297e-01,5.000000000000e+02
7.866167e-01,5.000000000000e+02
7.876036e-01,5.000000000000e+02
7.885906e-01,5.000000000000e+02
7.895776e-01,5.000000000000e+02
7.905645e-01,5.000000000000e+02
7.915515e-01,5.000000000000e+02
7.925385e-01,5.000000000000e+02
7.935255e-01,5.000000000000e+02
7.945124e-01,5.000000000000e+02
7.954994e-01,5.000000000000e+02
7.964864e-01,5.000000000000e+02
7.974734e-01,5.000000000000e+02
7.984603e-01,5.000000000000e+02
7.994473e-01,5.000000000000e+02
8.004343e-01,5.000000000000e+02
8.014212e-01,5.000000000000e+02
8.024082e-01,5.000000000000e+02
8.033952e-01,5.000000000000e+02
8.043822e-01,5.000000000000e+02
8.053691e-01,5.000000000000e+02
8.063561e-01,5.000000000000e+02
8.073431e-01,5.000000000000e+02
8.083300e-01,5.000000000000e+02
8.093170e-01,5.000000000000e+02
8.103040e-01,5.000000000000e+02
8.112910e-01,5.000000000000e+02
8.122779e-01,5.000000000000e+02
8.132649e-01,5.000000000000e+02
8.142519e-01,5.000000000000e+02
8.152388e-01,5.000000000000e+02
8.162258e-01,5.000000000000e+02
8.172128e-01,5.000000000000e+02
8.181998e-01,5.000000000000e+02
8.191867e-01,5.000000000000e+02
8.201737e-01,5.000000000000e+02
8.211607e-01,5.000000000000e+02
8.221477e-01,5.000000000000e+02
8.231346e-01,5.000000000000e+02
8.241216e-01,5.000000000000e+02
8.251086e-01,5.000000000000e+02
8.260955e-01,5.000000000000e+02
8.270825e-01,5.000000000000e+02
8.280695e-01,5.000000000000e+02
8.290565e-01,5.000000000000e+02
8.300434e-01,5.000000000000e+02
8.310304e-01,5.000000000000e+02
8.320174e-01,5.000000000000e+02
8.330043e-01,5.000000000000e+02
8.339913e-01,5.000000000000e+02
8.349783e-01,5.000000000000e+02
8.359653e-01,5.000000000000e+02
8.369522e-01,5.000000000000e+02
8.379392e-01,5.000000000000e+02
8.389262e-01,5.000000000000e+02
8.399131e-01,5.000000000000e+02
8.409001e-01,5.000000000000e+02
8.418871e-01,5.000000000000e+02
8.428741e-01,5.000000000000e+02
8.438610e-01,5.000000000000e+02
8.448480e-01,5.000000000000e+02
8.458350e-01,5.000000000000e+02
8.468220e-01,5.000000000000e+02
8.478089e-01,5.000000000000e+02
8.487959e-01,5.000000000000e+02
8.497829e-01,5.000000000000e+02
8.507698e-01,5.000000000000e+02
8.517568e-01,5.000000000000e+02
8.527438e-01,5.000000000000e+02
8.537308e-01,5.000000000000e+02
8.547177e-01,5.000000000000e+02
8.557047e-01,5.000000000000e+02
8.566917e-01,5.000000000000e+02
8.576786e-01,5.000000000000e+02
8.586656e-01,5.000000000000e+02
8.596526e-01,5.000000000000e+02
8.606396e-01,5.000000000000e+02
8.616265e-01,5.000000000000e+02
8.626135e-01,5.000000000000e+02
8.636005e-01,5.000000000000e+02
8.645874e-01,5.000000000000e+02
8.655744e-01,5.000000000000e+02
8.665614e-01,5.000000000000e+02
8.675484e-01,5.000000000000e+02
8.685353e-01,5.000000000000e+02
8.695223e-01,5.000000000000e+02
8.705093e-01,5.000000000000e+02
8.714962e-01,5.000000000000e+02
8.724832e-01,5.000000000000e+02
8.734702e-01,5.000000000000e+02
8.744572e-01,5.000000000000e+02
8.754441e-01,5.000000000000e+02
8.764311e-01,5.000000000000e+02
8.774181e-01,5.000000000000e+02
8.784051e-01,5.000000000000e+02
8.793920e-01,5.000000000000e+02
8.803790e-01,5.000000000000e+02
8.813660e-01,5.000000000000e+02
8.823529e-01,5.000000000000e+02
8.833399e-01,5.000000000000e+02
8.843269e-01,5.000000000000e+02
8.853139e-01,5.000000000000e+02
8.863008e-01,5.000000000000e+02
8.872878e-01,5.000000000000e+02
8.882748e-01,5.000000000000e+02
8.892617e-01,5.000000000000e+02
8.902487e-01,5.000000000000e+02
8.912357e-01,5.000000000000e+02
8.922227e-01,5.000000000000e+02
8.932096e-01,5.000000000000e+02
8.941966e-01,5.000000000000e+02
8.951836e-01,5.000000000000e+02
8.961705e-01,5.000000000000e+02
8.971575e-01,5.000000000000e+02
8.981445e-01,5.000000000000e+02
8.991315e-01,5.000000000000e+02
9.001184e-01,5.000000000000e+02
9.011054e-01,5.000000000000e+02
9.020924e-01,5.000000000000e+02
9.030794e-01,5.000000000000e+02
9.040663e-01,5.000000000000e+02
9.050533e-01,5.000000000000e+02
9.060403e-01,5.000000000000e+02
9.070272e-01,5.000000000000e+02
9.080142e-01,5.000000000000e+02
9.090012e-01,5.000000000000e+02
9.099882e-01,5.000000000000e+02
9.109751e-01,5.000000000000e+02
9.119621e-01,5.000000000000e+02
9.129491e-01,5.000000000000e+02
9.139360e-01,5.000000000000e+02
9.149230e-01,5.000000000000e+02
9.159100e-01,5.000000000000e+02
9.168970e-01,5.000000000000e+02
9.178839e-01,5.000000000000e+02
9.188709e-01,5.000000000000e+02
9.198579e-01,5.000000000000e+02
9.208448e-01,5.000000000000e+02
9.218318e-01,5.000000000000e+02
9.228188e-01,5.000000000000e+02
9.238058e-01,5.000000000000e+02
9.247927e-01,5.000000000000e+02
9.257797e-01,5.000000000000e+02
9.267667e-01,5.000000000000e+02
9.277537e-01,5.000000000000e+02
9.287406e-01,5.000000000000e+02
9.297276e-01,5.000000000000e+02
9.307146e-01,5.000000000000e+02
9.317015e-01,5.000000000000e+02
9.326885e-01,5.000000000000e+02
9.336755e-01,5.000000000000e+02
9.346625e-01,5.000000000000e+02
9.356494e-01,5.000000000000e+02
9.366364e-01,5.000000000000e+02
9.376234e-01,5.000000000000e+02
9.386103e-01,5.000000000000e+02
9.395973e-01,5.000000000000e+02
9.405843e-01,5.000000000000e+02
9.415713e-01,5.000000000000e+02
9.425582e-01,5.000000000000e+02
9.435452e-01,5.000000000000e+02
9.445322e-01,5.000000000000e+02
9.455191e-01,5.000000000000e+02
9.465061e-01,5.000000000000e+02
9.474931e-01,5.000000000000e+02
9.484801e-01,5.000000000000e+02
9.494670e-01,5.000000000000e+02
9.504540e-01,5.000000000000e+02
9.514410e-01,5.000000000000e+02
9.524280e-01,5.000000000000e+02
9.534149e-01,5.000000000000e+02
9.544019e-01,5.000000000000e+02
9.553889e-01,5.000000000000e+02
9.563758e-01,5.000000000000e+02
9.573628e-01,5.000000000000e+02
9.583498e-01,5.000000000000e+02
9.593368e-01,5.000000000000e+02
9.603237e-01,5.000000000000e+02
9.613107e-01,5.000000000000e+02
9.622977e-01,5.000000000000e+02
9.632846e-01,5.000000000000e+02
9.642716e-01,5.000000000000e+02
9.652586e-01,5.000000000000e+02
9.662456e-01,5.000000000000e+02
9.672325e-01,5.000000000000e+02
9.682195e-01,5.000000000000e+02
9.692065e-01,5.000000000000e+02
9.701934e-01,5.000000000000e+02
9.711804e-01,5.000000000000e+02
9.721674e-01,5.000000000000e+02
9.731544e-01,5.000000000000e+02
9.741413e-01,5.000000000000e+02
9.751283e-01,5.000000000000e+02
9.761153e-01,5.000000000000e+02
9.771023e-01,5.000000000000e+02
9.780892e-01,5.000000000000e+02
9.790762e-01,5.000000000000e+02
9.800632e-01,5.000000000000e+02
9.810501e-01,5.000000000000e+02
9.820371e-01,5.000000000000e+02
9.830241e-01,5.000000000000e+02
9.840111e-01,5.000000000000e+02
9.849980e-01,5.000000000000e+02
9.859850e-01,5.000000000000e+02
9.869720e-01,5.000000000000e+02
9.879589e-01,5.000000000000e+02
9.889459e-01,5.000000000000e+02
9.899329e-01,5.000000000000e+02
9.909199e-01,5.000000000000e+02
9.919068e-01,5.000000000000e+02
9.928938e-01,5.000000000000e+02
9.938808e-01,5.000000000000e+02
9.948677e-01,5.000000000000e+02
9.958547e-01,5.000000000000e+02
9.968417e-01,5.000000000000e+02
9.978287e-01,5.000000000000e+02
9.988156e-01,5.000000000000e+02
9.998026e-01,5.000000000000e+02


==> out/inv-takum8.csv <==
0.000000e+00,3.000000000000e+01
1.250000e-02,3.000000000000e+01
2.500000e-02,3.000000000000e+01
3.750000e-02,3.000000000000e+01
5.000000e-02,3.000000000000e+01
6.250000e-02,3.000000000000e+01
7.500000e-02,3.000000000000e+01
8.750000e-02,3.000000000000e+01
1.000000e-01,3.000000000000e+01
1.125000e-01,3.000000000000e+01
1.250000e-01,3.000000000000e+01
1.375000e-01,3.000000000000e+01
1.500000e-01,3.000000000000e+01
1.625000e-01,3.000000000000e+01
1.750000e-01,3.000000000000e+01
1.875000e-01,3.000000000000e+01
2.000000e-01,3.000000000000e+01
2.125000e-01,3.000000000000e+01
2.250000e-01,3.000000000000e+01
2.375000e-01,3.000000000000e+01
2.500000e-01,3.000000000000e+01
2.625000e-01,3.000000000000e+01
2.750000e-01,3.000000000000e+01
2.875000e-01,3.000000000000e+01
3.000000e-01,3.000000000000e+01
3.125000e-01,3.000000000000e+01
3.250000e-01,3.000000000000e+01
3.375000e-01,3.000000000000e+01
3.500000e-01,3.000000000000e+01
3.625000e-01,3.000000000000e+01
3.750000e-01,3.000000000000e+01
3.875000e-01,3.000000000000e+01
4.000000e-01,3.000000000000e+01
4.125000e-01,3.000000000000e+01
4.250000e-01,3.000000000000e+01
4.375000e-01,3.000000000000e+01
4.500000e-01,3.000000000000e+01
4.625000e-01,3.000000000000e+01
4.750000e-01,3.000000000000e+01
4.875000e-01,3.000000000000e+01
5.000000e-01,3.000000000000e+01
5.125000e-01,3.000000000000e+01
5.250000e-01,3.000000000000e+01
5.375000e-01,3.000000000000e+01
5.500000e-01,3.000000000000e+01
5.625000e-01,3.000000000000e+01
5.750000e-01,3.000000000000e+01
5.875000e-01,3.000000000000e+01
6.000000e-01,3.000000000000e+01
6.125000e-01,3.000000000000e+01
6.250000e-01,3.000000000000e+01
6.375000e-01,3.000000000000e+01
6.500000e-01,3.000000000000e+01
6.625000e-01,3.000000000000e+01
6.750000e-01,3.000000000000e+01
6.875000e-01,3.000000000000e+01
7.000000e-01,3.000000000000e+01
7.125000e-01,3.000000000000e+01
7.250000e-01,3.000000000000e+01
7.375000e-01,3.000000000000e+01
7.500000e-01,3.000000000000e+01
7.625000e-01,3.000000000000e+01
7.750000e-01,3.000000000000e+01
7.875000e-01,3.000000000000e+01
8.000000e-01,3.000000000000e+01
8.125000e-01,3.000000000000e+01
8.250000e-01,3.000000000000e+01
8.375000e-01,3.000000000000e+01
8.500000e-01,3.000000000000e+01
8.625000e-01,3.000000000000e+01
8.750000e-01,3.000000000000e+01
8.875000e-01,3.000000000000e+01
9.000000e-01,3.000000000000e+01
9.125000e-01,3.000000000000e+01
9.250000e-01,3.000000000000e+01
9.375000e-01,3.000000000000e+01
9.500000e-01,3.000000000000e+01
9.625000e-01,3.000000000000e+01
9.750000e-01,3.000000000000e+01
9.875000e-01,3.000000000000e+01
1.000000e+00,3.000000000000e+01


==> out/mul-bfloat16.csv <==
0.000000e+00,5.000000000000e+02
9.999972e-04,5.000000000000e+02
1.999994e-03,5.000000000000e+02
2.999992e-03,5.000000000000e+02
3.999989e-03,5.000000000000e+02
4.999986e-03,5.000000000000e+02
5.999983e-03,5.000000000000e+02
6.999981e-03,5.000000000000e+02
7.999978e-03,5.000000000000e+02
8.999975e-03,5.000000000000e+02
9.999972e-03,5.000000000000e+02
1.099997e-02,5.000000000000e+02
1.199997e-02,5.000000000000e+02
1.299996e-02,5.000000000000e+02
1.399996e-02,5.000000000000e+02
1.499996e-02,5.000000000000e+02
1.599996e-02,5.000000000000e+02
1.699995e-02,5.000000000000e+02
1.799995e-02,5.000000000000e+02
1.899995e-02,5.000000000000e+02
1.999994e-02,5.000000000000e+02
2.099994e-02,5.000000000000e+02
2.199994e-02,5.000000000000e+02
2.299994e-02,5.000000000000e+02
2.399993e-02,5.000000000000e+02
2.499993e-02,5.000000000000e+02
2.599993e-02,5.000000000000e+02
2.699993e-02,5.000000000000e+02
2.799992e-02,1.598870687372e+01
2.899992e-02,1.549188440448e+01
2.999992e-02,1.508742140295e+01
3.099991e-02,1.479446663597e+01
3.199991e-02,1.470730520258e+01
3.299991e-02,1.462199460484e+01
3.399991e-02,1.447579675011e+01
3.499990e-02,1.440081274211e+01
3.599990e-02,1.433978042679e+01
3.699990e-02,1.414982649095e+01
3.799989e-02,1.404430873005e+01
3.899989e-02,1.397736937354e+01
3.999989e-02,1.392490526651e+01
4.099989e-02,1.385788382759e+01
4.199988e-02,1.380725428413e+01
4.299988e-02,1.378125724575e+01
4.399988e-02,1.371413817029e+01
4.499988e-02,1.364396889592e+01
4.599987e-02,1.357754684473e+01
4.699987e-02,1.353385693678e+01
4.799987e-02,1.348394170534e+01
4.899986e-02,1.340952353069e+01
4.999986e-02,1.336443564116e+01
5.099986e-02,1.332206897620e+01
5.199986e-02,1.328525771092e+01
5.299985e-02,1.324807580918e+01
5.399985e-02,1.320930104603e+01
5.499985e-02,1.314958836352e+01
5.599985e-02,1.309819661453e+01
5.699984e-02,1.306592095595e+01
5.799984e-02,1.303359506845e+01
5.899984e-02,1.301105249980e+01
5.999983e-02,1.295401450772e+01
6.099983e-02,1.293055255434e+01
6.199983e-02,1.288283407155e+01
6.299983e-02,1.285817531058e+01
6.399982e-02,1.284149882876e+01
6.499982e-02,1.279461893413e+01
6.599982e-02,1.277238331133e+01
6.699981e-02,1.275509621031e+01
6.799981e-02,1.272770777747e+01
6.899981e-02,1.269370473923e+01
6.999981e-02,1.267220432396e+01
7.099980e-02,1.264363075106e+01
7.199980e-02,1.263443293589e+01
7.299980e-02,1.261493984731e+01
7.399980e-02,1.259222342136e+01
7.499979e-02,1.254713553183e+01
7.599979e-02,1.252331691231e+01
7.699979e-02,1.248567839129e+01
7.799978e-02,1.247155975722e+01
7.899978e-02,1.243766539013e+01
7.999978e-02,1.241207833044e+01
8.099978e-02,1.239829834696e+01
8.199977e-02,1.237531099747e+01
8.299977e-02,1.237476781409e+01
8.399977e-02,1.235782688221e+01
8.499977e-02,1.234012827370e+01
8.599976e-02,1.233063682472e+01
8.699976e-02,1.228847287282e+01
8.799976e-02,1.227641524189e+01
8.899975e-02,1.225579575678e+01
8.999975e-02,1.224128804246e+01
9.099975e-02,1.220559889281e+01
9.199975e-02,1.218021998217e+01
9.299974e-02,1.215874491763e+01
9.399974e-02,1.213782368865e+01
9.499974e-02,1.208713130154e+01
9.599973e-02,1.207861783968e+01
9.699973e-02,1.205855551777e+01
9.799973e-02,1.204764653304e+01
9.899973e-02,1.204405253180e+01
9.999972e-02,1.200714409850e+01
1.009997e-01,1.200035217748e+01
1.019997e-01,1.199964773653e+01
1.029997e-01,1.199470699526e+01
1.039997e-01,1.197692206785e+01
1.049997e-01,1.196542356581e+01
1.059997e-01,1.195455984700e+01
1.069997e-01,1.193823187411e+01
1.079997e-01,1.191849059229e+01
1.089997e-01,1.190726624853e+01
1.099997e-01,1.189443885456e+01
1.109997e-01,1.187613320004e+01
1.119997e-01,1.185836959985e+01
1.129997e-01,1.184169537675e+01
1.139997e-01,1.182694565042e+01
1.149997e-01,1.180775740359e+01
1.159997e-01,1.180049550047e+01
1.169997e-01,1.178966948557e+01
1.179997e-01,1.178094979875e+01
1.189997e-01,1.175940810101e+01
1.199997e-01,1.174188827274e+01
1.209997e-01,1.172539903264e+01
1.219997e-01,1.171386660892e+01
1.229997e-01,1.168693817167e+01
1.239997e-01,1.166720026598e+01
1.249997e-01,1.164916634315e+01
1.259997e-01,1.163707765714e+01
1.269996e-01,1.162159403902e+01
1.279996e-01,1.161424972769e+01
1.289996e-01,1.160619487970e+01
1.299996e-01,1.159371431923e+01
1.309996e-01,1.158449279698e+01
1.319996e-01,1.157027428646e+01
1.329996e-01,1.155506839133e+01
1.339996e-01,1.155069335124e+01
1.349996e-01,1.154045946698e+01
1.359996e-01,1.152405191872e+01
1.369996e-01,1.152307182694e+01
1.379996e-01,1.151619247788e+01
1.389996e-01,1.150007230939e+01
1.399996e-01,1.149235394516e+01
1.409996e-01,1.147522677774e+01
1.419996e-01,1.146709603391e+01
1.429996e-01,1.143792542108e+01
1.439996e-01,1.141837971936e+01
1.449996e-01,1.140528653780e+01
1.459996e-01,1.139970516818e+01
1.469996e-01,1.138136269317e+01
1.479996e-01,1.137449614569e+01
1.489996e-01,1.135810170744e+01
1.499996e-01,1.135810170744e+01
1.509996e-01,1.134817486754e+01
1.519996e-01,1.133554261534e+01
1.529996e-01,1.132249153760e+01
1.539996e-01,1.132249153760e+01
1.549996e-01,1.129923091813e+01
1.559996e-01,1.128658526325e+01
1.569996e-01,1.127505239575e+01
1.579996e-01,1.126737193127e+01
1.589996e-01,1.125814536177e+01
1.599996e-01,1.124733417803e+01
1.609996e-01,1.124733417803e+01
1.619996e-01,1.123858646674e+01
1.629995e-01,1.123206110798e+01
1.639995e-01,1.121902886201e+01
1.649995e-01,1.121006248324e+01
1.659995e-01,1.120224628850e+01
1.669995e-01,1.119202856041e+01
1.679995e-01,1.117895963619e+01
1.689995e-01,1.116929869579e+01
1.699995e-01,1.116251721288e+01
1.709995e-01,1.114747751730e+01
1.719995e-01,1.113891171814e+01
1.729995e-01,1.113060120466e+01
1.739995e-01,1.112992693351e+01
1.749995e-01,1.111335149176e+01
1.759995e-01,1.110111708922e+01
1.769995e-01,1.108679968562e+01
1.779995e-01,1.108679968562e+01
1.789995e-01,1.107866972279e+01
1.799995e-01,1.107257925898e+01
1.809995e-01,1.106676193239e+01
1.819995e-01,1.105098229807e+01
1.829995e-01,1.103678816374e+01
1.839995e-01,1.102167404286e+01
1.849995e-01,1.102167404286e+01
1.859995e-01,1.101722599604e+01
1.869995e-01,1.100819515738e+01
1.879995e-01,1.099425240426e+01
1.889995e-01,1.098418107582e+01
1.899995e-01,1.098228060456e+01
1.909995e-01,1.097591308774e+01
1.919995e-01,1.096611213264e+01
1.929995e-01,1.094988281510e+01
1.939995e-01,1.093933433694e+01
1.949995e-01,1.093337451711e+01
1.959995e-01,1.092884732585e+01
1.969995e-01,1.091960823860e+01
1.979995e-01,1.091031684498e+01
1.989995e-01,1.090764180367e+01
1.999994e-01,1.090379148622e+01
2.009994e-01,1.089540697918e+01
2.019994e-01,1.088828662758e+01
2.029994e-01,1.088187870760e+01
2.039994e-01,1.087523739434e+01
2.049994e-01,1.087523739434e+01
2.059994e-01,1.086341195894e+01
2.069994e-01,1.085720347151e+01
2.079994e-01,1.084721398200e+01
2.089994e-01,1.083368074865e+01
2.099994e-01,1.082575383288e+01
2.109994e-01,1.081938079086e+01
2.119994e-01,1.081511640190e+01
2.129994e-01,1.080815977287e+01
2.139994e-01,1.080654962199e+01
2.149994e-01,1.080654962199e+01
2.159994e-01,1.080170835892e+01
2.169994e-01,1.079599187777e+01
2.179994e-01,1.078577938750e+01
2.189994e-01,1.077528104866e+01
2.199994e-01,1.076246946418e+01
2.209994e-01,1.075572215364e+01
2.219994e-01,1.075572215364e+01
2.229994e-01,1.075399847127e+01
2.239994e-01,1.074735382948e+01
2.249994e-01,1.073781067573e+01
2.259994e-01,1.073386271968e+01
2.269994e-01,1.072024425829e+01
2.279994e-01,1.071357744864e+01
2.289994e-01,1.070540503017e+01
2.299994e-01,1.070130646196e+01
2.309994e-01,1.070130646196e+01
2.319994e-01,1.069512387071e+01
2.329994e-01,1.068793550496e+01
2.339994e-01,1.068094550851e+01
2.349994e-01,1.067154106671e+01
2.359993e-01,1.066749174897e+01
2.369993e-01,1.066385455856e+01
2.379993e-01,1.065731844958e+01
2.389993e-01,1.065051327168e+01
2.399993e-01,1.064295422348e+01
2.409993e-01,1.063833534621e+01
2.419993e-01,1.062950042223e+01
2.429993e-01,1.062113611327e+01
2.439993e-01,1.061235659471e+01
2.449993e-01,1.060578814894e+01
2.459993e-01,1.060381176945e+01
2.469993e-01,1.059732838547e+01
2.479993e-01,1.059324745669e+01
2.489993e-01,1.058590144969e+01
2.499993e-01,1.057729393999e+01
2.509993e-01,1.056890615450e+01
2.519993e-01,1.056198217437e+01
2.529993e-01,1.055554777165e+01
2.539993e-01,1.055362929392e+01
2.549993e-01,1.054335410218e+01
2.559993e-01,1.053148976689e+01
2.569993e-01,1.052864315139e+01
2.579993e-01,1.051927413708e+01
2.589993e-01,1.051471405414e+01
2.599993e-01,1.050878516206e+01
2.609993e-01,1.050349450277e+01
2.619993e-01,1.049725308407e+01
2.629993e-01,1.049096882107e+01
2.639993e-01,1.048409051527e+01
2.649993e-01,1.047674620394e+01
2.659993e-01,1.047147200360e+01
2.669993e-01,1.046640094900e+01
2.679993e-01,1.045840661324e+01
2.689993e-01,1.045840661324e+01
2.699993e-01,1.045474630826e+01
2.709993e-01,1.044728990124e+01
2.719992e-01,1.044118501872e+01
2.729992e-01,1.042988951733e+01
2.739992e-01,1.042731284413e+01
2.749992e-01,1.042521590330e+01
2.759992e-01,1.042041141959e+01
2.769992e-01,1.041134372872e+01
2.779992e-01,1.040705527510e+01
2.789992e-01,1.040194612398e+01
2.799992e-01,1.039528210331e+01
2.809992e-01,1.039124358943e+01
2.819992e-01,1.038594534037e+01
2.829992e-01,1.037442271302e+01
2.839992e-01,1.037016617627e+01
2.849992e-01,1.036449947864e+01
2.859992e-01,1.035645197022e+01
2.869992e-01,1.035361945287e+01
2.879992e-01,1.034983409146e+01
2.889992e-01,1.034563868307e+01
2.899992e-01,1.034257979564e+01
2.909992e-01,1.033610076695e+01
2.919992e-01,1.033107688422e+01
2.929992e-01,1.032979633822e+01
2.939992e-01,1.032305476034e+01
2.949992e-01,1.032305476034e+01
2.959992e-01,1.032305476034e+01
2.969992e-01,1.031228237453e+01
2.979992e-01,1.030529402002e+01
2.989992e-01,1.030279830238e+01
2.999992e-01,1.029546949585e+01
3.009992e-01,1.029040289992e+01
3.019992e-01,1.028424574983e+01
3.029992e-01,1.027914624405e+01
3.039992e-01,1.027447011396e+01
3.049992e-01,1.026936048436e+01
3.059992e-01,1.026651628030e+01
3.069992e-01,1.026170318118e+01
3.079991e-01,1.025661893843e+01
3.089991e-01,1.024674059849e+01
3.099991e-01,1.024674059849e+01
3.109991e-01,1.024674059849e+01
3.119991e-01,1.023959852925e+01
3.129991e-01,1.023285695137e+01
3.139991e-01,1.022690273096e+01
3.149991e-01,1.022359952924e+01
3.159991e-01,1.021753010597e+01
3.169991e-01,1.021256393500e+01
3.179991e-01,1.021028683018e+01
3.189991e-01,1.020717925050e+01
3.199991e-01,1.020389174935e+01
3.209991e-01,1.020136547776e+01
3.219991e-01,1.019808119541e+01
3.229991e-01,1.018944858429e+01
3.239991e-01,1.018503699847e+01
3.249991e-01,1.018115225687e+01
3.259991e-01,1.017807895525e+01
3.269991e-01,1.016314646881e+01
3.279991e-01,1.015973120808e+01
3.289991e-01,1.015654278952e+01
3.299991e-01,1.015182838151e+01
3.309991e-01,1.014712371726e+01
3.319991e-01,1.013827180017e+01
3.329991e-01,1.013116442740e+01
3.339991e-01,1.012939342306e+01
3.349991e-01,1.012292383584e+01
3.359991e-01,1.011464331855e+01
3.369991e-01,1.011417612455e+01
3.379991e-01,1.010983065428e+01
3.389991e-01,1.010684332040e+01
3.399991e-01,1.010302547637e+01
3.409991e-01,1.009671515449e+01
3.419991e-01,1.009300706644e+01
3.429991e-01,1.008878823872e+01
3.439990e-01,1.008878823872e+01
3.449990e-01,1.008406296807e+01
3.459990e-01,1.007815080773e+01
3.469990e-01,1.007031975180e+01
3.479990e-01,1.006743436076e+01
3.489990e-01,1.006474276475e+01
3.499990e-01,1.006189189240e+01
3.509990e-01,1.005754052806e+01
3.519990e-01,1.005175273852e+01
3.529990e-01,1.004575966138e+01
3.539990e-01,1.004302728359e+01
3.549990e-01,1.003884680943e+01
3.559990e-01,1.003424873563e+01
3.569990e-01,1.003009909814e+01
3.579990e-01,1.002691859318e+01
3.589990e-01,1.002128847078e+01
3.599990e-01,1.001228592773e+01
3.609990e-01,1.000140819439e+01
3.619990e-01,1.000140819439e+01
3.629990e-01,1.000140819439e+01
3.639990e-01,1.000140819439e+01
3.649990e-01,1.000140819439e+01
3.659990e-01,9.998590429745e+00
3.669990e-01,9.998590429745e+00
3.679990e-01,9.998590429745e+00
3.689990e-01,9.992592978994e+00
3.699990e-01,9.987482668490e+00
3.709990e-01,9.984936249759e+00
3.719990e-01,9.976341906330e+00
3.729990e-01,9.974318980604e+00
3.739990e-01,9.969803042006e+00
3.749990e-01,9.966339060689e+00
3.759990e-01,9.960750956041e+00
3.769990e-01,9.956320304864e+00
3.779990e-01,9.948992903459e+00
3.789990e-01,9.940429518165e+00
3.799989e-01,9.937128568166e+00
3.809989e-01,9.934361021137e+00
3.819989e-01,9.929258408637e+00
3.829989e-01,9.929258408637e+00
3.839989e-01,9.920352855415e+00
3.849989e-01,9.916377117340e+00
3.859989e-01,9.914033319670e+00
3.869989e-01,9.910445492785e+00
3.879989e-01,9.906964502273e+00
3.889989e-01,9.905387005018e+00
3.899989e-01,9.901513418154e+00
3.909989e-01,9.898493421451e+00
3.919989e-01,9.893141834708e+00
3.929989e-01,9.887446292218e+00
3.939989e-01,9.884170519108e+00
3.949989e-01,9.884170519108e+00
3.959989e-01,9.879825048832e+00
3.969989e-01,9.872931336594e+00
3.979989e-01,9.869944292642e+00
3.989989e-01,9.864045414513e+00
3.999989e-01,9.860945873194e+00
4.009989e-01,9.856425528626e+00
4.019989e-01,9.853309555404e+00
4.029989e-01,9.848269567602e+00
4.039989e-01,9.844844198902e+00
4.049989e-01,9.841109101798e+00
4.059989e-01,9.837142708231e+00
4.069989e-01,9.831659120643e+00
4.079989e-01,9.828136484194e+00
4.089989e-01,9.822836349501e+00
4.099989e-01,9.820356273918e+00
4.109989e-01,9.816860584149e+00
4.119989e-01,9.812177305514e+00
4.129989e-01,9.808964174919e+00
4.139989e-01,9.808964174919e+00
4.149989e-01,9.808964174919e+00
4.159989e-01,9.805743872152e+00
4.169988e-01,9.805743872152e+00
4.179988e-01,9.802516365121e+00
4.189988e-01,9.799281621522e+00
4.199988e-01,9.797786213209e+00
4.209988e-01,9.792174735028e+00
4.219988e-01,9.787422477180e+00
4.229988e-01,9.785906502794e+00
4.239988e-01,9.780614327282e+00
4.249988e-01,9.777330044934e+00
4.259988e-01,9.773139206720e+00
4.269988e-01,9.768420657817e+00
4.279988e-01,9.765509246013e+00
4.289988e-01,9.763876285391e+00
4.299988e-01,9.763876285391e+00
4.309988e-01,9.758794987692e+00
4.319988e-01,9.756556322524e+00
4.329988e-01,9.751696201988e+00
4.339988e-01,9.747260574894e+00
4.349988e-01,9.745190467334e+00
4.359988e-01,9.739780609773e+00
4.369988e-01,9.738655262570e+00
4.379988e-01,9.738343841283e+00
4.389988e-01,9.732638540529e+00
4.399988e-01,9.728693561618e+00
4.409988e-01,9.726596620783e+00
4.419988e-01,9.725187889264e+00
4.429988e-01,9.721158130755e+00
4.439988e-01,9.717074286914e+00
4.449988e-01,9.710068419339e+00
4.459988e-01,9.706599619012e+00
4.469988e-01,9.704529128291e+00
4.479988e-01,9.702172685366e+00
4.489988e-01,9.702172685366e+00
4.499988e-01,9.702172685366e+00
4.509988e-01,9.694253403411e+00
4.519988e-01,9.687550651001e+00
4.529987e-01,9.684014631973e+00
4.539987e-01,9.680671448381e+00
4.549987e-01,9.677719641641e+00
4.559987e-01,9.674192268146e+00
4.569987e-01,9.670946413046e+00
4.579987e-01,9.668037088244e+00
4.589987e-01,9.664105356966e+00
4.599987e-01,9.659128076913e+00
4.609987e-01,9.652712213727e+00
4.619987e-01,9.650282458934e+00
4.629987e-01,9.647304229219e+00
4.639987e-01,9.645658432409e+00
4.649987e-01,9.642264103859e+00
4.659987e-01,9.642051692928e+00
4.669987e-01,9.637600214967e+00
4.679987e-01,9.634811050172e+00
4.689987e-01,9.633773699747e+00
4.699987e-01,9.629535195757e+00
4.709987e-01,9.622661967506e+00
4.719987e-01,9.620743489775e+00
4.729987e-01,9.617073841980e+00
4.739987e-01,9.614149682959e+00
4.749987e-01,9.612868497291e+00
4.759987e-01,9.609178738142e+00
4.769987e-01,9.605479518062e+00
4.779987e-01,9.603306591657e+00
4.789987e-01,9.599592264660e+00
4.799987e-01,9.597176214330e+00
4.809987e-01,9.594502341395e+00
4.819987e-01,9.589755165769e+00
4.829987e-01,9.583082767503e+00
4.839987e-01,9.583082767503e+00
4.849987e-01,9.579315937580e+00
4.859987e-01,9.577202208923e+00
4.869987e-01,9.575539246835e+00
4.879987e-01,9.570741201842e+00
4.889986e-01,9.567956075415e+00
4.899986e-01,9.566688329252e+00
4.909986e-01,9.561781720069e+00
4.919986e-01,9.558862196938e+00
4.929986e-01,9.555031509326e+00
4.939986e-01,9.549872159688e+00
4.949986e-01,9.545558562332e+00
4.959986e-01,9.543346608071e+00
4.969986e-01,9.538629866999e+00
4.979986e-01,9.537935163776e+00
4.989986e-01,9.533329732306e+00
4.999986e-01,9.532464158534e+00
5.009986e-01,9.526974237266e+00
5.019986e-01,9.525520809095e+00
5.029986e-01,9.521600439724e+00
5.039986e-01,9.521600439724e+00
5.049986e-01,9.521600439724e+00
5.059986e-01,9.521600439724e+00
5.069986e-01,9.518543881290e+00
5.079986e-01,9.511838577060e+00
5.089986e-01,9.509775004327e+00
5.099986e-01,9.506567336815e+00
5.109986e-01,9.502560612292e+00
5.119986e-01,9.500509958460e+00
5.129986e-01,9.498577265020e+00
5.139986e-01,9.496254610061e+00
5.149986e-01,9.493855449241e+00
5.159986e-01,9.489274552228e+00
5.169986e-01,9.486046819545e+00
5.179986e-01,9.483143975138e+00
5.189986e-01,9.478837017810e+00
5.199986e-01,9.475958553077e+00
5.209986e-01,9.472880113977e+00
5.219986e-01,9.471030788950e+00
5.229986e-01,9.467162502743e+00
5.239986e-01,9.463272415702e+00
5.249985e-01,9.461479447286e+00
5.259985e-01,9.461479447286e+00
5.269985e-01,9.461479447286e+00
5.279985e-01,9.461479447286e+00
5.289985e-01,9.457380879073e+00
5.299985e-01,9.457380879073e+00
5.309985e-01,9.454185034321e+00
5.319985e-01,9.449148645375e+00
5.329985e-01,9.447242209629e+00
5.339985e-01,9.444186662699e+00
5.349985e-01,9.440447925208e+00
5.359985e-01,9.436711542137e+00
5.369985e-01,9.434780767335e+00
5.379985e-01,9.432144162419e+00
5.389985e-01,9.430870663548e+00
5.399985e-01,9.428360172704e+00
5.409985e-01,9.424166288818e+00
5.419985e-01,9.420608070546e+00
5.429985e-01,9.417116558618e+00
5.439985e-01,9.411995134177e+00
5.449985e-01,9.409306069227e+00
5.459985e-01,9.406881397065e+00
5.469985e-01,9.404229231022e+00
5.479985e-01,9.401868100395e+00
5.489985e-01,9.399028640594e+00
5.499985e-01,9.396673827823e+00
5.509985e-01,9.391192434564e+00
5.519985e-01,9.390168956200e+00
5.529985e-01,9.386820524562e+00
5.539985e-01,9.385360803028e+00
5.549985e-01,9.380677507223e+00
5.559985e-01,9.377210530389e+00
5.569985e-01,9.376296781619e+00
5.579985e-01,9.372865060113e+00
5.589985e-01,9.371281638315e+00
5.599985e-01,9.369075721692e+00
5.609984e-01,9.364760010476e+00
5.619984e-01,9.362369130330e+00
5.629984e-01,9.360376819046e+00
5.639984e-01,9.359749560322e+00
5.649984e-01,9.355351096425e+00
5.659984e-01,9.349775905366e+00
5.669984e-01,9.347508383500e+00
5.679984e-01,9.345364175303e+00
5.689984e-01,9.342074667999e+00
5.699984e-01,9.341185213568e+00
5.709984e-01,9.341028194082e+00
5.719984e-01,9.338513555322e+00
5.729984e-01,9.332748613618e+00
5.739984e-01,9.330335966071e+00
5.749984e-01,9.325680229748e+00
5.759984e-01,9.319672120947e+00
5.769984e-01,9.319672120947e+00
5.779984e-01,9.319672120947e+00
5.789984e-01,9.319672120947e+00
5.799984e-01,9.319672120947e+00
5.809984e-01,9.317904112097e+00
5.819984e-01,9.313854794352e+00
5.829984e-01,9.311600252636e+00
5.839984e-01,9.309672353548e+00
5.849984e-01,9.306790829650e+00
5.859984e-01,9.304174271281e+00
5.869984e-01,9.300276285775e+00
5.879984e-01,9.297750014179e+00
5.889984e-01,9.295386307435e+00
5.899984e-01,9.292694711429e+00
5.909984e-01,9.290479698251e+00
5.919984e-01,9.287712379549e+00
5.929984e-01,9.286105702927e+00
5.939984e-01,9.283411440897e+00
5.949984e-01,9.279164105933e+00
5.959984e-01,9.277785539644e+00
5.969984e-01,9.275348554198e+00
5.979983e-01,9.272528991359e+00
5.989983e-01,9.269443694019e+00
5.999983e-01,9.265380633446e+00
6.009983e-01,9.264442600227e+00
6.019983e-01,9.263614417058e+00
6.029983e-01,9.259315291264e+00
6.039983e-01,9.257615954803e+00
6.049983e-01,9.255648550508e+00
6.059983e-01,9.253978764394e+00
6.069983e-01,9.250399221081e+00
6.079983e-01,9.250298417906e+00
6.089983e-01,9.250298417906e+00
6.099983e-01,9.247606821900e+00
6.109983e-01,9.243097185142e+00
6.119983e-01,9.240791332162e+00
6.129983e-01,9.238279019745e+00
6.139983e-01,9.235598039870e+00
6.149983e-01,9.233723868797e+00
6.159983e-01,9.230260664670e+00
6.169983e-01,9.230260664670e+00
6.179983e-01,9.228475150777e+00
6.189983e-01,9.223656985380e+00
6.199983e-01,9.217627297075e+00
6.209983e-01,9.216023427013e+00
6.219983e-01,9.212793266570e+00
6.229983e-01,9.211250022155e+00
6.239983e-01,9.210227259100e+00
6.249983e-01,9.208345219756e+00
6.259983e-01,9.205385996031e+00
6.269983e-01,9.202877287768e+00
6.279983e-01,9.201232858824e+00
6.289983e-01,9.197684758664e+00
6.299983e-01,9.193891590133e+00
6.309983e-01,9.192292814471e+00
6.319983e-01,9.190177425469e+00
6.329983e-01,9.187830949629e+00
6.339982e-01,9.185172775141e+00
6.349982e-01,9.184232532975e+00
6.359982e-01,9.182734467282e+00
6.369982e-01,9.178682382952e+00
6.379982e-01,9.175828213053e+00
6.389982e-01,9.172275965049e+00
6.399982e-01,9.167418145832e+00
6.409982e-01,9.167418145832e+00
6.419982e-01,9.167418145832e+00
6.429982e-01,9.167418145832e+00
6.439982e-01,9.164404157881e+00
6.449982e-01,9.161719761171e+00
6.459982e-01,9.160065338667e+00
6.469982e-01,9.158645750632e+00
6.479982e-01,9.157806246109e+00
6.489982e-01,9.154536854535e+00
6.499982e-01,9.150415374202e+00
6.509982e-01,9.149384223001e+00
6.519982e-01,9.147204924942e+00
6.529982e-01,9.144294063847e+00
6.539982e-01,9.142499841144e+00
6.549982e-01,9.140062855698e+00
6.559982e-01,9.140062855698e+00
6.569982e-01,9.137915001350e+00
6.579982e-01,9.134275308022e+00
6.589982e-01,9.131856960609e+00
6.599982e-01,9.131856960609e+00
6.609982e-01,9.131285369856e+00
6.619982e-01,9.127113262416e+00
6.629982e-01,9.125743836882e+00
6.639982e-01,9.122330256303e+00
6.649982e-01,9.120052690891e+00
6.659982e-01,9.116343961237e+00
6.669982e-01,9.112873857241e+00
6.679982e-01,9.112873857241e+00
6.689982e-01,9.109529329035e+00
6.699981e-01,9.106570460925e+00
6.709981e-01,9.105714545807e+00
6.719981e-01,9.104296333473e+00
6.729981e-01,9.101713100188e+00
6.739981e-01,9.098909367901e+00
6.749981e-01,9.096420154990e+00
6.759981e-01,9.093790713531e+00
6.769981e-01,9.090112419664e+00
6.779981e-01,9.090004368807e+00
6.789981e-01,9.086784259772e+00
6.799981e-01,9.084808387804e+00
6.809981e-01,9.083499783692e+00
6.819981e-01,9.080326659969e+00
6.829981e-01,9.077960138992e+00
6.839981e-01,9.075085840950e+00
6.849981e-01,9.071578948685e+00
6.859981e-01,9.069726172265e+00
6.869981e-01,9.067461800156e+00
6.879981e-01,9.063978017825e+00
6.889981e-01,9.061596209433e+00
6.899981e-01,9.060309926323e+00
6.909981e-01,9.058697657388e+00
6.919981e-01,9.054840906794e+00
6.929981e-01,9.052568050804e+00
6.939981e-01,9.049019856588e+00
6.949981e-01,9.047902905136e+00
6.959981e-01,9.047902905136e+00
6.969981e-01,9.045377439883e+00
6.979981e-01,9.043071395290e+00
6.989981e-01,9.041659151637e+00
6.999981e-01,9.041215154391e+00
7.009981e-01,9.037671738380e+00
7.019981e-01,9.036173612553e+00
7.029981e-01,9.034696324218e+00
7.039981e-01,9.032872249463e+00
7.049981e-01,9.028916782740e+00
7.059980e-01,9.025853988807e+00
7.069980e-01,9.024031501517e+00
7.079980e-01,9.021889386547e+00
7.089980e-01,9.020683989784e+00
7.099980e-01,9.018282012957e+00
7.109980e-01,9.015136243797e+00
7.119980e-01,9.011562726891e+00
7.129980e-01,9.010142715390e+00
7.139980e-01,9.005966801239e+00
7.149980e-01,9.003396747486e+00
7.159980e-01,9.002815015607e+00
7.169980e-01,9.002815015607e+00
7.179980e-01,9.002815015607e+00
7.189980e-01,9.002815015607e+00
7.199980e-01,9.002815015607e+00
7.209980e-01,9.002815015607e+00
7.219980e-01,9.002815015607e+00
7.229980e-01,9.002815015607e+00
7.239980e-01,9.002815015607e+00
7.249980e-01,9.002815015607e+00
7.259980e-01,8.997179480938e+00
7.269980e-01,8.997179480938e+00
7.279980e-01,8.997179480938e+00
7.289980e-01,8.997179480938e+00
7.299980e-01,8.995739444306e+00
7.309980e-01,8.990935305192e+00
7.319980e-01,8.988942841025e+00
7.329980e-01,8.984877020376e+00
7.339980e-01,8.983212879254e+00
7.349980e-01,8.980467910604e+00
7.359980e-01,8.978615134184e+00
7.369980e-01,8.974855780953e+00
7.379980e-01,8.973126260003e+00
7.389980e-01,8.970491745811e+00
7.399980e-01,8.967737580848e+00
7.409980e-01,8.966361247294e+00
7.419979e-01,8.962816792959e+00
7.429979e-01,8.960581211353e+00
7.439979e-01,8.957102041562e+00
7.449979e-01,8.955102001906e+00
7.459979e-01,8.952873586318e+00
7.469979e-01,8.951284714967e+00
7.479979e-01,8.951284714967e+00
7.489979e-01,8.951284714967e+00
7.499979e-01,8.949150550316e+00
7.509979e-01,8.947693127512e+00
7.519979e-01,8.945847415663e+00
7.529979e-01,8.942393330540e+00
7.539979e-01,8.941536738415e+00
7.549979e-01,8.935656179835e+00
7.559979e-01,8.934122341084e+00
7.569979e-01,8.931459818079e+00
7.579979e-01,8.929930837007e+00
7.589979e-01,8.927999433891e+00
7.599979e-01,8.927239241000e+00
7.609979e-01,8.923866185166e+00
7.619979e-01,8.920518273639e+00
7.629979e-01,8.915879378836e+00
7.639979e-01,8.913817943833e+00
7.649979e-01,8.909893083770e+00
7.659979e-01,8.909893083770e+00
7.669979e-01,8.908296207417e+00
7.679979e-01,8.906230675627e+00
7.689979e-01,8.901872520842e+00
7.699979e-01,8.898064079288e+00
7.709979e-01,8.896116124014e+00
7.719979e-01,8.896116124014e+00
7.729979e-01,8.892008667360e+00
7.739979e-01,8.890568290307e+00
7.749979e-01,8.890047085445e+00
7.759979e-01,8.887728338522e+00
7.769979e-01,8.885922288630e+00
7.779979e-01,8.884411550776e+00
7.789978e-01,8.882303391905e+00
7.799978e-01,8.880054410636e+00
7.809978e-01,8.877539771876e+00
7.819978e-01,8.877539771876e+00
7.829978e-01,8.874445288850e+00
7.839978e-01,8.871439673095e+00
7.849978e-01,8.869336792899e+00
7.859978e-01,8.864900409067e+00
7.869978e-01,8.863697233594e+00
7.879978e-01,8.861086905995e+00
7.889978e-01,8.861086905995e+00
7.899978e-01,8.859099893488e+00
7.909978e-01,8.854597403725e+00
7.919978e-01,8.852789571602e+00
7.929978e-01,8.848410755991e+00
7.939978e-01,8.846377408250e+00
7.949978e-01,8.844862655831e+00
7.959978e-01,8.844444240793e+00
7.969978e-01,8.842350343414e+00
7.979978e-01,8.838344444257e+00
7.989978e-01,8.836382620154e+00
7.999978e-01,8.832497753622e+00
8.009978e-01,8.830990481249e+00
8.019978e-01,8.829722735086e+00
8.029978e-01,8.828343485420e+00
8.039978e-01,8.825540558429e+00
8.049978e-01,8.822164944014e+00
8.059978e-01,8.820561927964e+00
8.069978e-01,8.818773885014e+00
8.079978e-01,8.817255842708e+00
8.089978e-01,8.814961861802e+00
8.099978e-01,8.813489708230e+00
8.109978e-01,8.808926770814e+00
8.119978e-01,8.804131021183e+00
8.129978e-01,8.804131021183e+00
8.139978e-01,8.803208581867e+00
8.149977e-01,8.800370481335e+00
8.159977e-01,8.796460280954e+00
8.169977e-01,8.793332355191e+00
8.179977e-01,8.791754884887e+00
8.189977e-01,8.789814680335e+00
8.199977e-01,8.786814143617e+00
8.209977e-01,8.785229526127e+00
8.219977e-01,8.784634845558e+00
8.229977e-01,8.782253668964e+00
8.239977e-01,8.780995350588e+00
8.249977e-01,8.778415885769e+00
8.259977e-01,8.773295399833e+00
8.269977e-01,8.769818848428e+00
8.279977e-01,8.767825480126e+00
8.289977e-01,8.764871590736e+00
8.299977e-01,8.762215915728e+00
8.309977e-01,8.759096880423e+00
8.319977e-01,8.756404691325e+00
8.329977e-01,8.754664846859e+00
8.339977e-01,8.752165077626e+00
8.349977e-01,8.750068214175e+00
8.359977e-01,8.746666995359e+00
8.369977e-01,8.746666995359e+00
8.379977e-01,8.743849230711e+00
8.389977e-01,8.740792672278e+00
8.399977e-01,8.737650122001e+00
8.409977e-01,8.736160294095e+00
8.419977e-01,8.731319031025e+00
8.429977e-01,8.730382292065e+00
8.439977e-01,8.727772508602e+00
8.449977e-01,8.725877459120e+00
8.459977e-01,8.721726978170e+00
8.469977e-01,8.719046503930e+00
8.479977e-01,8.717128026199e+00
8.489977e-01,8.713933212212e+00
8.499977e-01,8.709718701775e+00
8.509976e-01,8.707323549956e+00
8.519976e-01,8.705119658687e+00
8.529976e-01,8.703903573445e+00
8.539976e-01,8.699552278133e+00
8.549976e-01,8.696967526234e+00
8.559976e-01,8.695142701243e+00
8.569976e-01,8.693149682211e+00
8.579976e-01,8.689390328980e+00
8.589976e-01,8.687554866825e+00
8.599976e-01,8.685332825751e+00
8.609976e-01,8.682739273317e+00
8.619976e-01,8.679982693150e+00
8.629976e-01,8.678126091859e+00
8.639976e-01,8.674545393846e+00
8.649976e-01,8.670968599650e+00
8.659976e-01,8.668884984266e+00
8.669976e-01,8.666519909899e+00
8.679976e-01,8.663871995151e+00
8.689976e-01,8.662707070786e+00
8.699976e-01,8.659617565671e+00
8.709976e-01,8.655937219183e+00
8.719976e-01,8.652682039461e+00
8.729976e-01,8.650770801726e+00
8.739976e-01,8.648119928706e+00
8.749976e-01,8.644714681345e+00
8.759976e-01,8.640244936222e+00
8.769976e-01,8.640244936222e+00
8.779976e-01,8.636837831959e+00
8.789976e-01,8.635899465946e+00
8.799976e-01,8.633802525111e+00
8.809976e-01,8.630318096317e+00
8.819976e-01,8.626404369191e+00
8.829976e-01,8.622574819296e+00
8.839976e-01,8.621420360156e+00
8.849976e-01,8.618632962815e+00
8.859976e-01,8.615235511835e+00
8.869975e-01,8.611738767154e+00
8.879975e-01,8.608752388819e+00
8.889975e-01,8.605109073833e+00
8.899975e-01,8.602951873239e+00
8.909975e-01,8.597909297517e+00
8.919975e-01,8.596189756144e+00
8.929975e-01,8.590811576418e+00
8.939975e-01,8.588833591308e+00
8.949975e-01,8.588714635582e+00
8.959975e-01,8.588714635582e+00
8.969975e-01,8.588714635582e+00
8.979975e-01,8.588714635582e+00
8.989975e-01,8.588714635582e+00
8.999975e-01,8.588714635582e+00
9.009975e-01,8.580123943785e+00
9.019975e-01,8.574676187744e+00
9.029975e-01,8.571898466018e+00
9.039975e-01,8.568784384450e+00
9.049975e-01,8.565240752368e+00
9.059975e-01,8.561385369923e+00
9.069975e-01,8.558420713269e+00
9.079975e-01,8.550746785383e+00
9.089975e-01,8.550258170996e+00
9.099975e-01,8.547004669203e+00
9.109975e-01,8.543626746054e+00
9.119975e-01,8.540381152929e+00
9.129975e-01,8.536688744396e+00
9.139975e-01,8.534078367599e+00
9.149975e-01,8.528574060467e+00
9.159975e-01,8.525158259137e+00
9.169975e-01,8.521803478925e+00
9.179975e-01,8.518512658518e+00
9.189975e-01,8.514911264861e+00
9.199975e-01,8.510622900350e+00
9.209975e-01,8.507402597582e+00
9.219975e-01,8.503214167389e+00
9.229974e-01,8.501259349272e+00
9.239974e-01,8.498516826611e+00
9.249974e-01,8.497984859407e+00
9.259974e-01,8.493016091186e+00
9.269974e-01,8.487233317716e+00
9.279974e-01,8.483524932270e+00
9.289974e-01,8.480482903780e+00
9.299974e-01,8.476386914259e+00
9.309974e-01,8.472758522152e+00
9.319974e-01,8.468027082603e+00
9.329974e-01,8.459474760787e+00
9.339974e-01,8.455327220305e+00
9.349974e-01,8.455327220305e+00
9.359974e-01,8.453428937082e+00
9.369974e-01,8.449390347994e+00
9.379974e-01,8.447744482113e+00
9.389974e-01,8.444324726247e+00
9.399974e-01,8.437215471523e+00
9.409974e-01,8.432469904229e+00
9.419974e-01,8.430452551666e+00
9.429974e-01,8.426863756181e+00
9.439974e-01,8.423224605480e+00
9.449974e-01,8.422064766173e+00
9.459974e-01,8.419257965597e+00
9.469974e-01,8.415762275828e+00
9.479974e-01,8.408641938090e+00
9.489974e-01,8.405141463136e+00
9.499974e-01,8.401732849523e+00
9.509974e-01,8.395311826373e+00
9.519974e-01,8.392229792868e+00
9.529974e-01,8.386786316806e+00
9.539974e-01,8.379846660524e+00
9.549974e-01,8.376087956056e+00
9.559974e-01,8.374170076069e+00
9.569974e-01,8.370016697804e+00
9.579974e-01,8.364410937692e+00
9.589973e-01,8.361268986520e+00
9.599973e-01,8.359668229035e+00
9.609973e-01,8.354000491228e+00
9.619973e-01,8.348021397503e+00
9.629973e-01,8.342661407670e+00
9.639973e-01,8.337237398635e+00
9.649973e-01,8.334045811222e+00
9.659973e-01,8.328502325181e+00
9.669973e-01,8.326429487122e+00
9.679973e-01,8.319842864191e+00
9.689973e-01,8.317412613765e+00
9.699973e-01,8.310097202663e+00
9.709973e-01,8.303336251417e+00
9.719973e-01,8.299208018387e+00
9.729973e-01,8.289844902510e+00
9.739973e-01,8.283354067186e+00
9.749973e-01,8.277674856838e+00
9.759973e-01,8.273881918360e+00
9.769973e-01,8.267723051627e+00
9.779973e-01,8.265655458676e+00
9.789973e-01,8.259971003707e+00
9.799973e-01,8.245768759426e+00
9.809973e-01,8.236963295944e+00
9.819973e-01,8.227367632658e+00
9.829973e-01,8.221652432614e+00
9.839973e-01,8.217553864400e+00
9.849973e-01,8.213681923179e+00
9.859973e-01,8.204975260510e+00
9.869973e-01,8.198310903012e+00
9.879973e-01,8.187705544975e+00
9.889973e-01,8.180423633814e+00
9.899973e-01,8.169763400205e+00
9.909973e-01,8.164906926676e+00
9.919973e-01,8.155847319041e+00
9.929973e-01,8.145694723778e+00
9.939973e-01,8.129705289754e+00
9.949973e-01,8.122542870708e+00
9.959972e-01,8.104785934238e+00
9.969972e-01,8.084551245830e+00
9.979972e-01,8.061992153734e+00
9.989972e-01,8.039615396735e+00
9.999972e-01,8.016808287687e+00


==> out/mul-float8.csv <==
0.000000e+00,3.000000000000e+01
9.566327e-04,3.000000000000e+01
1.913265e-03,3.000000000000e+01
2.869898e-03,3.000000000000e+01
3.826531e-03,3.000000000000e+01
4.783163e-03,3.000000000000e+01
5.739796e-03,3.000000000000e+01
6.696429e-03,3.000000000000e+01
7.653061e-03,3.000000000000e+01
8.609694e-03,3.000000000000e+01
9.566327e-03,3.000000000000e+01
1.052296e-02,3.000000000000e+01
1.147959e-02,3.000000000000e+01
1.243622e-02,3.000000000000e+01
1.339286e-02,3.000000000000e+01
1.434949e-02,3.000000000000e+01
1.530612e-02,3.000000000000e+01
1.626276e-02,3.000000000000e+01
1.721939e-02,3.000000000000e+01
1.817602e-02,3.000000000000e+01
1.913265e-02,3.000000000000e+01
2.008929e-02,3.000000000000e+01
2.104592e-02,3.000000000000e+01
2.200255e-02,3.000000000000e+01
2.295918e-02,3.000000000000e+01
2.391582e-02,3.000000000000e+01
2.487245e-02,3.000000000000e+01
2.582908e-02,3.000000000000e+01
2.678571e-02,3.000000000000e+01
2.774235e-02,3.000000000000e+01
2.869898e-02,3.000000000000e+01
2.965561e-02,3.000000000000e+01
3.061224e-02,3.000000000000e+01
3.156888e-02,3.000000000000e+01
3.252551e-02,3.000000000000e+01
3.348214e-02,3.000000000000e+01
3.443878e-02,3.000000000000e+01
3.539541e-02,3.000000000000e+01
3.635204e-02,3.000000000000e+01
3.730867e-02,3.000000000000e+01
3.826531e-02,3.000000000000e+01
3.922194e-02,3.000000000000e+01
4.017857e-02,3.000000000000e+01
4.113520e-02,3.000000000000e+01
4.209184e-02,3.000000000000e+01
4.304847e-02,3.000000000000e+01
4.400510e-02,3.000000000000e+01
4.496173e-02,3.000000000000e+01
4.591837e-02,3.000000000000e+01
4.687500e-02,3.000000000000e+01
4.783163e-02,3.000000000000e+01
4.878827e-02,3.000000000000e+01
4.974490e-02,3.000000000000e+01
5.070153e-02,3.000000000000e+01
5.165816e-02,3.000000000000e+01
5.261480e-02,3.000000000000e+01
5.357143e-02,3.000000000000e+01
5.452806e-02,3.000000000000e+01
5.548469e-02,3.000000000000e+01
5.644133e-02,3.000000000000e+01
5.739796e-02,3.000000000000e+01
5.835459e-02,3.000000000000e+01
5.931122e-02,3.000000000000e+01
6.026786e-02,3.000000000000e+01
6.122449e-02,3.000000000000e+01
6.218112e-02,3.000000000000e+01
6.313776e-02,3.000000000000e+01
6.409439e-02,3.000000000000e+01
6.505102e-02,3.000000000000e+01
6.600765e-02,3.000000000000e+01
6.696429e-02,3.000000000000e+01
6.792092e-02,3.000000000000e+01
6.887755e-02,3.000000000000e+01
6.983418e-02,3.000000000000e+01
7.079082e-02,3.000000000000e+01
7.174745e-02,3.000000000000e+01
7.270408e-02,3.000000000000e+01
7.366071e-02,3.000000000000e+01
7.461735e-02,3.000000000000e+01
7.557398e-02,3.000000000000e+01
7.653061e-02,3.000000000000e+01
7.748724e-02,3.000000000000e+01
7.844388e-02,3.000000000000e+01
7.940051e-02,3.000000000000e+01
8.035714e-02,3.000000000000e+01
8.131378e-02,3.000000000000e+01
8.227041e-02,3.000000000000e+01
8.322704e-02,3.000000000000e+01
8.418367e-02,3.000000000000e+01
8.514031e-02,3.000000000000e+01
8.609694e-02,3.000000000000e+01
8.705357e-02,3.000000000000e+01
8.801020e-02,3.000000000000e+01
8.896684e-02,3.000000000000e+01
8.992347e-02,3.000000000000e+01
9.088010e-02,3.000000000000e+01
9.183673e-02,3.000000000000e+01
9.279337e-02,3.000000000000e+01
9.375000e-02,3.000000000000e+01
9.470663e-02,3.000000000000e+01
9.566327e-02,3.000000000000e+01
9.661990e-02,3.000000000000e+01
9.757653e-02,3.000000000000e+01
9.853316e-02,3.000000000000e+01
9.948980e-02,3.000000000000e+01
1.004464e-01,3.000000000000e+01
1.014031e-01,3.000000000000e+01
1.023597e-01,3.000000000000e+01
1.033163e-01,3.000000000000e+01
1.042730e-01,3.000000000000e+01
1.052296e-01,3.000000000000e+01
1.061862e-01,3.000000000000e+01
1.071429e-01,3.000000000000e+01
1.080995e-01,3.000000000000e+01
1.090561e-01,3.000000000000e+01
1.100128e-01,3.000000000000e+01
1.109694e-01,3.000000000000e+01
1.119260e-01,3.000000000000e+01
1.128827e-01,3.000000000000e+01
1.138393e-01,3.000000000000e+01
1.147959e-01,3.000000000000e+01
1.157526e-01,3.000000000000e+01
1.167092e-01,3.000000000000e+01
1.176658e-01,3.000000000000e+01
1.186224e-01,3.000000000000e+01
1.195791e-01,3.000000000000e+01
1.205357e-01,3.000000000000e+01
1.214923e-01,3.000000000000e+01
1.224490e-01,3.000000000000e+01
1.234056e-01,3.000000000000e+01
1.243622e-01,3.000000000000e+01
1.253189e-01,3.000000000000e+01
1.262755e-01,3.000000000000e+01
1.272321e-01,3.000000000000e+01
1.281888e-01,3.000000000000e+01
1.291454e-01,3.000000000000e+01
1.301020e-01,3.000000000000e+01
1.310587e-01,3.000000000000e+01
1.320153e-01,3.000000000000e+01
1.329719e-01,3.000000000000e+01
1.339286e-01,3.000000000000e+01
1.348852e-01,3.000000000000e+01
1.358418e-01,3.000000000000e+01
1.367985e-01,3.000000000000e+01
1.377551e-01,3.000000000000e+01
1.387117e-01,3.000000000000e+01
1.396684e-01,3.000000000000e+01
1.406250e-01,3.000000000000e+01
1.415816e-01,3.000000000000e+01
1.425383e-01,3.000000000000e+01
1.434949e-01,3.000000000000e+01
1.444515e-01,3.000000000000e+01
1.454082e-01,3.000000000000e+01
1.463648e-01,3.000000000000e+01
1.473214e-01,3.000000000000e+01
1.482781e-01,3.000000000000e+01
1.492347e-01,3.000000000000e+01
1.501913e-01,3.000000000000e+01
1.511480e-01,3.000000000000e+01
1.521046e-01,3.000000000000e+01
1.530612e-01,3.000000000000e+01
1.540179e-01,3.000000000000e+01
1.549745e-01,3.000000000000e+01
1.559311e-01,3.000000000000e+01
1.568878e-01,3.000000000000e+01
1.578444e-01,3.000000000000e+01
1.588010e-01,3.000000000000e+01
1.597577e-01,3.000000000000e+01
1.607143e-01,3.000000000000e+01
1.616709e-01,3.000000000000e+01
1.626276e-01,3.000000000000e+01
1.635842e-01,3.000000000000e+01
1.645408e-01,3.000000000000e+01
1.654974e-01,3.000000000000e+01
1.664541e-01,3.000000000000e+01
1.674107e-01,3.000000000000e+01
1.683673e-01,3.000000000000e+01
1.693240e-01,3.000000000000e+01
1.702806e-01,3.000000000000e+01
1.712372e-01,3.000000000000e+01
1.721939e-01,3.000000000000e+01
1.731505e-01,3.000000000000e+01
1.741071e-01,3.000000000000e+01
1.750638e-01,3.000000000000e+01
1.760204e-01,3.000000000000e+01
1.769770e-01,3.000000000000e+01
1.779337e-01,3.000000000000e+01
1.788903e-01,3.000000000000e+01
1.798469e-01,3.000000000000e+01
1.808036e-01,3.000000000000e+01
1.817602e-01,3.000000000000e+01
1.827168e-01,3.000000000000e+01
1.836735e-01,3.000000000000e+01
1.846301e-01,3.000000000000e+01
1.855867e-01,3.000000000000e+01
1.865434e-01,3.000000000000e+01
1.875000e-01,3.000000000000e+01
1.884566e-01,3.000000000000e+01
1.894133e-01,3.000000000000e+01
1.903699e-01,3.000000000000e+01
1.913265e-01,3.000000000000e+01
1.922832e-01,3.000000000000e+01
1.932398e-01,3.000000000000e+01
1.941964e-01,3.000000000000e+01
1.951531e-01,3.000000000000e+01
1.961097e-01,3.000000000000e+01
1.970663e-01,3.000000000000e+01
1.980230e-01,3.000000000000e+01
1.989796e-01,3.000000000000e+01
1.999362e-01,3.000000000000e+01
2.008929e-01,3.000000000000e+01
2.018495e-01,3.000000000000e+01
2.028061e-01,3.000000000000e+01
2.037628e-01,3.000000000000e+01
2.047194e-01,3.000000000000e+01
2.056760e-01,3.000000000000e+01
2.066327e-01,3.000000000000e+01
2.075893e-01,3.000000000000e+01
2.085459e-01,3.000000000000e+01
2.095026e-01,3.000000000000e+01
2.104592e-01,3.000000000000e+01
2.114158e-01,3.000000000000e+01
2.123724e-01,3.000000000000e+01
2.133291e-01,3.000000000000e+01
2.142857e-01,3.000000000000e+01
2.152423e-01,3.000000000000e+01
2.161990e-01,3.000000000000e+01
2.171556e-01,3.000000000000e+01
2.181122e-01,3.000000000000e+01
2.190689e-01,3.000000000000e+01
2.200255e-01,3.000000000000e+01
2.209821e-01,3.000000000000e+01
2.219388e-01,3.000000000000e+01
2.228954e-01,3.000000000000e+01
2.238520e-01,3.000000000000e+01
2.248087e-01,3.000000000000e+01
2.257653e-01,3.000000000000e+01
2.267219e-01,3.000000000000e+01
2.276786e-01,3.000000000000e+01
2.286352e-01,3.000000000000e+01
2.295918e-01,3.000000000000e+01
2.305485e-01,3.000000000000e+01
2.315051e-01,3.000000000000e+01
2.324617e-01,3.000000000000e+01
2.334184e-01,3.000000000000e+01
2.343750e-01,3.000000000000e+01
2.353316e-01,3.000000000000e+01
2.362883e-01,3.000000000000e+01
2.372449e-01,3.000000000000e+01
2.382015e-01,3.000000000000e+01
2.391582e-01,3.000000000000e+01
2.401148e-01,3.000000000000e+01
2.410714e-01,3.000000000000e+01
2.420281e-01,3.000000000000e+01
2.429847e-01,3.000000000000e+01
2.439413e-01,3.000000000000e+01
2.448980e-01,3.000000000000e+01
2.458546e-01,3.000000000000e+01
2.468112e-01,3.000000000000e+01
2.477679e-01,3.000000000000e+01
2.487245e-01,3.000000000000e+01
2.496811e-01,3.000000000000e+01
2.506378e-01,3.000000000000e+01
2.515944e-01,3.000000000000e+01
2.525510e-01,3.000000000000e+01
2.535077e-01,3.000000000000e+01
2.544643e-01,3.000000000000e+01
2.554209e-01,3.000000000000e+01
2.563776e-01,3.000000000000e+01
2.573342e-01,3.000000000000e+01
2.582908e-01,3.000000000000e+01
2.592474e-01,3.000000000000e+01
2.602041e-01,3.000000000000e+01
2.611607e-01,3.000000000000e+01
2.621173e-01,3.000000000000e+01
2.630740e-01,3.000000000000e+01
2.640306e-01,3.000000000000e+01
2.649872e-01,3.000000000000e+01
2.659439e-01,3.000000000000e+01
2.669005e-01,3.000000000000e+01
2.678571e-01,3.000000000000e+01
2.688138e-01,3.000000000000e+01
2.697704e-01,3.000000000000e+01
2.707270e-01,3.000000000000e+01
2.716837e-01,3.000000000000e+01
2.726403e-01,3.000000000000e+01
2.735969e-01,3.000000000000e+01
2.745536e-01,3.000000000000e+01
2.755102e-01,3.000000000000e+01
2.764668e-01,3.000000000000e+01
2.774235e-01,3.000000000000e+01
2.783801e-01,3.000000000000e+01
2.793367e-01,3.000000000000e+01
2.802934e-01,3.000000000000e+01
2.812500e-01,3.000000000000e+01
2.822066e-01,3.000000000000e+01
2.831633e-01,3.000000000000e+01
2.841199e-01,3.000000000000e+01
2.850765e-01,3.000000000000e+01
2.860332e-01,3.000000000000e+01
2.869898e-01,3.000000000000e+01
2.879464e-01,3.000000000000e+01
2.889031e-01,3.000000000000e+01
2.898597e-01,3.000000000000e+01
2.908163e-01,3.000000000000e+01
2.917730e-01,3.000000000000e+01
2.927296e-01,3.000000000000e+01
2.936862e-01,3.000000000000e+01
2.946429e-01,3.000000000000e+01
2.955995e-01,3.000000000000e+01
2.965561e-01,3.000000000000e+01
2.975128e-01,3.000000000000e+01
2.984694e-01,3.000000000000e+01
2.994260e-01,3.000000000000e+01
3.003827e-01,3.000000000000e+01
3.013393e-01,3.000000000000e+01
3.022959e-01,3.000000000000e+01
3.032526e-01,3.000000000000e+01
3.042092e-01,3.000000000000e+01
3.051658e-01,3.000000000000e+01
3.061224e-01,3.000000000000e+01
3.070791e-01,3.000000000000e+01
3.080357e-01,3.000000000000e+01
3.089923e-01,3.000000000000e+01
3.099490e-01,3.000000000000e+01
3.109056e-01,3.000000000000e+01
3.118622e-01,3.000000000000e+01
3.128189e-01,3.000000000000e+01
3.137755e-01,3.000000000000e+01
3.147321e-01,3.000000000000e+01
3.156888e-01,3.000000000000e+01
3.166454e-01,3.000000000000e+01
3.176020e-01,3.000000000000e+01
3.185587e-01,3.000000000000e+01
3.195153e-01,3.000000000000e+01
3.204719e-01,3.000000000000e+01
3.214286e-01,3.000000000000e+01
3.223852e-01,3.000000000000e+01
3.233418e-01,3.000000000000e+01
3.242985e-01,3.000000000000e+01
3.252551e-01,3.000000000000e+01
3.262117e-01,3.000000000000e+01
3.271684e-01,3.000000000000e+01
3.281250e-01,3.000000000000e+01
3.290816e-01,3.000000000000e+01
3.300383e-01,3.000000000000e+01
3.309949e-01,3.000000000000e+01
3.319515e-01,3.000000000000e+01
3.329082e-01,3.000000000000e+01
3.338648e-01,3.000000000000e+01
3.348214e-01,3.000000000000e+01
3.357781e-01,3.000000000000e+01
3.367347e-01,3.000000000000e+01
3.376913e-01,3.000000000000e+01
3.386480e-01,3.000000000000e+01
3.396046e-01,3.000000000000e+01
3.405612e-01,3.000000000000e+01
3.415179e-01,3.000000000000e+01
3.424745e-01,3.000000000000e+01
3.434311e-01,3.000000000000e+01
3.443878e-01,3.000000000000e+01
3.453444e-01,3.000000000000e+01
3.463010e-01,3.000000000000e+01
3.472577e-01,3.000000000000e+01
3.482143e-01,3.000000000000e+01
3.491709e-01,3.000000000000e+01
3.501276e-01,3.000000000000e+01
3.510842e-01,3.000000000000e+01
3.520408e-01,3.000000000000e+01
3.529974e-01,3.000000000000e+01
3.539541e-01,3.000000000000e+01
3.549107e-01,3.000000000000e+01
3.558673e-01,3.000000000000e+01
3.568240e-01,3.000000000000e+01
3.577806e-01,3.000000000000e+01
3.587372e-01,3.000000000000e+01
3.596939e-01,3.000000000000e+01
3.606505e-01,3.000000000000e+01
3.616071e-01,3.000000000000e+01
3.625638e-01,3.000000000000e+01
3.635204e-01,3.000000000000e+01
3.644770e-01,3.000000000000e+01
3.654337e-01,3.000000000000e+01
3.663903e-01,3.000000000000e+01
3.673469e-01,3.000000000000e+01
3.683036e-01,3.000000000000e+01
3.692602e-01,3.000000000000e+01
3.702168e-01,3.000000000000e+01
3.711735e-01,3.000000000000e+01
3.721301e-01,3.000000000000e+01
3.730867e-01,3.000000000000e+01
3.740434e-01,3.000000000000e+01
3.750000e-01,3.000000000000e+01
3.759566e-01,3.000000000000e+01
3.769133e-01,3.000000000000e+01
3.778699e-01,3.000000000000e+01
3.788265e-01,3.000000000000e+01
3.797832e-01,3.000000000000e+01
3.807398e-01,3.000000000000e+01
3.816964e-01,3.000000000000e+01
3.826531e-01,3.000000000000e+01
3.836097e-01,3.000000000000e+01
3.845663e-01,3.000000000000e+01
3.855230e-01,3.000000000000e+01
3.864796e-01,3.000000000000e+01
3.874362e-01,3.000000000000e+01
3.883929e-01,3.000000000000e+01
3.893495e-01,3.000000000000e+01
3.903061e-01,3.000000000000e+01
3.912628e-01,3.000000000000e+01
3.922194e-01,3.000000000000e+01
3.931760e-01,3.000000000000e+01
3.941327e-01,3.000000000000e+01
3.950893e-01,3.000000000000e+01
3.960459e-01,3.000000000000e+01
3.970026e-01,3.000000000000e+01
3.979592e-01,3.000000000000e+01
3.989158e-01,3.000000000000e+01
3.998724e-01,3.000000000000e+01
4.008291e-01,3.000000000000e+01
4.017857e-01,3.000000000000e+01
4.027423e-01,3.000000000000e+01
4.036990e-01,3.000000000000e+01
4.046556e-01,3.000000000000e+01
4.056122e-01,3.000000000000e+01
4.065689e-01,3.000000000000e+01
4.075255e-01,3.000000000000e+01
4.084821e-01,3.000000000000e+01
4.094388e-01,3.000000000000e+01
4.103954e-01,3.000000000000e+01
4.113520e-01,3.000000000000e+01
4.123087e-01,3.000000000000e+01
4.132653e-01,3.000000000000e+01
4.142219e-01,3.000000000000e+01
4.151786e-01,3.000000000000e+01
4.161352e-01,3.000000000000e+01
4.170918e-01,3.000000000000e+01
4.180485e-01,3.000000000000e+01
4.190051e-01,3.000000000000e+01
4.199617e-01,3.000000000000e+01
4.209184e-01,3.000000000000e+01
4.218750e-01,3.000000000000e+01
4.228316e-01,3.000000000000e+01
4.237883e-01,3.000000000000e+01
4.247449e-01,3.000000000000e+01
4.257015e-01,3.000000000000e+01
4.266582e-01,3.000000000000e+01
4.276148e-01,3.000000000000e+01
4.285714e-01,3.000000000000e+01
4.295281e-01,3.000000000000e+01
4.304847e-01,3.000000000000e+01
4.314413e-01,3.000000000000e+01
4.323980e-01,3.000000000000e+01
4.333546e-01,3.000000000000e+01
4.343112e-01,3.000000000000e+01
4.352679e-01,3.000000000000e+01
4.362245e-01,3.000000000000e+01
4.371811e-01,3.000000000000e+01
4.381378e-01,3.000000000000e+01
4.390944e-01,3.000000000000e+01
4.400510e-01,3.000000000000e+01
4.410077e-01,3.000000000000e+01
4.419643e-01,3.000000000000e+01
4.429209e-01,3.000000000000e+01
4.438776e-01,3.000000000000e+01
4.448342e-01,3.000000000000e+01
4.457908e-01,3.000000000000e+01
4.467474e-01,3.000000000000e+01
4.477041e-01,3.000000000000e+01
4.486607e-01,3.000000000000e+01
4.496173e-01,3.000000000000e+01
4.505740e-01,3.000000000000e+01
4.515306e-01,3.000000000000e+01
4.524872e-01,3.000000000000e+01
4.534439e-01,3.000000000000e+01
4.544005e-01,3.000000000000e+01
4.553571e-01,3.000000000000e+01
4.563138e-01,3.000000000000e+01
4.572704e-01,3.000000000000e+01
4.582270e-01,3.000000000000e+01
4.591837e-01,3.000000000000e+01
4.601403e-01,3.000000000000e+01
4.610969e-01,3.000000000000e+01
4.620536e-01,3.000000000000e+01
4.630102e-01,3.000000000000e+01
4.639668e-01,3.000000000000e+01
4.649235e-01,3.000000000000e+01
4.658801e-01,3.000000000000e+01
4.668367e-01,3.000000000000e+01
4.677934e-01,3.000000000000e+01
4.687500e-01,3.000000000000e+01
4.697066e-01,3.000000000000e+01
4.706633e-01,3.000000000000e+01
4.716199e-01,3.000000000000e+01
4.725765e-01,3.000000000000e+01
4.735332e-01,3.000000000000e+01
4.744898e-01,3.000000000000e+01
4.754464e-01,3.000000000000e+01
4.764031e-01,3.000000000000e+01
4.773597e-01,3.000000000000e+01
4.783163e-01,3.000000000000e+01
4.792730e-01,3.000000000000e+01
4.802296e-01,3.000000000000e+01
4.811862e-01,3.000000000000e+01
4.821429e-01,3.000000000000e+01
4.830995e-01,3.000000000000e+01
4.840561e-01,3.000000000000e+01
4.850128e-01,3.000000000000e+01
4.859694e-01,3.000000000000e+01
4.869260e-01,3.000000000000e+01
4.878827e-01,3.000000000000e+01
4.888393e-01,3.000000000000e+01
4.897959e-01,3.000000000000e+01
4.907526e-01,3.000000000000e+01
4.917092e-01,3.000000000000e+01
4.926658e-01,3.000000000000e+01
4.936224e-01,3.000000000000e+01
4.945791e-01,3.000000000000e+01
4.955357e-01,3.000000000000e+01
4.964923e-01,3.000000000000e+01
4.974490e-01,3.000000000000e+01
4.984056e-01,3.000000000000e+01
4.993622e-01,3.000000000000e+01
5.003189e-01,3.000000000000e+01
5.012755e-01,3.000000000000e+01
5.022321e-01,3.000000000000e+01
5.031888e-01,3.000000000000e+01
5.041454e-01,3.000000000000e+01
5.051020e-01,3.000000000000e+01
5.060587e-01,3.000000000000e+01
5.070153e-01,3.000000000000e+01
5.079719e-01,3.000000000000e+01
5.089286e-01,3.000000000000e+01
5.098852e-01,3.000000000000e+01
5.108418e-01,3.000000000000e+01
5.117985e-01,3.000000000000e+01
5.127551e-01,3.000000000000e+01
5.137117e-01,3.000000000000e+01
5.146684e-01,3.000000000000e+01
5.156250e-01,3.000000000000e+01
5.165816e-01,3.000000000000e+01
5.175383e-01,3.000000000000e+01
5.184949e-01,3.000000000000e+01
5.194515e-01,3.000000000000e+01
5.204082e-01,3.000000000000e+01
5.213648e-01,3.000000000000e+01
5.223214e-01,3.000000000000e+01
5.232781e-01,3.000000000000e+01
5.242347e-01,3.000000000000e+01
5.251913e-01,3.000000000000e+01
5.261480e-01,3.000000000000e+01
5.271046e-01,3.000000000000e+01
5.280612e-01,3.000000000000e+01
5.290179e-01,3.000000000000e+01
5.299745e-01,3.000000000000e+01
5.309311e-01,3.000000000000e+01
5.318878e-01,3.000000000000e+01
5.328444e-01,3.000000000000e+01
5.338010e-01,3.000000000000e+01
5.347577e-01,3.000000000000e+01
5.357143e-01,3.000000000000e+01
5.366709e-01,3.000000000000e+01
5.376276e-01,3.000000000000e+01
5.385842e-01,3.000000000000e+01
5.395408e-01,3.000000000000e+01
5.404974e-01,3.000000000000e+01
5.414541e-01,3.000000000000e+01
5.424107e-01,3.000000000000e+01
5.433673e-01,3.000000000000e+01
5.443240e-01,3.000000000000e+01
5.452806e-01,3.000000000000e+01
5.462372e-01,3.000000000000e+01
5.471939e-01,3.000000000000e+01
5.481505e-01,3.000000000000e+01
5.491071e-01,3.000000000000e+01
5.500638e-01,3.000000000000e+01
5.510204e-01,3.000000000000e+01
5.519770e-01,3.000000000000e+01
5.529337e-01,3.000000000000e+01
5.538903e-01,3.000000000000e+01
5.548469e-01,3.000000000000e+01
5.558036e-01,3.000000000000e+01
5.567602e-01,3.000000000000e+01
5.577168e-01,3.000000000000e+01
5.586735e-01,3.000000000000e+01
5.596301e-01,3.000000000000e+01
5.605867e-01,3.000000000000e+01
5.615434e-01,3.000000000000e+01
5.625000e-01,3.000000000000e+01
5.634566e-01,3.000000000000e+01
5.644133e-01,3.000000000000e+01
5.653699e-01,3.000000000000e+01
5.663265e-01,3.000000000000e+01
5.672832e-01,3.000000000000e+01
5.682398e-01,3.000000000000e+01
5.691964e-01,3.000000000000e+01
5.701531e-01,3.000000000000e+01
5.711097e-01,3.000000000000e+01
5.720663e-01,3.000000000000e+01
5.730230e-01,3.000000000000e+01
5.739796e-01,3.000000000000e+01
5.749362e-01,3.000000000000e+01
5.758929e-01,3.000000000000e+01
5.768495e-01,3.000000000000e+01
5.778061e-01,3.000000000000e+01
5.787628e-01,3.000000000000e+01
5.797194e-01,3.000000000000e+01
5.806760e-01,3.000000000000e+01
5.816327e-01,3.000000000000e+01
5.825893e-01,3.000000000000e+01
5.835459e-01,3.000000000000e+01
5.845026e-01,3.000000000000e+01
5.854592e-01,3.000000000000e+01
5.864158e-01,3.000000000000e+01
5.873724e-01,3.000000000000e+01
5.883291e-01,3.000000000000e+01
5.892857e-01,3.000000000000e+01
5.902423e-01,3.000000000000e+01
5.911990e-01,3.000000000000e+01
5.921556e-01,3.000000000000e+01
5.931122e-01,3.000000000000e+01
5.940689e-01,3.000000000000e+01
5.950255e-01,3.000000000000e+01
5.959821e-01,3.000000000000e+01
5.969388e-01,3.000000000000e+01
5.978954e-01,3.000000000000e+01
5.988520e-01,3.000000000000e+01
5.998087e-01,3.000000000000e+01
6.007653e-01,3.000000000000e+01
6.017219e-01,3.000000000000e+01
6.026786e-01,3.000000000000e+01
6.036352e-01,3.000000000000e+01
6.045918e-01,3.000000000000e+01
6.055485e-01,3.000000000000e+01
6.065051e-01,3.000000000000e+01
6.074617e-01,3.000000000000e+01
6.084184e-01,3.000000000000e+01
6.093750e-01,3.000000000000e+01
6.103316e-01,3.000000000000e+01
6.112883e-01,3.000000000000e+01
6.122449e-01,3.000000000000e+01
6.132015e-01,3.000000000000e+01
6.141582e-01,3.000000000000e+01
6.151148e-01,3.000000000000e+01
6.160714e-01,3.000000000000e+01
6.170281e-01,3.000000000000e+01
6.179847e-01,3.000000000000e+01
6.189413e-01,3.000000000000e+01
6.198980e-01,3.000000000000e+01
6.208546e-01,3.000000000000e+01
6.218112e-01,3.000000000000e+01
6.227679e-01,3.000000000000e+01
6.237245e-01,3.000000000000e+01
6.246811e-01,3.000000000000e+01
6.256378e-01,3.000000000000e+01
6.265944e-01,3.000000000000e+01
6.275510e-01,3.000000000000e+01
6.285077e-01,3.000000000000e+01
6.294643e-01,3.000000000000e+01
6.304209e-01,3.000000000000e+01
6.313776e-01,3.000000000000e+01
6.323342e-01,3.000000000000e+01
6.332908e-01,3.000000000000e+01
6.342474e-01,3.000000000000e+01
6.352041e-01,3.000000000000e+01
6.361607e-01,3.000000000000e+01
6.371173e-01,3.000000000000e+01
6.380740e-01,3.000000000000e+01
6.390306e-01,3.000000000000e+01
6.399872e-01,3.000000000000e+01
6.409439e-01,3.000000000000e+01
6.419005e-01,3.000000000000e+01
6.428571e-01,3.000000000000e+01
6.438138e-01,3.000000000000e+01
6.447704e-01,3.000000000000e+01
6.457270e-01,3.000000000000e+01
6.466837e-01,3.000000000000e+01
6.476403e-01,3.000000000000e+01
6.485969e-01,3.000000000000e+01
6.495536e-01,3.000000000000e+01
6.505102e-01,3.000000000000e+01
6.514668e-01,3.000000000000e+01
6.524235e-01,3.000000000000e+01
6.533801e-01,3.000000000000e+01
6.543367e-01,3.000000000000e+01
6.552934e-01,3.000000000000e+01
6.562500e-01,3.000000000000e+01
6.572066e-01,3.000000000000e+01
6.581633e-01,3.169925001442e+00
6.591199e-01,3.169925001442e+00
6.600765e-01,3.169925001442e+00
6.610332e-01,3.169925001442e+00
6.619898e-01,3.169925001442e+00
6.629464e-01,3.169925001442e+00
6.639031e-01,3.169925001442e+00
6.648597e-01,3.169925001442e+00
6.658163e-01,3.169925001442e+00
6.667730e-01,3.169925001442e+00
6.677296e-01,3.169925001442e+00
6.686862e-01,3.169925001442e+00
6.696429e-01,3.169925001442e+00
6.705995e-01,3.169925001442e+00
6.715561e-01,3.169925001442e+00
6.725128e-01,3.169925001442e+00
6.734694e-01,3.169925001442e+00
6.744260e-01,3.169925001442e+00
6.753827e-01,3.169925001442e+00
6.763393e-01,3.169925001442e+00
6.772959e-01,3.169925001442e+00
6.782526e-01,3.169925001442e+00
6.792092e-01,3.169925001442e+00
6.801658e-01,3.169925001442e+00
6.811224e-01,3.169925001442e+00
6.820791e-01,3.169925001442e+00
6.830357e-01,3.169925001442e+00
6.839923e-01,3.169925001442e+00
6.849490e-01,3.169925001442e+00
6.859056e-01,3.169925001442e+00
6.868622e-01,3.169925001442e+00
6.878189e-01,3.169925001442e+00
6.887755e-01,3.169925001442e+00
6.897321e-01,3.169925001442e+00
6.906888e-01,3.169925001442e+00
6.916454e-01,3.169925001442e+00
6.926020e-01,3.169925001442e+00
6.935587e-01,3.169925001442e+00
6.945153e-01,3.169925001442e+00
6.954719e-01,3.169925001442e+00
6.964286e-01,3.169925001442e+00
6.973852e-01,3.169925001442e+00
6.983418e-01,3.169925001442e+00
6.992985e-01,3.169925001442e+00
7.002551e-01,3.169925001442e+00
7.012117e-01,3.169925001442e+00
7.021684e-01,3.169925001442e+00
7.031250e-01,3.169925001442e+00
7.040816e-01,3.169925001442e+00
7.050383e-01,3.169925001442e+00
7.059949e-01,3.169925001442e+00
7.069515e-01,3.169925001442e+00
7.079082e-01,3.169925001442e+00
7.088648e-01,3.169925001442e+00
7.098214e-01,3.169925001442e+00
7.107781e-01,3.169925001442e+00
7.117347e-01,3.169925001442e+00
7.126913e-01,3.169925001442e+00
7.136480e-01,3.169925001442e+00
7.146046e-01,3.169925001442e+00
7.155612e-01,3.169925001442e+00
7.165179e-01,3.169925001442e+00
7.174745e-01,3.169925001442e+00
7.184311e-01,3.169925001442e+00
7.193878e-01,3.169925001442e+00
7.203444e-01,3.169925001442e+00
7.213010e-01,3.169925001442e+00
7.222577e-01,3.169925001442e+00
7.232143e-01,3.169925001442e+00
7.241709e-01,3.169925001442e+00
7.251276e-01,3.169925001442e+00
7.260842e-01,3.169925001442e+00
7.270408e-01,3.169925001442e+00
7.279974e-01,3.169925001442e+00
7.289541e-01,3.169925001442e+00
7.299107e-01,3.169925001442e+00
7.308673e-01,3.169925001442e+00
7.318240e-01,3.169925001442e+00
7.327806e-01,3.169925001442e+00
7.337372e-01,3.169925001442e+00
7.346939e-01,3.169925001442e+00
7.356505e-01,3.169925001442e+00
7.366071e-01,3.169925001442e+00
7.375638e-01,3.169925001442e+00
7.385204e-01,3.169925001442e+00
7.394770e-01,3.169925001442e+00
7.404337e-01,3.169925001442e+00
7.413903e-01,3.169925001442e+00
7.423469e-01,3.169925001442e+00
7.433036e-01,3.169925001442e+00
7.442602e-01,3.169925001442e+00
7.452168e-01,3.169925001442e+00
7.461735e-01,3.169925001442e+00
7.471301e-01,3.169925001442e+00
7.480867e-01,3.169925001442e+00
7.490434e-01,3.169925001442e+00
7.500000e-01,3.169925001442e+00
7.509566e-01,3.169925001442e+00
7.519133e-01,3.169925001442e+00
7.528699e-01,3.169925001442e+00
7.538265e-01,3.169925001442e+00
7.547832e-01,3.169925001442e+00
7.557398e-01,3.169925001442e+00
7.566964e-01,3.169925001442e+00
7.576531e-01,3.169925001442e+00
7.586097e-01,3.169925001442e+00
7.595663e-01,3.169925001442e+00
7.605230e-01,3.169925001442e+00
7.614796e-01,3.169925001442e+00
7.624362e-01,3.169925001442e+00
7.633929e-01,3.169925001442e+00
7.643495e-01,3.169925001442e+00
7.653061e-01,3.169925001442e+00
7.662628e-01,3.169925001442e+00
7.672194e-01,3.169925001442e+00
7.681760e-01,3.169925001442e+00
7.691327e-01,3.169925001442e+00
7.700893e-01,3.169925001442e+00
7.710459e-01,3.169925001442e+00
7.720026e-01,3.169925001442e+00
7.729592e-01,3.169925001442e+00
7.739158e-01,3.169925001442e+00
7.748724e-01,3.169925001442e+00
7.758291e-01,3.169925001442e+00
7.767857e-01,3.169925001442e+00
7.777423e-01,3.169925001442e+00
7.786990e-01,3.169925001442e+00
7.796556e-01,3.169925001442e+00
7.806122e-01,3.169925001442e+00
7.815689e-01,3.169925001442e+00
7.825255e-01,3.169925001442e+00
7.834821e-01,3.169925001442e+00
7.844388e-01,3.169925001442e+00
7.853954e-01,3.169925001442e+00
7.863520e-01,3.169925001442e+00
7.873087e-01,3.169925001442e+00
7.882653e-01,3.169925001442e+00
7.892219e-01,3.169925001442e+00
7.901786e-01,3.169925001442e+00
7.911352e-01,3.169925001442e+00
7.920918e-01,3.169925001442e+00
7.930485e-01,3.169925001442e+00
7.940051e-01,3.169925001442e+00
7.949617e-01,3.169925001442e+00
7.959184e-01,3.169925001442e+00
7.968750e-01,3.169925001442e+00
7.978316e-01,3.169925001442e+00
7.987883e-01,3.169925001442e+00
7.997449e-01,3.169925001442e+00
8.007015e-01,3.169925001442e+00
8.016582e-01,3.169925001442e+00
8.026148e-01,3.169925001442e+00
8.035714e-01,3.169925001442e+00
8.045281e-01,3.169925001442e+00
8.054847e-01,3.169925001442e+00
8.064413e-01,3.169925001442e+00
8.073980e-01,3.169925001442e+00
8.083546e-01,3.169925001442e+00
8.093112e-01,3.169925001442e+00
8.102679e-01,3.169925001442e+00
8.112245e-01,3.169925001442e+00
8.121811e-01,3.169925001442e+00
8.131378e-01,3.169925001442e+00
8.140944e-01,3.169925001442e+00
8.150510e-01,3.169925001442e+00
8.160077e-01,3.169925001442e+00
8.169643e-01,3.169925001442e+00
8.179209e-01,3.169925001442e+00
8.188776e-01,3.169925001442e+00
8.198342e-01,3.169925001442e+00
8.207908e-01,3.169925001442e+00
8.217474e-01,3.169925001442e+00
8.227041e-01,3.169925001442e+00
8.236607e-01,3.169925001442e+00
8.246173e-01,3.169925001442e+00
8.255740e-01,3.169925001442e+00
8.265306e-01,3.169925001442e+00
8.274872e-01,3.169925001442e+00
8.284439e-01,3.169925001442e+00
8.294005e-01,3.169925001442e+00
8.303571e-01,3.169925001442e+00
8.313138e-01,3.169925001442e+00
8.322704e-01,3.169925001442e+00
8.332270e-01,3.169925001442e+00
8.341837e-01,3.169925001442e+00
8.351403e-01,3.169925001442e+00
8.360969e-01,3.169925001442e+00
8.370536e-01,3.169925001442e+00
8.380102e-01,3.169925001442e+00
8.389668e-01,3.169925001442e+00
8.399235e-01,3.169925001442e+00
8.408801e-01,3.169925001442e+00
8.418367e-01,3.169925001442e+00
8.427934e-01,3.169925001442e+00
8.437500e-01,3.169925001442e+00
8.447066e-01,3.169925001442e+00
8.456633e-01,3.169925001442e+00
8.466199e-01,3.169925001442e+00
8.475765e-01,3.169925001442e+00
8.485332e-01,3.169925001442e+00
8.494898e-01,3.169925001442e+00
8.504464e-01,3.169925001442e+00
8.514031e-01,3.169925001442e+00
8.523597e-01,3.169925001442e+00
8.533163e-01,3.169925001442e+00
8.542730e-01,3.169925001442e+00
8.552296e-01,3.169925001442e+00
8.561862e-01,3.169925001442e+00
8.571429e-01,3.169925001442e+00
8.580995e-01,3.169925001442e+00
8.590561e-01,3.169925001442e+00
8.600128e-01,3.169925001442e+00
8.609694e-01,3.169925001442e+00
8.619260e-01,3.169925001442e+00
8.628827e-01,3.169925001442e+00
8.638393e-01,3.169925001442e+00
8.647959e-01,3.169925001442e+00
8.657526e-01,3.169925001442e+00
8.667092e-01,3.169925001442e+00
8.676658e-01,3.169925001442e+00
8.686224e-01,3.169925001442e+00
8.695791e-01,3.169925001442e+00
8.705357e-01,3.169925001442e+00
8.714923e-01,3.169925001442e+00
8.724490e-01,3.169925001442e+00
8.734056e-01,1.584962500721e+00
8.743622e-01,1.584962500721e+00
8.753189e-01,1.584962500721e+00
8.762755e-01,1.584962500721e+00
8.772321e-01,1.584962500721e+00
8.781888e-01,1.584962500721e+00
8.791454e-01,1.584962500721e+00
8.801020e-01,1.584962500721e+00
8.810587e-01,1.000000000000
8.820153e-01,1.000000000000
8.829719e-01,1.000000000000
8.839286e-01,1.000000000000
8.848852e-01,1.000000000000
8.858418e-01,1.000000000000
8.867985e-01,1.000000000000
8.877551e-01,1.000000000000
8.887117e-01,1.000000000000
8.896684e-01,1.000000000000
8.906250e-01,1.000000000000
8.915816e-01,1.000000000000
8.925383e-01,1.000000000000
8.934949e-01,1.000000000000
8.944515e-01,1.000000000000
8.954082e-01,1.000000000000
8.963648e-01,1.000000000000
8.973214e-01,1.000000000000
8.982781e-01,1.000000000000
8.992347e-01,1.000000000000
9.001913e-01,1.000000000000
9.011480e-01,1.000000000000
9.021046e-01,1.000000000000
9.030612e-01,1.000000000000
9.040179e-01,1.000000000000
9.049745e-01,1.000000000000
9.059311e-01,1.000000000000
9.068878e-01,1.000000000000
9.078444e-01,1.000000000000
9.088010e-01,1.000000000000
9.097577e-01,1.000000000000
9.107143e-01,1.000000000000
9.116709e-01,1.000000000000
9.126276e-01,1.000000000000
9.135842e-01,1.000000000000
9.145408e-01,1.000000000000
9.154974e-01,1.000000000000
9.164541e-01,1.000000000000
9.174107e-01,1.000000000000
9.183673e-01,1.000000000000
9.193240e-01,1.000000000000
9.202806e-01,1.000000000000
9.212372e-01,1.000000000000
9.221939e-01,1.000000000000
9.231505e-01,1.000000000000
9.241071e-01,1.000000000000
9.250638e-01,1.000000000000
9.260204e-01,1.000000000000
9.269770e-01,1.000000000000
9.279337e-01,1.000000000000
9.288903e-01,1.000000000000
9.298469e-01,1.000000000000
9.308036e-01,1.000000000000
9.317602e-01,1.000000000000
9.327168e-01,1.000000000000
9.336735e-01,1.000000000000
9.346301e-01,1.000000000000
9.355867e-01,1.000000000000
9.365434e-01,1.000000000000
9.375000e-01,1.000000000000
9.384566e-01,1.000000000000
9.394133e-01,1.000000000000
9.403699e-01,1.000000000000
9.413265e-01,-3.000000000000e+01
9.422832e-01,-3.000000000000e+01
9.432398e-01,-3.000000000000e+01
9.441964e-01,-3.000000000000e+01
9.451531e-01,-3.000000000000e+01
9.461097e-01,-3.000000000000e+01
9.470663e-01,-3.000000000000e+01
9.480230e-01,-3.000000000000e+01
9.489796e-01,-3.000000000000e+01
9.499362e-01,-3.000000000000e+01
9.508929e-01,-3.000000000000e+01
9.518495e-01,-3.000000000000e+01
9.528061e-01,-3.000000000000e+01
9.537628e-01,-3.000000000000e+01
9.547194e-01,-3.000000000000e+01
9.556760e-01,-3.000000000000e+01
9.566327e-01,-3.000000000000e+01
9.575893e-01,-3.000000000000e+01
9.585459e-01,-3.000000000000e+01
9.595026e-01,-3.000000000000e+01
9.604592e-01,-3.000000000000e+01
9.614158e-01,-3.000000000000e+01
9.623724e-01,-3.000000000000e+01
9.633291e-01,-3.000000000000e+01
9.642857e-01,-3.000000000000e+01
9.652423e-01,-3.000000000000e+01
9.661990e-01,-3.000000000000e+01
9.671556e-01,-3.000000000000e+01
9.681122e-01,-3.000000000000e+01
9.690689e-01,-3.000000000000e+01
9.700255e-01,-3.000000000000e+01
9.709821e-01,-3.000000000000e+01
9.719388e-01,-3.000000000000e+01
9.728954e-01,-3.000000000000e+01
9.738520e-01,-3.000000000000e+01
9.748087e-01,-3.000000000000e+01
9.757653e-01,-3.000000000000e+01
9.767219e-01,-3.000000000000e+01
9.776786e-01,-3.000000000000e+01
9.786352e-01,-3.000000000000e+01
9.795918e-01,-3.000000000000e+01
9.805485e-01,-3.000000000000e+01
9.815051e-01,-3.000000000000e+01
9.824617e-01,-3.000000000000e+01
9.834184e-01,-3.000000000000e+01
9.843750e-01,-3.000000000000e+01
9.853316e-01,-3.000000000000e+01
9.862883e-01,-3.000000000000e+01
9.872449e-01,-3.000000000000e+01
9.882015e-01,-3.000000000000e+01
9.891582e-01,-3.000000000000e+01
9.901148e-01,-3.000000000000e+01
9.910714e-01,-3.000000000000e+01
9.920281e-01,-3.000000000000e+01
9.929847e-01,-3.000000000000e+01
9.939413e-01,-3.000000000000e+01
9.948980e-01,-3.000000000000e+01
9.958546e-01,-3.000000000000e+01
9.968112e-01,-3.000000000000e+01
9.977679e-01,-3.000000000000e+01
9.987245e-01,-3.000000000000e+01
9.996811e-01,-3.000000000000e+01


==> out/mul-posit16.csv <==
0.000000e+00,5.000000000000e+02
9.999997e-04,5.000000000000e+02
1.999999e-03,5.000000000000e+02
2.999999e-03,5.000000000000e+02
3.999999e-03,5.000000000000e+02
4.999999e-03,5.000000000000e+02
5.999998e-03,5.000000000000e+02
6.999998e-03,5.000000000000e+02
7.999998e-03,5.000000000000e+02
8.999998e-03,5.000000000000e+02
9.999997e-03,5.000000000000e+02
1.100000e-02,5.000000000000e+02
1.200000e-02,5.000000000000e+02
1.300000e-02,5.000000000000e+02
1.400000e-02,5.000000000000e+02
1.500000e-02,5.000000000000e+02
1.600000e-02,5.000000000000e+02
1.700000e-02,5.000000000000e+02
1.800000e-02,5.000000000000e+02
1.899999e-02,5.000000000000e+02
1.999999e-02,5.000000000000e+02
2.099999e-02,5.000000000000e+02
2.199999e-02,5.000000000000e+02
2.299999e-02,5.000000000000e+02
2.399999e-02,5.000000000000e+02
2.499999e-02,5.000000000000e+02
2.599999e-02,5.000000000000e+02
2.699999e-02,5.000000000000e+02
2.799999e-02,5.000000000000e+02
2.899999e-02,5.000000000000e+02
2.999999e-02,5.000000000000e+02
3.099999e-02,5.000000000000e+02
3.199999e-02,5.000000000000e+02
3.299999e-02,5.000000000000e+02
3.399999e-02,2.073682387350e+01
3.499999e-02,1.992777651559e+01
3.599999e-02,1.946096976169e+01
3.699999e-02,1.909652435004e+01
3.799999e-02,1.883108408546e+01
3.899999e-02,1.860880563385e+01
3.999999e-02,1.840938679236e+01
4.099999e-02,1.822702348857e+01
4.199999e-02,1.807652152116e+01
4.299999e-02,1.794215364900e+01
4.399999e-02,1.781571214168e+01
4.499999e-02,1.770389681620e+01
4.599999e-02,1.760239682228e+01
4.699999e-02,1.750580380214e+01
4.799999e-02,1.741045963293e+01
4.899999e-02,1.732642070902e+01
4.999999e-02,1.724231732514e+01
5.099999e-02,1.716380390191e+01
5.199999e-02,1.708904282411e+01
5.299999e-02,1.701729653455e+01
5.399999e-02,1.695420767229e+01
5.499999e-02,1.689240288514e+01
5.599998e-02,1.683287765550e+01
5.699998e-02,1.677611684278e+01
5.799998e-02,1.672169848288e+01
5.899998e-02,1.666751111824e+01
5.999998e-02,1.661889549802e+01
6.099998e-02,1.656697494300e+01
6.199998e-02,1.651980884015e+01
6.299998e-02,1.647238101771e+01
6.399998e-02,1.642628113696e+01
6.499998e-02,1.638419550615e+01
6.599998e-02,1.634113903829e+01
6.699998e-02,1.630249358220e+01
6.799998e-02,1.626207648849e+01
6.899998e-02,1.622156824165e+01
6.999998e-02,1.618556405741e+01
7.099998e-02,1.614847440092e+01
7.199998e-02,1.611115605175e+01
7.299998e-02,1.607564859418e+01
7.399998e-02,1.604186214046e+01
7.499998e-02,1.600784634912e+01
7.599998e-02,1.597676964016e+01
7.699998e-02,1.594472252867e+01
7.799998e-02,1.591422338498e+01
7.899998e-02,1.588435229223e+01
7.999998e-02,1.585444752655e+01
8.099998e-02,1.582551369492e+01
8.199998e-02,1.579796802451e+01
8.299998e-02,1.576962838792e+01
8.399998e-02,1.574167308100e+01
8.499998e-02,1.571450521069e+01
8.599998e-02,1.568784039436e+01
8.699998e-02,1.566109332305e+01
8.799998e-02,1.563430505113e+01
8.899998e-02,1.560983899284e+01
8.999998e-02,1.558499185213e+01
9.099998e-02,1.556213702547e+01
9.199998e-02,1.553912851225e+01
9.299998e-02,1.551451103363e+01
9.399997e-02,1.549138339258e+01
9.499997e-02,1.546897051376e+01
9.599997e-02,1.544587487660e+01
9.699997e-02,1.542383343907e+01
9.799997e-02,1.540247988092e+01
9.899997e-02,1.538148270441e+01
9.999997e-02,1.536038731771e+01
1.010000e-01,1.533924053697e+01
1.020000e-01,1.532005377315e+01
1.030000e-01,1.529973282858e+01
1.040000e-01,1.527971290149e+01
1.050000e-01,1.525923570114e+01
1.060000e-01,1.524165615400e+01
1.070000e-01,1.522201458701e+01
1.080000e-01,1.520264649246e+01
1.090000e-01,1.518371692029e+01
1.100000e-01,1.516674546075e+01
1.110000e-01,1.514769634024e+01
1.120000e-01,1.512932327015e+01
1.130000e-01,1.511216877003e+01
1.140000e-01,1.509393489657e+01
1.150000e-01,1.507772048514e+01
1.160000e-01,1.506007876130e+01
1.170000e-01,1.504317520090e+01
1.180000e-01,1.502557834660e+01
1.190000e-01,1.500821770960e+01
1.200000e-01,1.499450431936e+01
1.210000e-01,1.497885045617e+01
1.220000e-01,1.496254154343e+01
1.230000e-01,1.494607469461e+01
1.240000e-01,1.493035861714e+01
1.250000e-01,1.491570282977e+01
1.260000e-01,1.490152965892e+01
1.270000e-01,1.488641590650e+01
1.280000e-01,1.487130270584e+01
1.290000e-01,1.485674740706e+01
1.300000e-01,1.484230123123e+01
1.310000e-01,1.482754193074e+01
1.320000e-01,1.481313153135e+01
1.330000e-01,1.480013016196e+01
1.340000e-01,1.478505101496e+01
1.350000e-01,1.477182545586e+01
1.360000e-01,1.475774911410e+01
1.370000e-01,1.474340233367e+01
1.380000e-01,1.473060512476e+01
1.390000e-01,1.471762287787e+01
1.400000e-01,1.470362693528e+01
1.410000e-01,1.469266998311e+01
1.420000e-01,1.467916266720e+01
1.430000e-01,1.466569168613e+01
1.440000e-01,1.465338625546e+01
1.450000e-01,1.464140142297e+01
1.460000e-01,1.462864638680e+01
1.470000e-01,1.461582961429e+01
1.480000e-01,1.460267250744e+01
1.490000e-01,1.459090278033e+01
1.500000e-01,1.457884287994e+01
1.510000e-01,1.456675570629e+01
1.520000e-01,1.455452889801e+01
1.530000e-01,1.454355629734e+01
1.540000e-01,1.453144238385e+01
1.550000e-01,1.451957086597e+01
1.560000e-01,1.450758784592e+01
1.570000e-01,1.449636340595e+01
1.580000e-01,1.448490379280e+01
1.590000e-01,1.447389808630e+01
1.600000e-01,1.446284550330e+01
1.610000e-01,1.445127551642e+01
1.620000e-01,1.443967199748e+01
1.630000e-01,1.442866905032e+01
1.640000e-01,1.441864728262e+01
1.650000e-01,1.440773247517e+01
1.660000e-01,1.439653788910e+01
1.670000e-01,1.438733461221e+01
1.680000e-01,1.437698513749e+01
1.690000e-01,1.436625390320e+01
1.700000e-01,1.435537505730e+01
1.710000e-01,1.434474736848e+01
1.720000e-01,1.433532200223e+01
1.730000e-01,1.432502508264e+01
1.740000e-01,1.431381993645e+01
1.750000e-01,1.430370941062e+01
1.760000e-01,1.429469253726e+01
1.770000e-01,1.428532996670e+01
1.780000e-01,1.427503324548e+01
1.790000e-01,1.426474162774e+01
1.800000e-01,1.425506721995e+01
1.810000e-01,1.424525049200e+01
1.820000e-01,1.423608711050e+01
1.830000e-01,1.422635112678e+01
1.840000e-01,1.421708178838e+01
1.850000e-01,1.420783207116e+01
1.860000e-01,1.419871033005e+01
1.869999e-01,1.418922015041e+01
1.879999e-01,1.417983135651e+01
1.889999e-01,1.417088060367e+01
1.899999e-01,1.416149223380e+01
1.909999e-01,1.415220560600e+01
1.919999e-01,1.414330348726e+01
1.929999e-01,1.413485944877e+01
1.939999e-01,1.412605028163e+01
1.949999e-01,1.411694495897e+01
1.959999e-01,1.410821159483e+01
1.969999e-01,1.409926300822e+01
1.979999e-01,1.409051985117e+01
1.989999e-01,1.408231617638e+01
1.999999e-01,1.407358149174e+01
2.009999e-01,1.406507924782e+01
2.019999e-01,1.405622776979e+01
2.029999e-01,1.404794752221e+01
2.039999e-01,1.404013884115e+01
2.049999e-01,1.403144275559e+01
2.059999e-01,1.402289755168e+01
2.069999e-01,1.401476060825e+01
2.079999e-01,1.400640144187e+01
2.089999e-01,1.399991194220e+01
2.099999e-01,1.399208724687e+01
2.109999e-01,1.398342280722e+01
2.119999e-01,1.397558502239e+01
2.129999e-01,1.396814941191e+01
2.139999e-01,1.395957051607e+01
2.149999e-01,1.395293115969e+01
2.159999e-01,1.394476695707e+01
2.169999e-01,1.393761693131e+01
2.179999e-01,1.393015386991e+01
2.189999e-01,1.392176460438e+01
2.199999e-01,1.391425891783e+01
2.209999e-01,1.390586578892e+01
2.219999e-01,1.389858082511e+01
2.229999e-01,1.389086590792e+01
2.239999e-01,1.388313934138e+01
2.249999e-01,1.387623496096e+01
2.259999e-01,1.386859167236e+01
2.269999e-01,1.386107687610e+01
2.279999e-01,1.385434246714e+01
2.289999e-01,1.384662435852e+01
2.299999e-01,1.383926154759e+01
2.309999e-01,1.383183802510e+01
2.319999e-01,1.382470951546e+01
2.329999e-01,1.381752254960e+01
2.339999e-01,1.380991136700e+01
2.349999e-01,1.380544683460e+01
2.359999e-01,1.379801218158e+01
2.369999e-01,1.379091013943e+01
2.379999e-01,1.378358125597e+01
2.389999e-01,1.377672459205e+01
2.399999e-01,1.376994112566e+01
2.409999e-01,1.376265649796e+01
2.419999e-01,1.375566236465e+01
2.429999e-01,1.374963901345e+01
2.439999e-01,1.374256040826e+01
2.449999e-01,1.373619403577e+01
2.459999e-01,1.372947985187e+01
2.469999e-01,1.372249632750e+01
2.479999e-01,1.371555895065e+01
2.489999e-01,1.370898703658e+01
2.499999e-01,1.370210317145e+01
2.509999e-01,1.369703956770e+01
2.519999e-01,1.369005003272e+01
2.529999e-01,1.368364796454e+01
2.539999e-01,1.367699706758e+01
2.549999e-01,1.367052319954e+01
2.559999e-01,1.366428584676e+01
2.569999e-01,1.365809988383e+01
2.579999e-01,1.365183491348e+01
2.589999e-01,1.364539145638e+01
2.599999e-01,1.363919651907e+01
2.609999e-01,1.363288408238e+01
2.619999e-01,1.362659742071e+01
2.629999e-01,1.362003161180e+01
2.639999e-01,1.361433572405e+01
2.649999e-01,1.360803658873e+01
2.659999e-01,1.360181256469e+01
2.669999e-01,1.359588578162e+01
2.679999e-01,1.358960919323e+01
2.689999e-01,1.358337371975e+01
2.699999e-01,1.357725132019e+01
2.709999e-01,1.357106531624e+01
2.719999e-01,1.356523135280e+01
2.729999e-01,1.355930790029e+01
2.739999e-01,1.355360778257e+01
2.749999e-01,1.354760828675e+01
2.759999e-01,1.354183027777e+01
2.769999e-01,1.353563701748e+01
2.779999e-01,1.352999391390e+01
2.789999e-01,1.352388230537e+01
2.799999e-01,1.351851093665e+01
2.809999e-01,1.351281614661e+01
2.819999e-01,1.350708342971e+01
2.829999e-01,1.350110329362e+01
2.839999e-01,1.349557025634e+01
2.849999e-01,1.348984058347e+01
2.859999e-01,1.348414758816e+01
2.869999e-01,1.347890599775e+01
2.879999e-01,1.347312094526e+01
2.889999e-01,1.346714551590e+01
2.899999e-01,1.346162670460e+01
2.909999e-01,1.345624993742e+01
2.919999e-01,1.345064576213e+01
2.929999e-01,1.344518116462e+01
2.939999e-01,1.343965521800e+01
2.949999e-01,1.343424852929e+01
2.959999e-01,1.342855490973e+01
2.969999e-01,1.342324724931e+01
2.979999e-01,1.341790429350e+01
2.989999e-01,1.341200500361e+01
2.999999e-01,1.340716407054e+01
3.009999e-01,1.340155462892e+01
3.019999e-01,1.339648673423e+01
3.029999e-01,1.339093843388e+01
3.039999e-01,1.338576930642e+01
3.049999e-01,1.338045518306e+01
3.059999e-01,1.337517522080e+01
3.069999e-01,1.337012660116e+01
3.079999e-01,1.336501120070e+01
3.089999e-01,1.335978251912e+01
3.099999e-01,1.335440767685e+01
3.109999e-01,1.334931404078e+01
3.119999e-01,1.334430533550e+01
3.129999e-01,1.333894941705e+01
3.139999e-01,1.333371460734e+01
3.149999e-01,1.332849665675e+01
3.159999e-01,1.332303035858e+01
3.169999e-01,1.332028346230e+01
3.179999e-01,1.331493647394e+01
3.189999e-01,1.330987270993e+01
3.199999e-01,1.330508848406e+01
3.209999e-01,1.329998068379e+01
3.219999e-01,1.329473971054e+01
3.229999e-01,1.328979386012e+01
3.239999e-01,1.328471620610e+01
3.249999e-01,1.327996287994e+01
3.259999e-01,1.327512779995e+01
3.269999e-01,1.327030729542e+01
3.279999e-01,1.326530291202e+01
3.289999e-01,1.326056369523e+01
3.299999e-01,1.325550735679e+01
3.309999e-01,1.325051126385e+01
3.319999e-01,1.324652128479e+01
3.329999e-01,1.324159972010e+01
3.339999e-01,1.323675522547e+01
3.349999e-01,1.323196581539e+01
3.359999e-01,1.322727318703e+01
3.369999e-01,1.322254336507e+01
3.379999e-01,1.321814267870e+01
3.389999e-01,1.321319537273e+01
3.399999e-01,1.320930104603e+01
3.409999e-01,1.320397360250e+01
3.419999e-01,1.319930046632e+01
3.429999e-01,1.319471222227e+01
3.439999e-01,1.318997894863e+01
3.449999e-01,1.318557732787e+01
3.459999e-01,1.318103956285e+01
3.469999e-01,1.317647861399e+01
3.479999e-01,1.317150997337e+01
3.489999e-01,1.316794965323e+01
3.499999e-01,1.316317631131e+01
3.509999e-01,1.315874584382e+01
3.519999e-01,1.315408852600e+01
3.529999e-01,1.314958836352e+01
3.539999e-01,1.314542217986e+01
3.549999e-01,1.314075128784e+01
3.559999e-01,1.313617262283e+01
3.569999e-01,1.313163725050e+01
3.579999e-01,1.312774925023e+01
3.589999e-01,1.312322073148e+01
3.599999e-01,1.311884590996e+01
3.609999e-01,1.311432333082e+01
3.619999e-01,1.310985467856e+01
3.629999e-01,1.310557026909e+01
3.639999e-01,1.310123237020e+01
3.649999e-01,1.309692574960e+01
3.659999e-01,1.309266642535e+01
3.669999e-01,1.308817381503e+01
3.679999e-01,1.308387321669e+01
3.689999e-01,1.307965144414e+01
3.699999e-01,1.307545527310e+01
3.709999e-01,1.307125442359e+01
3.719999e-01,1.306685696846e+01
3.729999e-01,1.306271909768e+01
3.739999e-01,1.305872461332e+01
3.749999e-01,1.305440191468e+01
3.759999e-01,1.305029356611e+01
3.769999e-01,1.304601434401e+01
3.779999e-01,1.304198757171e+01
3.789999e-01,1.303796360264e+01
3.799999e-01,1.303359506845e+01
3.809999e-01,1.302957481693e+01
3.819999e-01,1.302536206115e+01
3.829999e-01,1.302145310243e+01
3.839999e-01,1.301741493802e+01
3.849999e-01,1.301332136146e+01
3.859999e-01,1.300916287993e+01
3.869999e-01,1.300517617124e+01
3.879999e-01,1.300092139477e+01
3.889999e-01,1.299639527214e+01
3.899999e-01,1.299245519713e+01
3.909999e-01,1.298850717892e+01
3.919999e-01,1.298437007236e+01
3.929999e-01,1.298049324251e+01
3.939999e-01,1.297652774198e+01
3.949999e-01,1.297244136656e+01
3.959999e-01,1.296831553333e+01
3.969999e-01,1.296440498457e+01
3.979999e-01,1.296048785640e+01
3.989999e-01,1.295625697467e+01
3.999999e-01,1.295251229317e+01
4.009999e-01,1.294854974725e+01
4.019999e-01,1.294430435192e+01
4.029999e-01,1.294011019069e+01
4.039999e-01,1.293600081564e+01
4.049999e-01,1.293184185147e+01
4.059999e-01,1.292794771139e+01
4.069999e-01,1.292408265851e+01
4.079999e-01,1.291990958603e+01
4.089999e-01,1.291582322853e+01
4.099999e-01,1.291165056970e+01
4.109999e-01,1.290758495986e+01
4.119999e-01,1.290326320010e+01
4.129999e-01,1.289902880014e+01
4.139999e-01,1.289519362883e+01
4.149999e-01,1.289075895451e+01
4.159999e-01,1.288668931915e+01
4.169999e-01,1.288277631154e+01
4.179999e-01,1.287856597356e+01
4.189999e-01,1.287427698487e+01
4.199999e-01,1.287076632666e+01
4.209999e-01,1.286633966504e+01
4.219999e-01,1.286222942260e+01
4.229999e-01,1.285817531058e+01
4.239999e-01,1.285492434432e+01
4.249999e-01,1.285049452025e+01
4.259999e-01,1.284667439690e+01
4.269999e-01,1.284238136078e+01
4.279999e-01,1.283814027485e+01
4.289999e-01,1.283427351523e+01
4.299999e-01,1.282987686094e+01
4.309999e-01,1.282573711816e+01
4.319999e-01,1.282150631826e+01
4.329999e-01,1.281732207894e+01
4.339999e-01,1.281308742105e+01
4.349999e-01,1.280881500519e+01
4.359999e-01,1.280468292537e+01
4.369999e-01,1.280058338594e+01
4.379999e-01,1.279644934221e+01
4.389999e-01,1.279235456202e+01
4.399999e-01,1.278795737800e+01
4.409999e-01,1.278380960090e+01
4.419999e-01,1.277937737893e+01
4.429999e-01,1.277499290893e+01
4.439999e-01,1.277129099989e+01
4.449999e-01,1.276710985560e+01
4.459999e-01,1.276297027143e+01
4.469999e-01,1.275881909233e+01
4.479999e-01,1.275483300689e+01
4.489999e-01,1.275056151302e+01
4.499999e-01,1.274591811316e+01
4.509999e-01,1.274173782745e+01
4.519999e-01,1.273759986473e+01
4.529999e-01,1.273305656566e+01
4.539999e-01,1.272869848533e+01
4.549999e-01,1.272517887473e+01
4.559999e-01,1.272078686902e+01
4.569999e-01,1.271662334181e+01
4.579999e-01,1.271218278741e+01
4.589999e-01,1.270776932153e+01
4.599999e-01,1.270339843601e+01
4.609999e-01,1.270022295080e+01
4.619999e-01,1.269544254595e+01
4.629999e-01,1.269116021347e+01
4.639999e-01,1.268687650394e+01
4.649999e-01,1.268260436196e+01
4.659999e-01,1.267829202611e+01
4.669999e-01,1.267404583548e+01
4.679999e-01,1.266966600720e+01
4.689999e-01,1.266532875298e+01
4.699999e-01,1.266136109703e+01
4.709999e-01,1.265696746382e+01
4.719999e-01,1.265264253021e+01
4.729999e-01,1.264818016148e+01
4.739999e-01,1.264408159327e+01
4.749999e-01,1.263992558414e+01
4.759999e-01,1.263564776460e+01
4.769999e-01,1.263120954262e+01
4.779999e-01,1.262675762500e+01
4.789999e-01,1.262259125902e+01
4.799999e-01,1.261826653461e+01
4.809999e-01,1.261405296646e+01
4.819999e-01,1.260957029176e+01
4.829999e-01,1.260512451091e+01
4.839999e-01,1.260102128893e+01
4.849999e-01,1.259638316232e+01
4.859999e-01,1.259222342136e+01
4.869999e-01,1.258778559754e+01
4.879999e-01,1.258294661594e+01
4.889999e-01,1.257838510650e+01
4.899999e-01,1.257411965932e+01
4.909999e-01,1.256975271101e+01
4.919999e-01,1.256519061351e+01
4.929999e-01,1.256072403914e+01
4.939999e-01,1.255634985630e+01
4.949999e-01,1.255189003401e+01
4.959999e-01,1.254729308880e+01
4.969999e-01,1.254350958373e+01
4.979999e-01,1.253880171132e+01
4.989999e-01,1.253409320730e+01
4.999999e-01,1.252963504916e+01
5.009999e-01,1.252486129193e+01
5.019999e-01,1.252096779962e+01
5.029999e-01,1.251656893113e+01
5.039999e-01,1.251245951699e+01
5.049999e-01,1.250804233443e+01
5.059999e-01,1.250341395120e+01
5.069999e-01,1.249879703568e+01
5.079999e-01,1.249441010425e+01
5.089999e-01,1.248957171864e+01
5.099999e-01,1.248547743861e+01
5.109999e-01,1.248102602718e+01
5.119999e-01,1.247629779053e+01
5.129999e-01,1.247173382757e+01
5.139999e-01,1.246755327468e+01
5.149999e-01,1.246278131230e+01
5.159999e-01,1.245833322966e+01
5.169999e-01,1.245368758788e+01
5.179999e-01,1.244910125819e+01
5.189999e-01,1.244446740280e+01
5.199999e-01,1.243987536220e+01
5.209999e-01,1.243536814876e+01
5.219999e-01,1.243089565553e+01
5.229999e-01,1.242612735568e+01
5.239999e-01,1.242156371584e+01
5.249999e-01,1.241691988206e+01
5.259999e-01,1.241200653765e+01
5.269999e-01,1.240727697336e+01
5.279999e-01,1.240263318159e+01
5.289999e-01,1.239828215001e+01
5.299999e-01,1.239337504593e+01
5.309999e-01,1.238929791612e+01
5.319999e-01,1.238444327359e+01
5.329999e-01,1.237955152198e+01
5.339999e-01,1.237518387570e+01
5.349999e-01,1.237036176100e+01
5.359999e-01,1.236556785812e+01
5.369999e-01,1.236093850682e+01
5.379999e-01,1.235655864293e+01
5.389999e-01,1.235150646712e+01
5.399999e-01,1.234698787135e+01
5.409999e-01,1.234224792808e+01
5.419999e-01,1.233767853618e+01
5.429999e-01,1.233281154862e+01
5.439999e-01,1.232819359288e+01
5.449999e-01,1.232317434623e+01
5.459999e-01,1.231847142242e+01
5.469999e-01,1.231363678742e+01
5.479999e-01,1.230889856192e+01
5.489999e-01,1.230402206643e+01
5.499999e-01,1.229949423901e+01
5.509999e-01,1.229451068024e+01
5.519999e-01,1.228946777867e+01
5.529999e-01,1.228496581740e+01
5.539999e-01,1.227998327760e+01
5.549999e-01,1.227534344853e+01
5.559999e-01,1.227038121907e+01
5.569999e-01,1.226551169634e+01
5.579999e-01,1.226066610826e+01
5.589999e-01,1.225574574377e+01
5.599998e-01,1.225067090747e+01
5.609998e-01,1.224600556236e+01
5.619998e-01,1.224106462333e+01
5.629998e-01,1.223618388103e+01
5.639998e-01,1.223125452048e+01
5.649998e-01,1.222645869774e+01
5.659998e-01,1.222147451021e+01
5.669998e-01,1.221650828381e+01
5.679998e-01,1.221145590766e+01
5.689998e-01,1.220626405550e+01
5.699998e-01,1.220138006509e+01
5.709998e-01,1.219622767127e+01
5.719998e-01,1.219214545967e+01
5.729998e-01,1.218701014639e+01
5.739998e-01,1.218184715013e+01
5.749998e-01,1.217682978388e+01
5.759998e-01,1.217177693621e+01
5.769998e-01,1.216688534566e+01
5.779998e-01,1.216164079471e+01
5.789998e-01,1.215679216840e+01
5.799998e-01,1.215168169543e+01
5.809998e-01,1.214652321863e+01
5.819998e-01,1.214150403514e+01
5.829998e-01,1.213698176340e+01
5.839998e-01,1.213159019577e+01
5.849998e-01,1.212632690552e+01
5.859998e-01,1.212138844045e+01
5.869998e-01,1.211595791124e+01
5.879998e-01,1.211066797861e+01
5.889998e-01,1.210505884418e+01
5.899998e-01,1.210025726006e+01
5.909998e-01,1.209490364028e+01
5.919998e-01,1.208980424824e+01
5.929998e-01,1.208439650999e+01
5.939998e-01,1.207918886751e+01
5.949998e-01,1.207375333392e+01
5.959998e-01,1.206862693874e+01
5.969998e-01,1.206300124450e+01
5.979998e-01,1.205805386607e+01
5.989998e-01,1.205277180690e+01
5.999998e-01,1.204733837061e+01
6.009998e-01,1.204218706456e+01
6.019998e-01,1.203666165989e+01
6.029998e-01,1.203121720486e+01
6.039998e-01,1.202570161700e+01
6.049998e-01,1.202020778549e+01
6.059998e-01,1.201431912451e+01
6.069998e-01,1.200847864530e+01
6.079998e-01,1.200210817540e+01
6.089998e-01,1.199964773653e+01
6.099998e-01,1.199964773653e+01
6.109998e-01,1.199641672504e+01
6.119998e-01,1.198994389405e+01
6.129998e-01,1.198398623472e+01
6.139998e-01,1.197817092365e+01
6.149998e-01,1.197268054682e+01
6.159998e-01,1.196708912515e+01
6.169998e-01,1.196143629585e+01
6.179998e-01,1.195569420152e+01
6.189998e-01,1.195067327396e+01
6.199998e-01,1.194501146855e+01
6.209998e-01,1.193938218049e+01
6.219998e-01,1.193369699149e+01
6.229998e-01,1.192819086334e+01
6.239998e-01,1.192279235569e+01
6.249998e-01,1.191740077013e+01
6.259998e-01,1.191162909772e+01
6.269998e-01,1.190640637998e+01
6.279998e-01,1.190084165617e+01
6.289998e-01,1.189509738499e+01
6.299998e-01,1.188991883464e+01
6.309998e-01,1.188418869353e+01
6.319998e-01,1.187843414956e+01
6.329998e-01,1.187276574061e+01
6.339998e-01,1.186751041731e+01
6.349998e-01,1.186152071906e+01
6.359998e-01,1.185578512320e+01
6.369998e-01,1.185014838114e+01
6.379998e-01,1.184452144246e+01
6.389998e-01,1.183914161592e+01
6.399998e-01,1.183359482024e+01
6.409998e-01,1.182833190032e+01
6.419998e-01,1.182255029913e+01
6.429998e-01,1.181681749229e+01
6.439998e-01,1.181103720733e+01
6.449998e-01,1.180590546720e+01
6.459998e-01,1.180006401607e+01
6.469998e-01,1.179431564055e+01
6.479998e-01,1.178864637125e+01
6.489998e-01,1.178286173869e+01
6.499998e-01,1.177795084598e+01
6.509998e-01,1.177178826871e+01
6.519998e-01,1.176630799991e+01
6.529998e-01,1.176059044193e+01
6.539998e-01,1.175477891373e+01
6.549998e-01,1.174876714470e+01
6.559998e-01,1.174338441137e+01
6.569998e-01,1.173719571444e+01
6.579998e-01,1.173147751122e+01
6.589998e-01,1.172588329371e+01
6.599998e-01,1.172030784149e+01
6.609998e-01,1.171431206447e+01
6.619998e-01,1.170875149025e+01
6.629998e-01,1.170303401158e+01
6.639998e-01,1.169696242724e+01
6.649998e-01,1.169097715355e+01
6.659998e-01,1.168514790383e+01
6.669998e-01,1.167922706853e+01
6.679998e-01,1.167347864987e+01
6.689998e-01,1.166754442033e+01
6.699998e-01,1.166194934770e+01
6.709998e-01,1.165590010908e+01
6.719998e-01,1.164970526547e+01
6.729998e-01,1.164392523603e+01
6.739998e-01,1.163788270444e+01
6.749998e-01,1.163190397211e+01
6.759998e-01,1.162634628521e+01
6.769998e-01,1.162018629175e+01
6.779998e-01,1.161424972769e+01
6.789998e-01,1.160836145789e+01
6.799998e-01,1.160222486805e+01
6.809998e-01,1.159599216422e+01
6.819998e-01,1.158983579939e+01
6.829998e-01,1.158449279698e+01
6.839998e-01,1.157900787830e+01
6.849998e-01,1.157271177854e+01
6.859998e-01,1.156661434299e+01
6.869998e-01,1.156026770908e+01
6.879998e-01,1.155422359070e+01
6.889998e-01,1.154796970071e+01
6.899998e-01,1.154185718403e+01
6.909998e-01,1.153569426734e+01
6.919998e-01,1.152916074001e+01
6.929998e-01,1.152316848530e+01
6.939998e-01,1.151705740299e+01
6.949998e-01,1.151056451337e+01
6.959998e-01,1.150433137635e+01
6.969998e-01,1.149824590788e+01
6.979998e-01,1.149202285955e+01
6.989998e-01,1.148543096950e+01
6.999998e-01,1.147902028026e+01
7.009998e-01,1.147319016576e+01
7.019998e-01,1.146661632483e+01
7.029998e-01,1.146009767905e+01
7.039998e-01,1.145405172037e+01
7.049998e-01,1.144757933338e+01
7.059998e-01,1.144143384194e+01
7.069998e-01,1.143461713813e+01
7.079998e-01,1.142820533398e+01
7.089998e-01,1.142163291938e+01
7.099998e-01,1.141556573327e+01
7.109998e-01,1.140980034193e+01
7.119998e-01,1.140318656171e+01
7.129998e-01,1.139646395213e+01
7.139998e-01,1.138994013240e+01
7.149998e-01,1.138330289772e+01
7.159998e-01,1.137652712756e+01
7.169998e-01,1.136991297483e+01
7.179998e-01,1.136295952666e+01
7.189998e-01,1.135727923965e+01
7.199998e-01,1.135044212762e+01
7.209998e-01,1.134349058197e+01
7.219998e-01,1.133683724517e+01
7.229998e-01,1.132992670419e+01
7.239998e-01,1.132292702961e+01
7.249998e-01,1.131674980240e+01
7.259998e-01,1.130983140109e+01
7.269998e-01,1.130294541821e+01
7.279998e-01,1.129594199425e+01
7.289998e-01,1.128931821875e+01
7.299998e-01,1.128224361067e+01
7.309998e-01,1.127540384237e+01
7.319998e-01,1.126849151332e+01
7.329998e-01,1.126190780825e+01
7.339998e-01,1.125476233119e+01
7.349998e-01,1.124733417803e+01
7.359998e-01,1.124082482363e+01
7.369998e-01,1.123370526363e+01
7.379998e-01,1.122649899560e+01
7.389998e-01,1.121932593943e+01
7.399998e-01,1.121211235776e+01
7.409998e-01,1.120466124403e+01
7.419998e-01,1.119791570920e+01
7.429998e-01,1.119083970536e+01
7.439998e-01,1.118346287637e+01
7.449998e-01,1.117616060090e+01
7.459998e-01,1.116929869579e+01
7.469998e-01,1.116178528415e+01
7.479998e-01,1.115415722939e+01
7.489998e-01,1.114662186553e+01
7.499998e-01,1.113897552033e+01
7.509998e-01,1.113188757515e+01
7.519998e-01,1.112465452328e+01
7.529998e-01,1.111715011002e+01
7.539998e-01,1.110900304800e+01
7.549998e-01,1.110129811692e+01
7.559998e-01,1.109385767880e+01
7.569998e-01,1.108679968562e+01
7.579998e-01,1.107866972279e+01
7.589998e-01,1.107079180942e+01
7.599998e-01,1.106324832372e+01
7.609998e-01,1.105550203905e+01
7.619998e-01,1.104743710105e+01
7.629998e-01,1.103924080862e+01
7.639998e-01,1.103149544042e+01
7.649998e-01,1.102316072901e+01
7.659998e-01,1.101519679772e+01
7.669998e-01,1.100693917168e+01
7.679998e-01,1.099929538702e+01
7.689998e-01,1.099337831344e+01
7.699998e-01,1.098522661966e+01
7.709998e-01,1.097686926196e+01
7.719998e-01,1.096840946824e+01
7.729998e-01,1.096023085252e+01
7.739998e-01,1.095210075787e+01
7.749998e-01,1.094394075940e+01
7.759998e-01,1.093566819841e+01
7.769998e-01,1.092757448532e+01
7.779998e-01,1.091899137007e+01
7.789998e-01,1.091062228583e+01
7.799998e-01,1.090274555871e+01
7.809998e-01,1.089399834743e+01
7.819998e-01,1.088528572516e+01
7.829998e-01,1.087724267439e+01
7.839998e-01,1.086937351718e+01
7.849998e-01,1.086069128224e+01
7.859998e-01,1.085250006545e+01
7.869998e-01,1.084414489385e+01
7.879998e-01,1.083501153314e+01
7.889998e-01,1.082728490998e+01
7.899998e-01,1.081839781929e+01
7.909998e-01,1.080974892357e+01
7.919998e-01,1.080170835892e+01
7.929998e-01,1.079306166813e+01
7.939998e-01,1.078467788988e+01
7.949998e-01,1.077564833743e+01
7.959998e-01,1.076678192975e+01
7.969998e-01,1.075815913909e+01
7.979998e-01,1.074946346621e+01
7.989998e-01,1.074058865215e+01
7.999998e-01,1.073257322949e+01
8.009998e-01,1.072351555541e+01
8.019998e-01,1.071455463349e+01
8.029998e-01,1.070562623137e+01
8.039998e-01,1.069747577435e+01
8.049998e-01,1.068824142825e+01
8.059998e-01,1.067911286335e+01
8.069998e-01,1.066996890452e+01
8.079998e-01,1.066073463005e+01
8.089998e-01,1.065214491451e+01
8.099998e-01,1.064295422348e+01
8.109998e-01,1.063380783498e+01
8.119998e-01,1.062429067012e+01
8.129998e-01,1.061587452455e+01
8.139998e-01,1.060655889015e+01
8.149998e-01,1.059725521081e+01
8.159998e-01,1.058761418620e+01
8.169998e-01,1.057983241112e+01
8.179998e-01,1.057040360002e+01
8.189998e-01,1.056086651875e+01
8.199998e-01,1.055150750392e+01
8.209998e-01,1.054167474435e+01
8.219998e-01,1.053206070243e+01
8.229998e-01,1.052265477153e+01
8.239998e-01,1.051309797989e+01
8.249998e-01,1.050349450277e+01
8.259998e-01,1.049380722007e+01
8.269998e-01,1.048442013182e+01
8.279998e-01,1.047469365545e+01
8.289998e-01,1.046506041239e+01
8.299998e-01,1.045552971803e+01
8.309998e-01,1.044527259398e+01
8.319998e-01,1.043574172792e+01
8.329998e-01,1.042540644377e+01
8.339998e-01,1.041468523581e+01
8.349998e-01,1.040469581495e+01
8.359998e-01,1.039451187190e+01
8.369998e-01,1.038440837817e+01
8.379998e-01,1.037397834933e+01
8.389998e-01,1.036366546045e+01
8.399998e-01,1.035317691829e+01
8.409998e-01,1.034320126663e+01
8.419998e-01,1.033212467448e+01
8.429998e-01,1.032305476034e+01
8.439998e-01,1.031174831500e+01
8.449998e-01,1.030090082079e+01
8.459998e-01,1.029044050059e+01
8.469998e-01,1.027929435448e+01
8.479998e-01,1.026819010837e+01
8.489998e-01,1.025795410661e+01
8.499998e-01,1.024674059849e+01
8.509998e-01,1.023566230648e+01
8.519998e-01,1.022431696107e+01
8.529998e-01,1.021315141937e+01
8.539998e-01,1.020176253654e+01
8.549998e-01,1.019036507443e+01
8.559998e-01,1.017887671217e+01
8.569998e-01,1.016713095384e+01
8.579998e-01,1.015504623596e+01
8.589998e-01,1.014377565059e+01
8.599998e-01,1.013134739301e+01
8.609998e-01,1.011958434917e+01
8.619998e-01,1.010736591272e+01
8.629998e-01,1.009466119176e+01
8.639998e-01,1.008275855041e+01
8.649998e-01,1.007005547753e+01
8.659998e-01,1.005754052806e+01
8.669998e-01,1.004425278259e+01
8.679998e-01,1.003096641890e+01
8.689998e-01,1.001742275156e+01
8.699998e-01,1.000192939925e+01
8.709998e-01,9.998590429745e+00
8.719998e-01,9.985402102783e+00
8.729998e-01,9.971152261803e+00
8.739998e-01,9.957275359188e+00
8.749998e-01,9.943369666105e+00
8.759998e-01,9.929744194287e+00
8.769998e-01,9.916045310752e+00
8.779998e-01,9.902821181454e+00
8.789998e-01,9.889047582839e+00
8.799998e-01,9.875412314135e+00
8.809998e-01,9.861753788980e+00
8.819998e-01,9.847817224583e+00
8.829998e-01,9.833573941153e+00
8.839998e-01,9.820035365151e+00
8.849998e-01,9.806513917199e+00
8.859998e-01,9.792286337577e+00
8.869998e-01,9.777967581334e+00
8.879998e-01,9.763876285391e+00
8.889998e-01,9.749697560340e+00
8.899998e-01,9.735178772765e+00
8.909998e-01,9.720605816640e+00
8.919998e-01,9.706111421859e+00
8.929998e-01,9.691829664362e+00
8.939998e-01,9.676560799027e+00
8.949998e-01,9.661822998880e+00
8.959998e-01,9.647369370656e+00
8.969998e-01,9.632534094559e+00
8.979998e-01,9.617272929263e+00
8.989998e-01,9.602216339690e+00
8.999998e-01,9.586839787962e+00
9.009998e-01,9.571840817018e+00
9.019998e-01,9.557258967734e+00
9.029998e-01,9.540927108376e+00
9.039998e-01,9.525556079363e+00
9.049998e-01,9.509775004327e+00
9.059998e-01,9.493656105723e+00
9.069998e-01,9.477363399688e+00
9.079998e-01,9.461479447286e+00
9.089998e-01,9.444677495298e+00
9.099998e-01,9.428147218309e+00
9.109998e-01,9.412922627108e+00
9.119998e-01,9.395486177512e+00
9.129998e-01,9.378000388398e+00
9.139998e-01,9.361278466054e+00
9.149998e-01,9.344010197440e+00
9.159998e-01,9.325986542559e+00
9.169998e-01,9.308937733323e+00
9.179998e-01,9.290736502320e+00
9.189998e-01,9.272282677194e+00
9.199998e-01,9.253729680305e+00
9.209998e-01,9.235318759451e+00
9.219998e-01,9.216185745624e+00
9.229998e-01,9.196363623472e+00
9.239998e-01,9.178538370926e+00
9.249998e-01,9.158178238765e+00
9.259998e-01,9.137942223401e+00
9.269998e-01,9.116985658142e+00
9.279998e-01,9.095748642351e+00
9.289998e-01,9.075006831579e+00
9.299998e-01,9.052961513852e+00
9.309998e-01,9.030920852357e+00
9.319998e-01,9.005977497919e+00
9.329997e-01,8.991874801532e+00
9.339997e-01,8.967774164903e+00
9.349997e-01,8.943962267669e+00
9.359997e-01,8.919698995840e+00
9.369997e-01,8.896116124014e+00
9.379997e-01,8.872497306876e+00
9.389997e-01,8.847637102538e+00
9.399997e-01,8.824216258780e+00
9.409997e-01,8.800370481335e+00
9.419997e-01,8.774710850857e+00
9.429997e-01,8.751372391426e+00
9.439997e-01,8.725877459120e+00
9.449997e-01,8.700603651445e+00
9.459997e-01,8.674545393846e+00
9.469997e-01,8.648871510126e+00
9.479997e-01,8.623620250530e+00
9.489997e-01,8.595312337817e+00
9.499997e-01,8.569610873382e+00
9.509997e-01,8.541567579839e+00
9.519997e-01,8.514503042359e+00
9.529997e-01,8.486180589689e+00
9.539997e-01,8.456951003700e+00
9.549997e-01,8.427846010570e+00
9.559997e-01,8.399088380756e+00
9.569997e-01,8.368367677140e+00
9.579997e-01,8.337092034834e+00
9.589997e-01,8.305771729877e+00
9.599997e-01,8.272868038664e+00
9.609997e-01,8.239425654677e+00
9.619997e-01,8.204529566675e+00
9.629997e-01,8.170334096278e+00
9.639997e-01,8.133470813908e+00
9.649997e-01,8.094728036091e+00
9.659997e-01,8.056578241746e+00
9.669997e-01,8.013368793768e+00
9.679997e-01,7.975277466552e+00
9.689997e-01,7.930648924251e+00
9.699997e-01,7.885386910201e+00
9.709997e-01,7.839503431623e+00
9.719997e-01,7.794360003151e+00
9.729997e-01,7.745923834792e+00
9.739997e-01,7.697611155529e+00
9.749997e-01,7.648753032990e+00
9.759997e-01,7.597422119680e+00
9.769997e-01,7.543246165170e+00
9.779997e-01,7.488051526170e+00
9.789997e-01,7.428255123879e+00
9.799997e-01,7.367265614666e+00
9.809997e-01,7.301232245670e+00
9.819997e-01,7.231439390655e+00
9.829997e-01,7.152197408893e+00
9.839997e-01,7.066959401306e+00
9.849997e-01,6.966139365895e+00
9.859997e-01,6.859110057344e+00
9.869997e-01,6.747895907108e+00
9.879997e-01,6.628274977323e+00
9.889997e-01,6.501439145159e+00
9.899997e-01,6.361484073369e+00
9.909997e-01,6.202737400433e+00
9.919997e-01,6.008130575372e+00
9.929997e-01,5.777539267622e+00
9.939997e-01,5.524389901584e+00
9.949997e-01,5.232704393310e+00
9.959997e-01,4.854358406806e+00
9.969997e-01,4.393794081087e+00
9.979997e-01,3.729386690968e+00
9.989997e-01,2.634887726053e+00
9.999997e-01,1.000000000000


==> out/mul-posit8.csv <==
0.000000e+00,3.000000000000e+01
9.920635e-04,3.000000000000e+01
1.984127e-03,3.000000000000e+01
2.976190e-03,3.000000000000e+01
3.968254e-03,3.000000000000e+01
4.960317e-03,3.000000000000e+01
5.952381e-03,3.000000000000e+01
6.944444e-03,3.000000000000e+01
7.936508e-03,3.000000000000e+01
8.928571e-03,3.000000000000e+01
9.920635e-03,3.000000000000e+01
1.091270e-02,3.000000000000e+01
1.190476e-02,3.000000000000e+01
1.289683e-02,3.000000000000e+01
1.388889e-02,3.000000000000e+01
1.488095e-02,3.000000000000e+01
1.587302e-02,3.000000000000e+01
1.686508e-02,3.000000000000e+01
1.785714e-02,3.000000000000e+01
1.884921e-02,3.000000000000e+01
1.984127e-02,3.000000000000e+01
2.083333e-02,3.000000000000e+01
2.182540e-02,3.000000000000e+01
2.281746e-02,3.000000000000e+01
2.380952e-02,3.000000000000e+01
2.480159e-02,3.000000000000e+01
2.579365e-02,3.000000000000e+01
2.678571e-02,3.000000000000e+01
2.777778e-02,3.000000000000e+01
2.876984e-02,3.000000000000e+01
2.976190e-02,3.000000000000e+01
3.075397e-02,3.000000000000e+01
3.174603e-02,3.000000000000e+01
3.273810e-02,3.000000000000e+01
3.373016e-02,3.000000000000e+01
3.472222e-02,3.000000000000e+01
3.571429e-02,3.000000000000e+01
3.670635e-02,3.000000000000e+01
3.769841e-02,3.000000000000e+01
3.869048e-02,3.000000000000e+01
3.968254e-02,3.000000000000e+01
4.067460e-02,3.000000000000e+01
4.166667e-02,3.000000000000e+01
4.265873e-02,3.000000000000e+01
4.365079e-02,3.000000000000e+01
4.464286e-02,3.000000000000e+01
4.563492e-02,3.000000000000e+01
4.662698e-02,3.000000000000e+01
4.761905e-02,3.000000000000e+01
4.861111e-02,3.000000000000e+01
4.960317e-02,3.000000000000e+01
5.059524e-02,3.000000000000e+01
5.158730e-02,3.000000000000e+01
5.257937e-02,3.000000000000e+01
5.357143e-02,3.000000000000e+01
5.456349e-02,3.000000000000e+01
5.555556e-02,3.000000000000e+01
5.654762e-02,3.000000000000e+01
5.753968e-02,3.000000000000e+01
5.853175e-02,3.000000000000e+01
5.952381e-02,3.000000000000e+01
6.051587e-02,3.000000000000e+01
6.150794e-02,3.000000000000e+01
6.250000e-02,3.000000000000e+01
6.349206e-02,3.000000000000e+01
6.448413e-02,3.000000000000e+01
6.547619e-02,3.000000000000e+01
6.646825e-02,3.000000000000e+01
6.746032e-02,3.000000000000e+01
6.845238e-02,3.000000000000e+01
6.944444e-02,3.000000000000e+01
7.043651e-02,3.000000000000e+01
7.142857e-02,3.000000000000e+01
7.242063e-02,3.000000000000e+01
7.341270e-02,3.000000000000e+01
7.440476e-02,3.000000000000e+01
7.539683e-02,3.000000000000e+01
7.638889e-02,3.000000000000e+01
7.738095e-02,3.000000000000e+01
7.837302e-02,3.000000000000e+01
7.936508e-02,3.000000000000e+01
8.035714e-02,3.000000000000e+01
8.134921e-02,3.000000000000e+01
8.234127e-02,3.000000000000e+01
8.333333e-02,3.000000000000e+01
8.432540e-02,3.000000000000e+01
8.531746e-02,3.000000000000e+01
8.630952e-02,3.000000000000e+01
8.730159e-02,3.000000000000e+01
8.829365e-02,3.000000000000e+01
8.928571e-02,3.000000000000e+01
9.027778e-02,3.000000000000e+01
9.126984e-02,3.000000000000e+01
9.226190e-02,3.000000000000e+01
9.325397e-02,3.000000000000e+01
9.424603e-02,3.000000000000e+01
9.523810e-02,3.000000000000e+01
9.623016e-02,3.000000000000e+01
9.722222e-02,3.000000000000e+01
9.821429e-02,3.000000000000e+01
9.920635e-02,3.000000000000e+01
1.001984e-01,3.000000000000e+01
1.011905e-01,3.000000000000e+01
1.021825e-01,3.000000000000e+01
1.031746e-01,3.000000000000e+01
1.041667e-01,3.000000000000e+01
1.051587e-01,3.000000000000e+01
1.061508e-01,3.000000000000e+01
1.071429e-01,3.000000000000e+01
1.081349e-01,3.000000000000e+01
1.091270e-01,3.000000000000e+01
1.101190e-01,3.000000000000e+01
1.111111e-01,3.000000000000e+01
1.121032e-01,3.000000000000e+01
1.130952e-01,3.000000000000e+01
1.140873e-01,3.000000000000e+01
1.150794e-01,3.000000000000e+01
1.160714e-01,3.000000000000e+01
1.170635e-01,3.000000000000e+01
1.180556e-01,3.000000000000e+01
1.190476e-01,3.000000000000e+01
1.200397e-01,3.000000000000e+01
1.210317e-01,3.000000000000e+01
1.220238e-01,3.000000000000e+01
1.230159e-01,3.000000000000e+01
1.240079e-01,3.000000000000e+01
1.250000e-01,3.000000000000e+01
1.259921e-01,3.000000000000e+01
1.269841e-01,3.000000000000e+01
1.279762e-01,3.000000000000e+01
1.289683e-01,3.000000000000e+01
1.299603e-01,3.000000000000e+01
1.309524e-01,3.000000000000e+01
1.319444e-01,3.000000000000e+01
1.329365e-01,3.000000000000e+01
1.339286e-01,3.000000000000e+01
1.349206e-01,3.000000000000e+01
1.359127e-01,3.000000000000e+01
1.369048e-01,3.000000000000e+01
1.378968e-01,3.000000000000e+01
1.388889e-01,3.000000000000e+01
1.398810e-01,3.000000000000e+01
1.408730e-01,3.000000000000e+01
1.418651e-01,3.000000000000e+01
1.428571e-01,3.000000000000e+01
1.438492e-01,3.000000000000e+01
1.448413e-01,3.000000000000e+01
1.458333e-01,3.000000000000e+01
1.468254e-01,3.000000000000e+01
1.478175e-01,3.000000000000e+01
1.488095e-01,3.000000000000e+01
1.498016e-01,3.000000000000e+01
1.507937e-01,3.000000000000e+01
1.517857e-01,3.000000000000e+01
1.527778e-01,3.000000000000e+01
1.537698e-01,3.000000000000e+01
1.547619e-01,3.000000000000e+01
1.557540e-01,3.000000000000e+01
1.567460e-01,3.000000000000e+01
1.577381e-01,3.000000000000e+01
1.587302e-01,3.000000000000e+01
1.597222e-01,3.000000000000e+01
1.607143e-01,3.000000000000e+01
1.617063e-01,3.000000000000e+01
1.626984e-01,3.000000000000e+01
1.636905e-01,3.000000000000e+01
1.646825e-01,3.000000000000e+01
1.656746e-01,3.000000000000e+01
1.666667e-01,3.000000000000e+01
1.676587e-01,3.000000000000e+01
1.686508e-01,3.000000000000e+01
1.696429e-01,3.000000000000e+01
1.706349e-01,3.000000000000e+01
1.716270e-01,3.000000000000e+01
1.726190e-01,3.000000000000e+01
1.736111e-01,3.000000000000e+01
1.746032e-01,3.000000000000e+01
1.755952e-01,3.000000000000e+01
1.765873e-01,3.000000000000e+01
1.775794e-01,3.000000000000e+01
1.785714e-01,3.000000000000e+01
1.795635e-01,3.000000000000e+01
1.805556e-01,3.000000000000e+01
1.815476e-01,3.000000000000e+01
1.825397e-01,3.000000000000e+01
1.835317e-01,3.000000000000e+01
1.845238e-01,3.000000000000e+01
1.855159e-01,3.000000000000e+01
1.865079e-01,3.000000000000e+01
1.875000e-01,3.000000000000e+01
1.884921e-01,3.000000000000e+01
1.894841e-01,3.000000000000e+01
1.904762e-01,3.000000000000e+01
1.914683e-01,3.000000000000e+01
1.924603e-01,3.000000000000e+01
1.934524e-01,3.000000000000e+01
1.944444e-01,3.000000000000e+01
1.954365e-01,3.000000000000e+01
1.964286e-01,3.000000000000e+01
1.974206e-01,3.000000000000e+01
1.984127e-01,3.000000000000e+01
1.994048e-01,3.000000000000e+01
2.003968e-01,3.000000000000e+01
2.013889e-01,3.000000000000e+01
2.023810e-01,3.000000000000e+01
2.033730e-01,3.000000000000e+01
2.043651e-01,3.000000000000e+01
2.053571e-01,3.000000000000e+01
2.063492e-01,3.000000000000e+01
2.073413e-01,3.000000000000e+01
2.083333e-01,3.000000000000e+01
2.093254e-01,3.000000000000e+01
2.103175e-01,3.000000000000e+01
2.113095e-01,3.000000000000e+01
2.123016e-01,3.000000000000e+01
2.132937e-01,3.000000000000e+01
2.142857e-01,3.000000000000e+01
2.152778e-01,3.000000000000e+01
2.162698e-01,3.000000000000e+01
2.172619e-01,3.000000000000e+01
2.182540e-01,3.000000000000e+01
2.192460e-01,3.000000000000e+01
2.202381e-01,3.000000000000e+01
2.212302e-01,3.000000000000e+01
2.222222e-01,3.000000000000e+01
2.232143e-01,3.000000000000e+01
2.242063e-01,3.000000000000e+01
2.251984e-01,3.000000000000e+01
2.261905e-01,3.000000000000e+01
2.271825e-01,3.000000000000e+01
2.281746e-01,3.000000000000e+01
2.291667e-01,3.000000000000e+01
2.301587e-01,3.000000000000e+01
2.311508e-01,3.000000000000e+01
2.321429e-01,3.000000000000e+01
2.331349e-01,3.000000000000e+01
2.341270e-01,3.000000000000e+01
2.351190e-01,3.000000000000e+01
2.361111e-01,3.000000000000e+01
2.371032e-01,3.000000000000e+01
2.380952e-01,3.000000000000e+01
2.390873e-01,3.000000000000e+01
2.400794e-01,3.000000000000e+01
2.410714e-01,3.000000000000e+01
2.420635e-01,3.000000000000e+01
2.430556e-01,3.000000000000e+01
2.440476e-01,3.000000000000e+01
2.450397e-01,3.000000000000e+01
2.460317e-01,3.000000000000e+01
2.470238e-01,3.000000000000e+01
2.480159e-01,3.000000000000e+01
2.490079e-01,3.000000000000e+01
2.500000e-01,3.000000000000e+01
2.509921e-01,3.000000000000e+01
2.519841e-01,3.000000000000e+01
2.529762e-01,3.000000000000e+01
2.539683e-01,3.000000000000e+01
2.549603e-01,3.000000000000e+01
2.559524e-01,3.000000000000e+01
2.569444e-01,7.813781191217e+00
2.579365e-01,7.813781191217e+00
2.589286e-01,7.813781191217e+00
2.599206e-01,7.813781191217e+00
2.609127e-01,7.159871336778e+00
2.619048e-01,7.159871336778e+00
2.628968e-01,7.159871336778e+00
2.638889e-01,7.159871336778e+00
2.648810e-01,7.159871336778e+00
2.658730e-01,7.159871336778e+00
2.668651e-01,6.918863237275e+00
2.678571e-01,6.918863237275e+00
2.688492e-01,6.918863237275e+00
2.698413e-01,6.714245517666e+00
2.708333e-01,6.714245517666e+00
2.718254e-01,6.714245517666e+00
2.728175e-01,6.714245517666e+00
2.738095e-01,6.714245517666e+00
2.748016e-01,6.714245517666e+00
2.757937e-01,6.714245517666e+00
2.767857e-01,6.714245517666e+00
2.777778e-01,6.339850002885e+00
2.787698e-01,6.339850002885e+00
2.797619e-01,6.339850002885e+00
2.807540e-01,6.339850002885e+00
2.817460e-01,6.022367813028e+00
2.827381e-01,6.022367813028e+00
2.837302e-01,6.022367813028e+00
2.847222e-01,6.022367813028e+00
2.857143e-01,6.022367813028e+00
2.867063e-01,6.022367813028e+00
2.876984e-01,6.022367813028e+00
2.886905e-01,6.022367813028e+00
2.896825e-01,6.022367813028e+00
2.906746e-01,6.022367813028e+00
2.916667e-01,6.022367813028e+00
2.926587e-01,6.022367813028e+00
2.936508e-01,6.022367813028e+00
2.946429e-01,6.022367813028e+00
2.956349e-01,6.022367813028e+00
2.966270e-01,6.022367813028e+00
2.976190e-01,6.022367813028e+00
2.986111e-01,6.022367813028e+00
2.996032e-01,6.022367813028e+00
3.005952e-01,6.022367813028e+00
3.015873e-01,6.022367813028e+00
3.025794e-01,6.022367813028e+00
3.035714e-01,6.022367813028e+00
3.045635e-01,6.022367813028e+00
3.055556e-01,5.977279923500e+00
3.065476e-01,5.977279923500e+00
3.075397e-01,5.977279923500e+00
3.085317e-01,5.977279923500e+00
3.095238e-01,5.977279923500e+00
3.105159e-01,5.977279923500e+00
3.115079e-01,5.977279923500e+00
3.125000e-01,5.977279923500e+00
3.134921e-01,5.977279923500e+00
3.144841e-01,5.977279923500e+00
3.154762e-01,5.977279923500e+00
3.164683e-01,5.977279923500e+00
3.174603e-01,5.977279923500e+00
3.184524e-01,5.977279923500e+00
3.194444e-01,5.977279923500e+00
3.204365e-01,5.977279923500e+00
3.214286e-01,5.781359713525e+00
3.224206e-01,5.781359713525e+00
3.234127e-01,5.781359713525e+00
3.244048e-01,5.781359713525e+00
3.253968e-01,5.781359713525e+00
3.263889e-01,5.781359713525e+00
3.273810e-01,5.781359713525e+00
3.283730e-01,5.781359713525e+00
3.293651e-01,5.781359713525e+00
3.303571e-01,5.781359713525e+00
3.313492e-01,5.781359713525e+00
3.323413e-01,5.781359713525e+00
3.333333e-01,5.781359713525e+00
3.343254e-01,5.781359713525e+00
3.353175e-01,5.614709844115e+00
3.363095e-01,5.614709844115e+00
3.373016e-01,5.614709844115e+00
3.382937e-01,5.614709844115e+00
3.392857e-01,5.614709844115e+00
3.402778e-01,5.614709844115e+00
3.412698e-01,5.614709844115e+00
3.422619e-01,5.614709844115e+00
3.432540e-01,5.614709844115e+00
3.442460e-01,5.614709844115e+00
3.452381e-01,5.614709844115e+00
3.462302e-01,5.614709844115e+00
3.472222e-01,5.614709844115e+00
3.482143e-01,5.614709844115e+00
3.492063e-01,5.614709844115e+00
3.501984e-01,5.491853096330e+00
3.511905e-01,5.491853096330e+00
3.521825e-01,5.491853096330e+00
3.531746e-01,5.491853096330e+00
3.541667e-01,5.491853096330e+00
3.551587e-01,5.491853096330e+00
3.561508e-01,5.491853096330e+00
3.571429e-01,5.491853096330e+00
3.581349e-01,5.491853096330e+00
3.591270e-01,5.491853096330e+00
3.601190e-01,5.491853096330e+00
3.611111e-01,5.491853096330e+00
3.621032e-01,5.491853096330e+00
3.630952e-01,5.491853096330e+00
3.640873e-01,5.491853096330e+00
3.650794e-01,5.491853096330e+00
3.660714e-01,5.285402218862e+00
3.670635e-01,5.285402218862e+00
3.680556e-01,5.285402218862e+00
3.690476e-01,5.285402218862e+00
3.700397e-01,5.285402218862e+00
3.710317e-01,5.285402218862e+00
3.720238e-01,5.285402218862e+00
3.730159e-01,5.285402218862e+00
3.740079e-01,5.285402218862e+00
3.750000e-01,5.285402218862e+00
3.759921e-01,5.285402218862e+00
3.769841e-01,5.285402218862e+00
3.779762e-01,5.285402218862e+00
3.789683e-01,5.285402218862e+00
3.799603e-01,5.285402218862e+00
3.809524e-01,5.285402218862e+00
3.819444e-01,5.285402218862e+00
3.829365e-01,5.285402218862e+00
3.839286e-01,5.285402218862e+00
3.849206e-01,5.285402218862e+00
3.859127e-01,5.285402218862e+00
3.869048e-01,5.285402218862e+00
3.878968e-01,5.129283016945e+00
3.888889e-01,5.129283016945e+00
3.898810e-01,5.129283016945e+00
3.908730e-01,5.129283016945e+00
3.918651e-01,5.129283016945e+00
3.928571e-01,5.129283016945e+00
3.938492e-01,5.129283016945e+00
3.948413e-01,5.129283016945e+00
3.958333e-01,5.129283016945e+00
3.968254e-01,5.129283016945e+00
3.978175e-01,5.129283016945e+00
3.988095e-01,5.129283016945e+00
3.998016e-01,5.129283016945e+00
4.007937e-01,5.129283016945e+00
4.017857e-01,5.044394119358e+00
4.027778e-01,5.044394119358e+00
4.037698e-01,5.044394119358e+00
4.047619e-01,5.044394119358e+00
4.057540e-01,5.044394119358e+00
4.067460e-01,5.044394119358e+00
4.077381e-01,5.044394119358e+00
4.087302e-01,5.044394119358e+00
4.097222e-01,5.044394119358e+00
4.107143e-01,5.044394119358e+00
4.117063e-01,5.044394119358e+00
4.126984e-01,5.044394119358e+00
4.136905e-01,5.044394119358e+00
4.146825e-01,5.044394119358e+00
4.156746e-01,5.044394119358e+00
4.166667e-01,5.044394119358e+00
4.176587e-01,5.044394119358e+00
4.186508e-01,5.044394119358e+00
4.196429e-01,5.044394119358e+00
4.206349e-01,5.044394119358e+00
4.216270e-01,5.044394119358e+00
4.226190e-01,5.044394119358e+00
4.236111e-01,5.044394119358e+00
4.246032e-01,5.044394119358e+00
4.255952e-01,5.044394119358e+00
4.265873e-01,5.044394119358e+00
4.275794e-01,5.044394119358e+00
4.285714e-01,5.044394119358e+00
4.295635e-01,5.044394119358e+00
4.305556e-01,5.044394119358e+00
4.315476e-01,5.044394119358e+00
4.325397e-01,5.044394119358e+00
4.335317e-01,5.044394119358e+00
4.345238e-01,5.044394119358e+00
4.355159e-01,5.044394119358e+00
4.365079e-01,5.044394119358e+00
4.375000e-01,5.044394119358e+00
4.384921e-01,5.044394119358e+00
4.394841e-01,5.044394119358e+00
4.404762e-01,5.044394119358e+00
4.414683e-01,4.922832139478e+00
4.424603e-01,4.922832139478e+00
4.434524e-01,4.922832139478e+00
4.444444e-01,4.922832139478e+00
4.454365e-01,4.922832139478e+00
4.464286e-01,4.922832139478e+00
4.474206e-01,4.922832139478e+00
4.484127e-01,4.922832139478e+00
4.494048e-01,4.754887502163e+00
4.503968e-01,4.754887502163e+00
4.513889e-01,4.754887502163e+00
4.523810e-01,4.754887502163e+00
4.533730e-01,4.754887502163e+00
4.543651e-01,4.754887502163e+00
4.553571e-01,4.754887502163e+00
4.563492e-01,4.754887502163e+00
4.573413e-01,4.754887502163e+00
4.583333e-01,4.754887502163e+00
4.593254e-01,4.754887502163e+00
4.603175e-01,4.754887502163e+00
4.613095e-01,4.754887502163e+00
4.623016e-01,4.754887502163e+00
4.632937e-01,4.754887502163e+00
4.642857e-01,4.754887502163e+00
4.652778e-01,4.681824039974e+00
4.662698e-01,4.681824039974e+00
4.672619e-01,4.681824039974e+00
4.682540e-01,4.681824039974e+00
4.692460e-01,4.681824039974e+00
4.702381e-01,4.681824039974e+00
4.712302e-01,4.681824039974e+00
4.722222e-01,4.681824039974e+00
4.732143e-01,4.681824039974e+00
4.742063e-01,4.681824039974e+00
4.751984e-01,4.681824039974e+00
4.761905e-01,4.681824039974e+00
4.771825e-01,4.681824039974e+00
4.781746e-01,4.681824039974e+00
4.791667e-01,4.643856189775e+00
4.801587e-01,4.643856189775e+00
4.811508e-01,4.643856189775e+00
4.821429e-01,4.643856189775e+00
4.831349e-01,4.643856189775e+00
4.841270e-01,4.643856189775e+00
4.851190e-01,4.643856189775e+00
4.861111e-01,4.643856189775e+00
4.871032e-01,4.643856189775e+00
4.880952e-01,4.643856189775e+00
4.890873e-01,4.643856189775e+00
4.900794e-01,4.643856189775e+00
4.910714e-01,4.643856189775e+00
4.920635e-01,4.643856189775e+00
4.930556e-01,4.643856189775e+00
4.940476e-01,4.643856189775e+00
4.950397e-01,4.643856189775e+00
4.960317e-01,4.643856189775e+00
4.970238e-01,4.643856189775e+00
4.980159e-01,4.643856189775e+00
4.990079e-01,4.643856189775e+00
5.000000e-01,4.643856189775e+00
5.009921e-01,4.643856189775e+00
5.019841e-01,4.593524514225e+00
5.029762e-01,4.593524514225e+00
5.039683e-01,4.593524514225e+00
5.049603e-01,4.548436624696e+00
5.059524e-01,4.548436624696e+00
5.069444e-01,4.392317422779e+00
5.079365e-01,4.392317422779e+00
5.089286e-01,4.392317422779e+00
5.099206e-01,4.392317422779e+00
5.109127e-01,4.392317422779e+00
5.119048e-01,4.392317422779e+00
5.128968e-01,4.392317422779e+00
5.138889e-01,4.392317422779e+00
5.148810e-01,4.392317422779e+00
5.158730e-01,4.392317422779e+00
5.168651e-01,4.392317422779e+00
5.178571e-01,4.392317422779e+00
5.188492e-01,4.392317422779e+00
5.198413e-01,4.392317422779e+00
5.208333e-01,4.392317422779e+00
5.218254e-01,4.392317422779e+00
5.228175e-01,4.392317422779e+00
5.238095e-01,4.392317422779e+00
5.248016e-01,4.392317422779e+00
5.257937e-01,4.392317422779e+00
5.267857e-01,4.392317422779e+00
5.277778e-01,4.392317422779e+00
5.287698e-01,4.392317422779e+00
5.297619e-01,4.392317422779e+00
5.307540e-01,4.392317422779e+00
5.317460e-01,4.392317422779e+00
5.327381e-01,4.392317422779e+00
5.337302e-01,4.392317422779e+00
5.347222e-01,4.392317422779e+00
5.357143e-01,4.392317422779e+00
5.367063e-01,4.269460674993e+00
5.376984e-01,4.269460674993e+00
5.386905e-01,4.269460674993e+00
5.396825e-01,4.269460674993e+00
5.406746e-01,4.269460674993e+00
5.416667e-01,4.269460674993e+00
5.426587e-01,4.269460674993e+00
5.436508e-01,4.269460674993e+00
5.446429e-01,4.230954434840e+00
5.456349e-01,4.185866545311e+00
5.466270e-01,4.185866545311e+00
5.476190e-01,4.185866545311e+00
5.486111e-01,4.185866545311e+00
5.496032e-01,4.185866545311e+00
5.505952e-01,4.185866545311e+00
5.515873e-01,4.185866545311e+00
5.525794e-01,4.185866545311e+00
5.535714e-01,4.111508315217e+00
5.545635e-01,3.906890595609e+00
5.555556e-01,3.906890595609e+00
5.565476e-01,3.906890595609e+00
5.575397e-01,3.906890595609e+00
5.585317e-01,3.906890595609e+00
5.595238e-01,3.906890595609e+00
5.605159e-01,3.906890595609e+00
5.615079e-01,3.906890595609e+00
5.625000e-01,3.906890595609e+00
5.634921e-01,3.906890595609e+00
5.644841e-01,3.906890595609e+00
5.654762e-01,3.906890595609e+00
5.664683e-01,3.906890595609e+00
5.674603e-01,3.906890595609e+00
5.684524e-01,3.906890595609e+00
5.694444e-01,3.906890595609e+00
5.704365e-01,3.906890595609e+00
5.714286e-01,3.906890595609e+00
5.724206e-01,3.906890595609e+00
5.734127e-01,3.906890595609e+00
5.744048e-01,3.906890595609e+00
5.753968e-01,3.906890595609e+00
5.763889e-01,3.906890595609e+00
5.773810e-01,3.906890595609e+00
5.783730e-01,3.906890595609e+00
5.793651e-01,3.906890595609e+00
5.803571e-01,3.906890595609e+00
5.813492e-01,3.906890595609e+00
5.823413e-01,3.906890595609e+00
5.833333e-01,3.906890595609e+00
5.843254e-01,3.906890595609e+00
5.853175e-01,3.906890595609e+00
5.863095e-01,3.906890595609e+00
5.873016e-01,3.906890595609e+00
5.882937e-01,3.906890595609e+00
5.892857e-01,3.906890595609e+00
5.902778e-01,3.906890595609e+00
5.912698e-01,3.906890595609e+00
5.922619e-01,3.906890595609e+00
5.932540e-01,3.906890595609e+00
5.942460e-01,3.906890595609e+00
5.952381e-01,3.906890595609e+00
5.962302e-01,3.906890595609e+00
5.972222e-01,3.906890595609e+00
5.982143e-01,3.906890595609e+00
5.992063e-01,3.906890595609e+00
6.001984e-01,3.906890595609e+00
6.011905e-01,3.906890595609e+00
6.021825e-01,3.906890595609e+00
6.031746e-01,3.906890595609e+00
6.041667e-01,3.906890595609e+00
6.051587e-01,3.906890595609e+00
6.061508e-01,3.906890595609e+00
6.071429e-01,3.906890595609e+00
6.081349e-01,3.906890595609e+00
6.091270e-01,3.906890595609e+00
6.101190e-01,3.906890595609e+00
6.111111e-01,3.906890595609e+00
6.121032e-01,3.906890595609e+00
6.130952e-01,3.906890595609e+00
6.140873e-01,3.906890595609e+00
6.150794e-01,3.906890595609e+00
6.160714e-01,3.906890595609e+00
6.170635e-01,3.906890595609e+00
6.180556e-01,3.906890595609e+00
6.190476e-01,3.906890595609e+00
6.200397e-01,3.906890595609e+00
6.210317e-01,3.906890595609e+00
6.220238e-01,3.906890595609e+00
6.230159e-01,3.906890595609e+00
6.240079e-01,3.906890595609e+00
6.250000e-01,3.906890595609e+00
6.259921e-01,3.906890595609e+00
6.269841e-01,3.906890595609e+00
6.279762e-01,3.906890595609e+00
6.289683e-01,3.906890595609e+00
6.299603e-01,3.906890595609e+00
6.309524e-01,3.906890595609e+00
6.319444e-01,3.906890595609e+00
6.329365e-01,3.906890595609e+00
6.339286e-01,3.906890595609e+00
6.349206e-01,3.906890595609e+00
6.359127e-01,3.906890595609e+00
6.369048e-01,3.906890595609e+00
6.378968e-01,3.906890595609e+00
6.388889e-01,3.906890595609e+00
6.398810e-01,3.906890595609e+00
6.408730e-01,3.906890595609e+00
6.418651e-01,3.906890595609e+00
6.428571e-01,3.906890595609e+00
6.438492e-01,3.906890595609e+00
6.448413e-01,3.700439718141e+00
6.458333e-01,3.700439718141e+00
6.468254e-01,3.700439718141e+00
6.478175e-01,3.700439718141e+00
6.488095e-01,3.700439718141e+00
6.498016e-01,3.700439718141e+00
6.507937e-01,3.700439718141e+00
6.517857e-01,3.700439718141e+00
6.527778e-01,3.700439718141e+00
6.537698e-01,3.700439718141e+00
6.547619e-01,3.700439718141e+00
6.557540e-01,3.700439718141e+00
6.567460e-01,3.700439718141e+00
6.577381e-01,3.700439718141e+00
6.587302e-01,3.700439718141e+00
6.597222e-01,3.700439718141e+00
6.607143e-01,3.544320516224e+00
6.617063e-01,3.544320516224e+00
6.626984e-01,3.544320516224e+00
6.636905e-01,3.544320516224e+00
6.646825e-01,3.544320516224e+00
6.656746e-01,3.544320516224e+00
6.666667e-01,3.544320516224e+00
6.676587e-01,3.544320516224e+00
6.686508e-01,3.544320516224e+00
6.696429e-01,3.544320516224e+00
6.706349e-01,3.544320516224e+00
6.716270e-01,3.544320516224e+00
6.726190e-01,3.544320516224e+00
6.736111e-01,3.544320516224e+00
6.746032e-01,3.544320516224e+00
6.755952e-01,3.544320516224e+00
6.765873e-01,3.544320516224e+00
6.775794e-01,3.544320516224e+00
6.785714e-01,3.544320516224e+00
6.795635e-01,3.544320516224e+00
6.805556e-01,3.459431618637e+00
6.815476e-01,3.459431618637e+00
6.825397e-01,3.459431618637e+00
6.835317e-01,3.459431618637e+00
6.845238e-01,3.459431618637e+00
6.855159e-01,3.459431618637e+00
6.865079e-01,3.459431618637e+00
6.875000e-01,3.459431618637e+00
6.884921e-01,3.459431618637e+00
6.894841e-01,3.459431618637e+00
6.904762e-01,3.459431618637e+00
6.914683e-01,3.459431618637e+00
6.924603e-01,3.459431618637e+00
6.934524e-01,3.459431618637e+00
6.944444e-01,3.459431618637e+00
6.954365e-01,3.459431618637e+00
6.964286e-01,3.252980741170e+00
6.974206e-01,3.252980741170e+00
6.984127e-01,3.169925001442e+00
6.994048e-01,3.169925001442e+00
7.003968e-01,3.169925001442e+00
7.013889e-01,3.169925001442e+00
7.023810e-01,3.169925001442e+00
7.033730e-01,3.169925001442e+00
7.043651e-01,3.169925001442e+00
7.053571e-01,3.169925001442e+00
7.063492e-01,3.169925001442e+00
7.073413e-01,3.169925001442e+00
7.083333e-01,3.169925001442e+00
7.093254e-01,3.169925001442e+00
7.103175e-01,3.169925001442e+00
7.113095e-01,3.169925001442e+00
7.123016e-01,3.169925001442e+00
7.132937e-01,3.169925001442e+00
7.142857e-01,3.169925001442e+00
7.152778e-01,3.169925001442e+00
7.162698e-01,3.169925001442e+00
7.172619e-01,3.169925001442e+00
7.182540e-01,3.169925001442e+00
7.192460e-01,3.169925001442e+00
7.202381e-01,3.169925001442e+00
7.212302e-01,3.169925001442e+00
7.222222e-01,3.169925001442e+00
7.232143e-01,3.169925001442e+00
7.242063e-01,3.169925001442e+00
7.251984e-01,3.169925001442e+00
7.261905e-01,3.169925001442e+00
7.271825e-01,3.169925001442e+00
7.281746e-01,3.169925001442e+00
7.291667e-01,3.169925001442e+00
7.301587e-01,3.169925001442e+00
7.311508e-01,3.169925001442e+00
7.321429e-01,3.169925001442e+00
7.331349e-01,3.169925001442e+00
7.341270e-01,3.169925001442e+00
7.351190e-01,3.169925001442e+00
7.361111e-01,3.169925001442e+00
7.371032e-01,3.169925001442e+00
7.380952e-01,3.169925001442e+00
7.390873e-01,3.169925001442e+00
7.400794e-01,3.169925001442e+00
7.410714e-01,3.169925001442e+00
7.420635e-01,3.169925001442e+00
7.430556e-01,3.169925001442e+00
7.440476e-01,3.169925001442e+00
7.450397e-01,3.169925001442e+00
7.460317e-01,3.169925001442e+00
7.470238e-01,3.169925001442e+00
7.480159e-01,3.169925001442e+00
7.490079e-01,3.169925001442e+00
7.500000e-01,3.169925001442e+00
7.509921e-01,3.169925001442e+00
7.519841e-01,3.169925001442e+00
7.529762e-01,2.974004791467e+00
7.539683e-01,2.974004791467e+00
7.549603e-01,2.807354922058e+00
7.559524e-01,2.807354922058e+00
7.569444e-01,2.807354922058e+00
7.579365e-01,2.807354922058e+00
7.589286e-01,2.807354922058e+00
7.599206e-01,2.807354922058e+00
7.609127e-01,2.807354922058e+00
7.619048e-01,2.807354922058e+00
7.628968e-01,2.807354922058e+00
7.638889e-01,2.807354922058e+00
7.648810e-01,2.807354922058e+00
7.658730e-01,2.807354922058e+00
7.668651e-01,2.807354922058e+00
7.678571e-01,2.807354922058e+00
7.688492e-01,2.807354922058e+00
7.698413e-01,2.807354922058e+00
7.708333e-01,2.807354922058e+00
7.718254e-01,2.807354922058e+00
7.728175e-01,2.807354922058e+00
7.738095e-01,2.807354922058e+00
7.748016e-01,2.807354922058e+00
7.757937e-01,2.807354922058e+00
7.767857e-01,2.807354922058e+00
7.777778e-01,2.807354922058e+00
7.787698e-01,2.807354922058e+00
7.797619e-01,2.807354922058e+00
7.807540e-01,2.807354922058e+00
7.817460e-01,2.807354922058e+00
7.827381e-01,2.807354922058e+00
7.837302e-01,2.807354922058e+00
7.847222e-01,2.807354922058e+00
7.857143e-01,2.807354922058e+00
7.867063e-01,2.807354922058e+00
7.876984e-01,2.807354922058e+00
7.886905e-01,2.807354922058e+00
7.896825e-01,2.807354922058e+00
7.906746e-01,2.807354922058e+00
7.916667e-01,2.807354922058e+00
7.926587e-01,2.807354922058e+00
7.936508e-01,2.807354922058e+00
7.946429e-01,2.807354922058e+00
7.956349e-01,2.807354922058e+00
7.966270e-01,2.807354922058e+00
7.976190e-01,2.807354922058e+00
7.986111e-01,2.769387071859e+00
7.996032e-01,2.769387071859e+00
8.005952e-01,2.566346822554e+00
8.015873e-01,2.566346822554e+00
8.025794e-01,2.478047296805e+00
8.035714e-01,2.478047296805e+00
8.045635e-01,2.478047296805e+00
8.055556e-01,2.478047296805e+00
8.065476e-01,2.478047296805e+00
8.075397e-01,2.478047296805e+00
8.085317e-01,2.478047296805e+00
8.095238e-01,2.478047296805e+00
8.105159e-01,2.432959407276e+00
8.115079e-01,2.432959407276e+00
8.125000e-01,2.321928094887e+00
8.134921e-01,2.321928094887e+00
8.144841e-01,2.321928094887e+00
8.154762e-01,2.321928094887e+00
8.164683e-01,2.321928094887e+00
8.174603e-01,2.321928094887e+00
8.184524e-01,2.321928094887e+00
8.194444e-01,2.321928094887e+00
8.204365e-01,2.321928094887e+00
8.214286e-01,2.321928094887e+00
8.224206e-01,2.321928094887e+00
8.234127e-01,2.321928094887e+00
8.244048e-01,2.321928094887e+00
8.253968e-01,2.321928094887e+00
8.263889e-01,2.321928094887e+00
8.273810e-01,2.321928094887e+00
8.283730e-01,2.321928094887e+00
8.293651e-01,2.321928094887e+00
8.303571e-01,2.321928094887e+00
8.313492e-01,2.321928094887e+00
8.323413e-01,2.321928094887e+00
8.333333e-01,2.321928094887e+00
8.343254e-01,2.321928094887e+00
8.353175e-01,2.321928094887e+00
8.363095e-01,2.321928094887e+00
8.373016e-01,2.321928094887e+00
8.382937e-01,2.321928094887e+00
8.392857e-01,2.321928094887e+00
8.402778e-01,2.321928094887e+00
8.412698e-01,2.321928094887e+00
8.422619e-01,2.321928094887e+00
8.432540e-01,2.321928094887e+00
8.442460e-01,2.321928094887e+00
8.452381e-01,2.321928094887e+00
8.462302e-01,2.115477217420e+00
8.472222e-01,2.115477217420e+00
8.482143e-01,2.115477217420e+00
8.492063e-01,2.115477217420e+00
8.501984e-01,2.115477217420e+00
8.511905e-01,2.115477217420e+00
8.521825e-01,2.115477217420e+00
8.531746e-01,2.115477217420e+00
8.541667e-01,2.115477217420e+00
8.551587e-01,2.115477217420e+00
8.561508e-01,2.070389327891e+00
8.571429e-01,2.070389327891e+00
8.581349e-01,2.070389327891e+00
8.591270e-01,2.070389327891e+00
8.601190e-01,2.070389327891e+00
8.611111e-01,2.070389327891e+00
8.621032e-01,2.070389327891e+00
8.630952e-01,1.874469117916e+00
8.640873e-01,1.874469117916e+00
8.650794e-01,1.874469117916e+00
8.660714e-01,1.874469117916e+00
8.670635e-01,1.874469117916e+00
8.680556e-01,1.874469117916e+00
8.690476e-01,1.874469117916e+00
8.700397e-01,1.874469117916e+00
8.710317e-01,1.874469117916e+00
8.720238e-01,1.874469117916e+00
8.730159e-01,1.836501267717e+00
8.740079e-01,1.791413378189e+00
8.750000e-01,1.791413378189e+00
8.759921e-01,1.707819248507e+00
8.769841e-01,1.584962500721e+00
8.779762e-01,1.584962500721e+00
8.789683e-01,1.584962500721e+00
8.799603e-01,1.584962500721e+00
8.809524e-01,1.584962500721e+00
8.819444e-01,1.584962500721e+00
8.829365e-01,1.584962500721e+00
8.839286e-01,1.584962500721e+00
8.849206e-01,1.584962500721e+00
8.859127e-01,1.584962500721e+00
8.869048e-01,1.584962500721e+00
8.878968e-01,1.584962500721e+00
8.888889e-01,1.584962500721e+00
8.898810e-01,1.584962500721e+00
8.908730e-01,1.584962500721e+00
8.918651e-01,1.584962500721e+00
8.928571e-01,1.584962500721e+00
8.938492e-01,1.584962500721e+00
8.948413e-01,1.584962500721e+00
8.958333e-01,1.584962500721e+00
8.968254e-01,1.584962500721e+00
8.978175e-01,1.584962500721e+00
8.988095e-01,1.584962500721e+00
8.998016e-01,1.584962500721e+00
9.007937e-01,1.584962500721e+00
9.017857e-01,1.584962500721e+00
9.027778e-01,1.584962500721e+00
9.037698e-01,1.584962500721e+00
9.047619e-01,1.584962500721e+00
9.057540e-01,1.584962500721e+00
9.067460e-01,1.584962500721e+00
9.077381e-01,1.584962500721e+00
9.087302e-01,1.584962500721e+00
9.097222e-01,1.584962500721e+00
9.107143e-01,1.584962500721e+00
9.117063e-01,1.584962500721e+00
9.126984e-01,1.584962500721e+00
9.136905e-01,1.584962500721e+00
9.146825e-01,1.378511623254e+00
9.156746e-01,1.378511623254e+00
9.166667e-01,1.378511623254e+00
9.176587e-01,1.222392421336e+00
9.186508e-01,1.222392421336e+00
9.196429e-01,1.222392421336e+00
9.206349e-01,1.222392421336e+00
9.216270e-01,1.222392421336e+00
9.226190e-01,1.222392421336e+00
9.236111e-01,1.137503523750e+00
9.246032e-01,1.137503523750e+00
9.255952e-01,1.137503523750e+00
9.265873e-01,1.099535673551e+00
9.275794e-01,1.099535673551e+00
9.285714e-01,1.099535673551e+00
9.295635e-01,1.099535673551e+00
9.305556e-01,1.000000000000
9.315476e-01,1.000000000000
9.325397e-01,1.000000000000
9.335317e-01,1.000000000000
9.345238e-01,1.000000000000
9.355159e-01,1.000000000000
9.365079e-01,1.000000000000
9.375000e-01,1.000000000000
9.384921e-01,1.000000000000
9.394841e-01,1.000000000000
9.404762e-01,1.000000000000
9.414683e-01,1.000000000000
9.424603e-01,1.000000000000
9.434524e-01,1.000000000000
9.444444e-01,1.000000000000
9.454365e-01,1.000000000000
9.464286e-01,1.000000000000
9.474206e-01,1.000000000000
9.484127e-01,1.000000000000
9.494048e-01,1.000000000000
9.503968e-01,1.000000000000
9.513889e-01,1.000000000000
9.523810e-01,1.000000000000
9.533730e-01,1.000000000000
9.543651e-01,1.000000000000
9.553571e-01,1.000000000000
9.563492e-01,1.000000000000
9.573413e-01,1.000000000000
9.583333e-01,1.000000000000
9.593254e-01,1.000000000000
9.603175e-01,1.000000000000
9.613095e-01,1.000000000000
9.623016e-01,1.000000000000
9.632937e-01,1.000000000000
9.642857e-01,1.000000000000
9.652778e-01,1.000000000000
9.662698e-01,1.000000000000
9.672619e-01,1.000000000000
9.682540e-01,1.000000000000
9.692460e-01,1.000000000000
9.702381e-01,1.000000000000
9.712302e-01,1.000000000000
9.722222e-01,1.000000000000
9.732143e-01,1.000000000000
9.742063e-01,1.000000000000
9.751984e-01,1.000000000000
9.761905e-01,1.000000000000
9.771825e-01,1.000000000000
9.781746e-01,1.000000000000
9.791667e-01,1.000000000000
9.801587e-01,1.000000000000
9.811508e-01,1.000000000000
9.821429e-01,1.000000000000
9.831349e-01,1.000000000000
9.841270e-01,1.000000000000
9.851190e-01,1.000000000000
9.861111e-01,1.000000000000
9.871032e-01,1.000000000000
9.880952e-01,1.000000000000
9.890873e-01,1.000000000000
9.900794e-01,1.000000000000
9.910714e-01,1.000000000000
9.920635e-01,1.000000000000
9.930556e-01,1.000000000000
9.940476e-01,1.000000000000
9.950397e-01,1.000000000000
9.960317e-01,1.000000000000
9.970238e-01,1.000000000000
9.980159e-01,1.000000000000
9.990079e-01,1.000000000000
1.000000e+00,1.000000000000


==> out/mul-takum16.csv <==
0.000000e+00,5.000000000000e+02
9.999991e-04,5.000000000000e+02
1.999998e-03,5.000000000000e+02
2.999997e-03,5.000000000000e+02
3.999997e-03,5.000000000000e+02
4.999996e-03,5.000000000000e+02
5.999995e-03,5.000000000000e+02
6.999994e-03,5.000000000000e+02
7.999993e-03,5.000000000000e+02
8.999992e-03,5.000000000000e+02
9.999991e-03,5.000000000000e+02
1.099999e-02,5.000000000000e+02
1.199999e-02,5.000000000000e+02
1.299999e-02,5.000000000000e+02
1.399999e-02,5.000000000000e+02
1.499999e-02,5.000000000000e+02
1.599999e-02,5.000000000000e+02
1.699999e-02,5.000000000000e+02
1.799998e-02,5.000000000000e+02
1.899998e-02,5.000000000000e+02
1.999998e-02,5.000000000000e+02
2.099998e-02,5.000000000000e+02
2.199998e-02,5.000000000000e+02
2.299998e-02,5.000000000000e+02
2.399998e-02,5.000000000000e+02
2.499998e-02,5.000000000000e+02
2.599998e-02,5.000000000000e+02
2.699998e-02,5.000000000000e+02
2.799998e-02,5.000000000000e+02
2.899997e-02,5.000000000000e+02
2.999997e-02,5.000000000000e+02
3.099997e-02,5.000000000000e+02
3.199997e-02,5.000000000000e+02
3.299997e-02,5.000000000000e+02
3.399997e-02,5.000000000000e+02
3.499997e-02,5.000000000000e+02
3.599997e-02,5.000000000000e+02
3.699997e-02,5.000000000000e+02
3.799997e-02,5.000000000000e+02
3.899997e-02,5.000000000000e+02
3.999997e-02,5.000000000000e+02
4.099996e-02,5.000000000000e+02
4.199996e-02,5.000000000000e+02
4.299996e-02,5.000000000000e+02
4.399996e-02,5.000000000000e+02
4.499996e-02,5.000000000000e+02
4.599996e-02,5.000000000000e+02
4.699996e-02,5.000000000000e+02
4.799996e-02,5.000000000000e+02
4.899996e-02,5.000000000000e+02
4.999996e-02,5.000000000000e+02
5.099996e-02,5.000000000000e+02
5.199995e-02,5.000000000000e+02
5.299995e-02,5.000000000000e+02
5.399995e-02,5.000000000000e+02
5.499995e-02,5.000000000000e+02
5.599995e-02,5.000000000000e+02
5.699995e-02,5.000000000000e+02
5.799995e-02,5.000000000000e+02
5.899995e-02,5.000000000000e+02
5.999995e-02,5.000000000000e+02
6.099995e-02,5.000000000000e+02
6.199995e-02,5.000000000000e+02
6.299995e-02,5.000000000000e+02
6.399994e-02,5.000000000000e+02
6.499994e-02,5.000000000000e+02
6.599994e-02,5.000000000000e+02
6.699994e-02,5.000000000000e+02
6.799994e-02,5.000000000000e+02
6.899994e-02,5.000000000000e+02
6.999994e-02,5.000000000000e+02
7.099994e-02,5.000000000000e+02
7.199994e-02,5.000000000000e+02
7.299994e-02,5.000000000000e+02
7.399994e-02,5.000000000000e+02
7.499993e-02,5.000000000000e+02
7.599993e-02,5.000000000000e+02
7.699993e-02,5.000000000000e+02
7.799993e-02,5.000000000000e+02
7.899993e-02,5.000000000000e+02
7.999993e-02,5.000000000000e+02
8.099993e-02,5.000000000000e+02
8.199993e-02,5.000000000000e+02
8.299993e-02,5.000000000000e+02
8.399993e-02,5.000000000000e+02
8.499993e-02,5.000000000000e+02
8.599992e-02,5.000000000000e+02
8.699992e-02,5.000000000000e+02
8.799992e-02,5.000000000000e+02
8.899992e-02,5.000000000000e+02
8.999992e-02,5.000000000000e+02
9.099992e-02,5.000000000000e+02
9.199992e-02,5.000000000000e+02
9.299992e-02,5.000000000000e+02
9.399992e-02,5.000000000000e+02
9.499992e-02,5.000000000000e+02
9.599992e-02,5.000000000000e+02
9.699992e-02,5.000000000000e+02
9.799991e-02,5.000000000000e+02
9.899991e-02,5.000000000000e+02
9.999991e-02,5.000000000000e+02
1.009999e-01,5.000000000000e+02
1.019999e-01,5.000000000000e+02
1.029999e-01,5.000000000000e+02
1.039999e-01,5.000000000000e+02
1.049999e-01,5.000000000000e+02
1.059999e-01,5.000000000000e+02
1.069999e-01,5.000000000000e+02
1.079999e-01,5.000000000000e+02
1.089999e-01,5.000000000000e+02
1.099999e-01,5.000000000000e+02
1.109999e-01,5.000000000000e+02
1.119999e-01,5.000000000000e+02
1.129999e-01,5.000000000000e+02
1.139999e-01,5.000000000000e+02
1.149999e-01,5.000000000000e+02
1.159999e-01,5.000000000000e+02
1.169999e-01,5.000000000000e+02
1.179999e-01,5.000000000000e+02
1.189999e-01,5.000000000000e+02
1.199999e-01,5.000000000000e+02
1.209999e-01,5.000000000000e+02
1.219999e-01,5.000000000000e+02
1.229999e-01,5.000000000000e+02
1.239999e-01,5.000000000000e+02
1.249999e-01,5.000000000000e+02
1.259999e-01,5.000000000000e+02
1.269999e-01,5.000000000000e+02
1.279999e-01,5.000000000000e+02
1.289999e-01,5.000000000000e+02
1.299999e-01,5.000000000000e+02
1.309999e-01,5.000000000000e+02
1.319999e-01,5.000000000000e+02
1.329999e-01,5.000000000000e+02
1.339999e-01,5.000000000000e+02
1.349999e-01,5.000000000000e+02
1.359999e-01,5.000000000000e+02
1.369999e-01,5.000000000000e+02
1.379999e-01,5.000000000000e+02
1.389999e-01,5.000000000000e+02
1.399999e-01,5.000000000000e+02
1.409999e-01,5.000000000000e+02
1.419999e-01,5.000000000000e+02
1.429999e-01,5.000000000000e+02
1.439999e-01,5.000000000000e+02
1.449999e-01,5.000000000000e+02
1.459999e-01,5.000000000000e+02
1.469999e-01,5.000000000000e+02
1.479999e-01,5.000000000000e+02
1.489999e-01,5.000000000000e+02
1.499999e-01,5.000000000000e+02
1.509999e-01,5.000000000000e+02
1.519999e-01,5.000000000000e+02
1.529999e-01,5.000000000000e+02
1.539999e-01,5.000000000000e+02
1.549999e-01,5.000000000000e+02
1.559999e-01,5.000000000000e+02
1.569999e-01,5.000000000000e+02
1.579999e-01,5.000000000000e+02
1.589999e-01,5.000000000000e+02
1.599999e-01,5.000000000000e+02
1.609999e-01,5.000000000000e+02
1.619999e-01,5.000000000000e+02
1.629999e-01,5.000000000000e+02
1.639999e-01,5.000000000000e+02
1.649999e-01,5.000000000000e+02
1.659999e-01,5.000000000000e+02
1.669999e-01,5.000000000000e+02
1.679999e-01,5.000000000000e+02
1.689999e-01,5.000000000000e+02
1.699999e-01,5.000000000000e+02
1.709999e-01,5.000000000000e+02
1.719998e-01,5.000000000000e+02
1.729998e-01,5.000000000000e+02
1.739998e-01,5.000000000000e+02
1.749998e-01,5.000000000000e+02
1.759998e-01,5.000000000000e+02
1.769998e-01,5.000000000000e+02
1.779998e-01,5.000000000000e+02
1.789998e-01,5.000000000000e+02
1.799998e-01,5.000000000000e+02
1.809998e-01,5.000000000000e+02
1.819998e-01,5.000000000000e+02
1.829998e-01,5.000000000000e+02
1.839998e-01,5.000000000000e+02
1.849998e-01,5.000000000000e+02
1.859998e-01,5.000000000000e+02
1.869998e-01,5.000000000000e+02
1.879998e-01,5.000000000000e+02
1.889998e-01,5.000000000000e+02
1.899998e-01,5.000000000000e+02
1.909998e-01,5.000000000000e+02
1.919998e-01,5.000000000000e+02
1.929998e-01,5.000000000000e+02
1.939998e-01,5.000000000000e+02
1.949998e-01,5.000000000000e+02
1.959998e-01,5.000000000000e+02
1.969998e-01,5.000000000000e+02
1.979998e-01,5.000000000000e+02
1.989998e-01,5.000000000000e+02
1.999998e-01,5.000000000000e+02
2.009998e-01,5.000000000000e+02
2.019998e-01,5.000000000000e+02
2.029998e-01,5.000000000000e+02
2.039998e-01,5.000000000000e+02
2.049998e-01,5.000000000000e+02
2.059998e-01,5.000000000000e+02
2.069998e-01,5.000000000000e+02
2.079998e-01,5.000000000000e+02
2.089998e-01,5.000000000000e+02
2.099998e-01,5.000000000000e+02
2.109998e-01,5.000000000000e+02
2.119998e-01,5.000000000000e+02
2.129998e-01,5.000000000000e+02
2.139998e-01,5.000000000000e+02
2.149998e-01,5.000000000000e+02
2.159998e-01,5.000000000000e+02
2.169998e-01,5.000000000000e+02
2.179998e-01,5.000000000000e+02
2.189998e-01,5.000000000000e+02
2.199998e-01,5.000000000000e+02
2.209998e-01,5.000000000000e+02
2.219998e-01,5.000000000000e+02
2.229998e-01,5.000000000000e+02
2.239998e-01,5.000000000000e+02
2.249998e-01,5.000000000000e+02
2.259998e-01,5.000000000000e+02
2.269998e-01,5.000000000000e+02
2.279998e-01,5.000000000000e+02
2.289998e-01,5.000000000000e+02
2.299998e-01,5.000000000000e+02
2.309998e-01,5.000000000000e+02
2.319998e-01,5.000000000000e+02
2.329998e-01,5.000000000000e+02
2.339998e-01,5.000000000000e+02
2.349998e-01,5.000000000000e+02
2.359998e-01,5.000000000000e+02
2.369998e-01,5.000000000000e+02
2.379998e-01,5.000000000000e+02
2.389998e-01,5.000000000000e+02
2.399998e-01,5.000000000000e+02
2.409998e-01,5.000000000000e+02
2.419998e-01,5.000000000000e+02
2.429998e-01,5.000000000000e+02
2.439998e-01,5.000000000000e+02
2.449998e-01,5.000000000000e+02
2.459998e-01,5.000000000000e+02
2.469998e-01,5.000000000000e+02
2.479998e-01,5.000000000000e+02
2.489998e-01,5.000000000000e+02
2.499998e-01,5.000000000000e+02
2.509998e-01,5.000000000000e+02
2.519998e-01,5.000000000000e+02
2.529998e-01,5.000000000000e+02
2.539998e-01,5.000000000000e+02
2.549998e-01,5.000000000000e+02
2.559998e-01,5.000000000000e+02
2.569998e-01,5.000000000000e+02
2.579998e-01,5.000000000000e+02
2.589998e-01,5.000000000000e+02
2.599998e-01,5.000000000000e+02
2.609998e-01,5.000000000000e+02
2.619998e-01,5.000000000000e+02
2.629998e-01,5.000000000000e+02
2.639998e-01,5.000000000000e+02
2.649998e-01,5.000000000000e+02
2.659998e-01,5.000000000000e+02
2.669998e-01,5.000000000000e+02
2.679998e-01,5.000000000000e+02
2.689998e-01,5.000000000000e+02
2.699998e-01,5.000000000000e+02
2.709998e-01,5.000000000000e+02
2.719998e-01,5.000000000000e+02
2.729998e-01,5.000000000000e+02
2.739998e-01,5.000000000000e+02
2.749998e-01,5.000000000000e+02
2.759998e-01,5.000000000000e+02
2.769998e-01,5.000000000000e+02
2.779998e-01,5.000000000000e+02
2.789998e-01,5.000000000000e+02
2.799998e-01,5.000000000000e+02
2.809998e-01,5.000000000000e+02
2.819998e-01,5.000000000000e+02
2.829998e-01,5.000000000000e+02
2.839998e-01,5.000000000000e+02
2.849998e-01,5.000000000000e+02
2.859998e-01,5.000000000000e+02
2.869997e-01,5.000000000000e+02
2.879997e-01,5.000000000000e+02
2.889997e-01,5.000000000000e+02
2.899997e-01,5.000000000000e+02
2.909997e-01,5.000000000000e+02
2.919997e-01,5.000000000000e+02
2.929997e-01,5.000000000000e+02
2.939997e-01,5.000000000000e+02
2.949997e-01,5.000000000000e+02
2.959997e-01,5.000000000000e+02
2.969997e-01,5.000000000000e+02
2.979997e-01,5.000000000000e+02
2.989997e-01,5.000000000000e+02
2.999997e-01,5.000000000000e+02
3.009997e-01,5.000000000000e+02
3.019997e-01,5.000000000000e+02
3.029997e-01,5.000000000000e+02
3.039997e-01,5.000000000000e+02
3.049997e-01,5.000000000000e+02
3.059997e-01,5.000000000000e+02
3.069997e-01,5.000000000000e+02
3.079997e-01,5.000000000000e+02
3.089997e-01,5.000000000000e+02
3.099997e-01,5.000000000000e+02
3.109997e-01,5.000000000000e+02
3.119997e-01,5.000000000000e+02
3.129997e-01,5.000000000000e+02
3.139997e-01,5.000000000000e+02
3.149997e-01,5.000000000000e+02
3.159997e-01,5.000000000000e+02
3.169997e-01,5.000000000000e+02
3.179997e-01,5.000000000000e+02
3.189997e-01,5.000000000000e+02
3.199997e-01,5.000000000000e+02
3.209997e-01,5.000000000000e+02
3.219997e-01,5.000000000000e+02
3.229997e-01,5.000000000000e+02
3.239997e-01,5.000000000000e+02
3.249997e-01,5.000000000000e+02
3.259997e-01,5.000000000000e+02
3.269997e-01,5.000000000000e+02
3.279997e-01,5.000000000000e+02
3.289997e-01,5.000000000000e+02
3.299997e-01,5.000000000000e+02
3.309997e-01,5.000000000000e+02
3.319997e-01,5.000000000000e+02
3.329997e-01,5.000000000000e+02
3.339997e-01,5.000000000000e+02
3.349997e-01,5.000000000000e+02
3.359997e-01,5.000000000000e+02
3.369997e-01,5.000000000000e+02
3.379997e-01,5.000000000000e+02
3.389997e-01,5.000000000000e+02
3.399997e-01,5.000000000000e+02
3.409997e-01,5.000000000000e+02
3.419997e-01,5.000000000000e+02
3.429997e-01,5.000000000000e+02
3.439997e-01,5.000000000000e+02
3.449997e-01,5.000000000000e+02
3.459997e-01,5.000000000000e+02
3.469997e-01,5.000000000000e+02
3.479997e-01,5.000000000000e+02
3.489997e-01,5.000000000000e+02
3.499997e-01,5.000000000000e+02
3.509997e-01,5.000000000000e+02
3.519997e-01,5.000000000000e+02
3.529997e-01,5.000000000000e+02
3.539997e-01,5.000000000000e+02
3.549997e-01,5.000000000000e+02
3.559997e-01,5.000000000000e+02
3.569997e-01,5.000000000000e+02
3.579997e-01,5.000000000000e+02
3.589997e-01,5.000000000000e+02
3.599997e-01,5.000000000000e+02
3.609997e-01,5.000000000000e+02
3.619997e-01,5.000000000000e+02
3.629997e-01,5.000000000000e+02
3.639997e-01,5.000000000000e+02
3.649997e-01,5.000000000000e+02
3.659997e-01,5.000000000000e+02
3.669997e-01,5.000000000000e+02
3.679997e-01,1.200017610665e+01
3.689997e-01,1.200017610665e+01
3.699997e-01,1.200017610665e+01
3.709997e-01,1.200017610665e+01
3.719997e-01,1.200017610665e+01
3.729997e-01,1.200017610665e+01
3.739997e-01,1.200017610665e+01
3.749997e-01,1.200017610665e+01
3.759997e-01,1.200017610665e+01
3.769997e-01,1.200017610665e+01
3.779997e-01,1.200017610665e+01
3.789997e-01,1.200017610665e+01
3.799997e-01,1.200017610665e+01
3.809997e-01,1.200017610665e+01
3.819997e-01,1.200017610665e+01
3.829997e-01,1.200017610665e+01
3.839997e-01,1.200017610665e+01
3.849997e-01,1.200017610665e+01
3.859997e-01,1.200017610665e+01
3.869997e-01,1.200017610665e+01
3.879997e-01,1.200017610665e+01
3.889997e-01,1.200017610665e+01
3.899997e-01,1.200017610665e+01
3.909997e-01,1.200017610665e+01
3.919997e-01,1.200017610665e+01
3.929997e-01,1.200017610665e+01
3.939997e-01,1.200017610665e+01
3.949997e-01,1.200017610665e+01
3.959997e-01,1.200017610665e+01
3.969997e-01,1.200017610665e+01
3.979997e-01,1.200017610665e+01
3.989997e-01,1.200017610665e+01
3.999997e-01,1.200017610665e+01
4.009997e-01,1.200017610665e+01
4.019996e-01,1.200017610665e+01
4.029996e-01,1.200017610665e+01
4.039996e-01,1.200017610665e+01
4.049996e-01,1.199982388618e+01
4.059996e-01,1.199982388618e+01
4.069996e-01,1.199982388618e+01
4.079996e-01,1.199982388618e+01
4.089996e-01,1.199982388618e+01
4.099996e-01,1.199982388618e+01
4.109996e-01,1.199982388618e+01
4.119996e-01,1.199982388618e+01
4.129996e-01,1.199982388618e+01
4.139996e-01,1.199982388618e+01
4.149996e-01,1.199982388618e+01
4.159996e-01,1.199982388618e+01
4.169996e-01,1.199982388618e+01
4.179996e-01,1.199982388618e+01
4.189996e-01,1.199982388618e+01
4.199996e-01,1.199982388618e+01
4.209996e-01,1.199982388618e+01
4.219996e-01,1.199982388618e+01
4.229996e-01,1.199982388618e+01
4.239996e-01,1.199982388618e+01
4.249996e-01,1.199982388618e+01
4.259996e-01,1.199982388618e+01
4.269996e-01,1.199982388618e+01
4.279996e-01,1.199982388618e+01
4.289996e-01,1.199982388618e+01
4.299996e-01,1.199982388618e+01
4.309996e-01,1.199982388618e+01
4.319996e-01,1.199982388618e+01
4.329996e-01,1.199982388618e+01
4.339996e-01,1.199982388618e+01
4.349996e-01,1.199982388618e+01
4.359996e-01,1.199982388618e+01
4.369996e-01,1.199982388618e+01
4.379996e-01,1.199982388618e+01
4.389996e-01,1.199982388618e+01
4.399996e-01,1.199982388618e+01
4.409996e-01,1.199982388618e+01
4.419996e-01,1.199982388618e+01
4.429996e-01,1.100035220614e+01
4.439996e-01,1.100035220614e+01
4.449996e-01,1.100035220614e+01
4.459996e-01,1.100035220614e+01
4.469996e-01,1.100035220614e+01
4.479996e-01,1.100035220614e+01
4.489996e-01,1.100035220614e+01
4.499996e-01,1.100035220614e+01
4.509996e-01,1.100035220614e+01
4.519996e-01,1.100035220614e+01
4.529996e-01,1.100035220614e+01
4.539996e-01,1.100035220614e+01
4.549996e-01,1.100035220614e+01
4.559996e-01,1.100035220614e+01
4.569996e-01,1.100035220614e+01
4.579996e-01,1.100035220614e+01
4.589996e-01,1.100035220614e+01
4.599996e-01,1.100035220614e+01
4.609996e-01,1.100035220614e+01
4.619996e-01,1.100035220614e+01
4.629996e-01,1.100035220614e+01
4.639996e-01,1.100035220614e+01
4.649996e-01,1.100035220614e+01
4.659996e-01,1.100035220614e+01
4.669996e-01,1.100035220614e+01
4.679996e-01,1.100035220614e+01
4.689996e-01,1.100035220614e+01
4.699996e-01,1.100035220614e+01
4.709996e-01,1.100035220614e+01
4.719996e-01,1.100035220614e+01
4.729996e-01,1.100035220614e+01
4.739996e-01,1.100035220614e+01
4.749996e-01,1.100035220614e+01
4.759996e-01,1.100035220614e+01
4.769996e-01,1.100035220614e+01
4.779996e-01,1.100035220614e+01
4.789996e-01,1.100035220614e+01
4.799996e-01,1.100035220614e+01
4.809996e-01,1.100035220614e+01
4.819996e-01,1.100035220614e+01
4.829996e-01,1.100035220614e+01
4.839996e-01,1.100035220614e+01
4.849996e-01,1.100035220614e+01
4.859996e-01,1.100035220614e+01
4.869996e-01,1.100035220614e+01
4.879996e-01,1.100035220614e+01
4.889996e-01,1.100035220614e+01
4.899996e-01,1.100035220614e+01
4.909996e-01,1.100035220614e+01
4.919996e-01,1.100035220614e+01
4.929996e-01,1.100035220614e+01
4.939996e-01,1.100035220614e+01
4.949996e-01,1.100035220614e+01
4.959996e-01,1.099964776520e+01
4.969996e-01,1.099964776520e+01
4.979996e-01,1.099964776520e+01
4.989996e-01,1.099964776520e+01
4.999996e-01,1.099964776520e+01
5.009996e-01,1.099964776520e+01
5.019996e-01,1.099964776520e+01
5.029996e-01,1.099964776520e+01
5.039996e-01,1.099964776520e+01
5.049996e-01,1.099964776520e+01
5.059996e-01,1.099964776520e+01
5.069996e-01,1.099964776520e+01
5.079996e-01,1.099964776520e+01
5.089996e-01,1.099964776520e+01
5.099996e-01,1.099964776520e+01
5.109996e-01,1.099964776520e+01
5.119996e-01,1.099964776520e+01
5.129996e-01,1.099964776520e+01
5.139996e-01,1.099964776520e+01
5.149996e-01,1.099964776520e+01
5.159995e-01,1.099964776520e+01
5.169995e-01,1.099964776520e+01
5.179995e-01,1.099964776520e+01
5.189995e-01,1.099964776520e+01
5.199995e-01,1.099964776520e+01
5.209995e-01,1.099964776520e+01
5.219995e-01,1.099964776520e+01
5.229995e-01,1.099964776520e+01
5.239995e-01,1.099964776520e+01
5.249995e-01,1.099964776520e+01
5.259995e-01,1.099964776520e+01
5.269995e-01,1.099964776520e+01
5.279995e-01,1.099964776520e+01
5.289995e-01,1.099964776520e+01
5.299995e-01,1.099964776520e+01
5.309995e-01,1.099964776520e+01
5.319995e-01,1.099964776520e+01
5.329995e-01,1.099964776520e+01
5.339995e-01,1.099964776520e+01
5.349995e-01,1.099964776520e+01
5.359995e-01,1.099964776520e+01
5.369995e-01,1.099964776520e+01
5.379995e-01,1.099964776520e+01
5.389995e-01,1.099964776520e+01
5.399995e-01,1.099964776520e+01
5.409995e-01,1.099964776520e+01
5.419995e-01,1.099964776520e+01
5.429995e-01,1.099964776520e+01
5.439995e-01,1.099964776520e+01
5.449995e-01,1.099964776520e+01
5.459995e-01,1.099964776520e+01
5.469995e-01,1.099964776520e+01
5.479995e-01,1.099964776520e+01
5.489995e-01,1.041556579774e+01
5.499995e-01,1.041556579774e+01
5.509995e-01,1.041556579774e+01
5.519995e-01,1.041556579774e+01
5.529995e-01,1.041556579774e+01
5.539995e-01,1.041556579774e+01
5.549995e-01,1.041556579774e+01
5.559995e-01,1.041556579774e+01
5.569995e-01,1.041556579774e+01
5.579995e-01,1.041556579774e+01
5.589995e-01,1.041556579774e+01
5.599995e-01,1.041556579774e+01
5.609995e-01,1.041450913633e+01
5.619995e-01,1.041450913633e+01
5.629995e-01,1.041450913633e+01
5.639995e-01,1.041450913633e+01
5.649995e-01,1.041450913633e+01
5.659995e-01,1.041450913633e+01
5.669995e-01,1.041450913633e+01
5.679995e-01,1.041450913633e+01
5.689995e-01,1.041450913633e+01
5.699995e-01,1.041450913633e+01
5.709995e-01,1.041450913633e+01
5.719995e-01,1.000070438361e+01
5.729995e-01,1.000070438361e+01
5.739995e-01,1.000070438361e+01
5.749995e-01,1.000070438361e+01
5.759995e-01,1.000070438361e+01
5.769995e-01,1.000070438361e+01
5.779995e-01,1.000070438361e+01
5.789995e-01,1.000070438361e+01
5.799995e-01,1.000070438361e+01
5.809995e-01,1.000070438361e+01
5.819995e-01,1.000070438361e+01
5.829995e-01,1.000070438361e+01
5.839995e-01,1.000070438361e+01
5.849995e-01,1.000070438361e+01
5.859995e-01,1.000070438361e+01
5.869995e-01,1.000070438361e+01
5.879995e-01,1.000070438361e+01
5.889995e-01,1.000070438361e+01
5.899995e-01,1.000070438361e+01
5.909995e-01,1.000070438361e+01
5.919995e-01,1.000070438361e+01
5.929995e-01,1.000070438361e+01
5.939995e-01,1.000070438361e+01
5.949995e-01,1.000070438361e+01
5.959995e-01,1.000070438361e+01
5.969995e-01,1.000070438361e+01
5.979995e-01,1.000070438361e+01
5.989995e-01,1.000070438361e+01
5.999995e-01,1.000070438361e+01
6.009995e-01,1.000070438361e+01
6.019995e-01,1.000070438361e+01
6.029995e-01,1.000070438361e+01
6.039995e-01,1.000070438361e+01
6.049995e-01,1.000070438361e+01
6.059995e-01,1.000070438361e+01
6.069995e-01,1.000070438361e+01
6.079995e-01,1.000070438361e+01
6.089995e-01,1.000070438361e+01
6.099995e-01,1.000070438361e+01
6.109995e-01,1.000070438361e+01
6.119995e-01,1.000070438361e+01
6.129995e-01,1.000070438361e+01
6.139995e-01,1.000070438361e+01
6.149995e-01,1.000070438361e+01
6.159995e-01,1.000070438361e+01
6.169995e-01,1.000070438361e+01
6.179995e-01,1.000070438361e+01
6.189995e-01,1.000070438361e+01
6.199995e-01,1.000070438361e+01
6.209995e-01,1.000070438361e+01
6.219995e-01,1.000070438361e+01
6.229995e-01,1.000070438361e+01
6.239995e-01,1.000070438361e+01
6.249995e-01,1.000070438361e+01
6.259995e-01,1.000070438361e+01
6.269995e-01,1.000070438361e+01
6.279995e-01,1.000070438361e+01
6.289995e-01,9.999295501735e+00
6.299995e-01,9.999295501735e+00
6.309994e-01,9.999295501735e+00
6.319994e-01,9.999295501735e+00
6.329994e-01,9.999295501735e+00
6.339994e-01,9.999295501735e+00
6.349994e-01,9.999295501735e+00
6.359994e-01,9.999295501735e+00
6.369994e-01,9.999295501735e+00
6.379994e-01,9.999295501735e+00
6.389994e-01,9.999295501735e+00
6.399994e-01,9.999295501735e+00
6.409994e-01,9.999295501735e+00
6.419994e-01,9.999295501735e+00
6.429994e-01,9.999295501735e+00
6.439994e-01,9.999295501735e+00
6.449994e-01,9.999295501735e+00
6.459994e-01,9.999295501735e+00
6.469994e-01,9.999295501735e+00
6.479994e-01,9.999295501735e+00
6.489994e-01,9.999295501735e+00
6.499994e-01,9.999295501735e+00
6.509994e-01,9.999295501735e+00
6.519994e-01,9.999295501735e+00
6.529994e-01,9.999295501735e+00
6.539994e-01,9.999295501735e+00
6.549994e-01,9.999295501735e+00
6.559994e-01,9.999295501735e+00
6.569994e-01,9.999295501735e+00
6.579994e-01,9.999295501735e+00
6.589994e-01,9.999295501735e+00
6.599994e-01,9.999295501735e+00
6.609994e-01,9.999295501735e+00
6.619994e-01,9.999295501735e+00
6.629994e-01,9.999295501735e+00
6.639994e-01,9.999295501735e+00
6.649994e-01,9.999295501735e+00
6.659994e-01,9.999295501735e+00
6.669994e-01,9.999295501735e+00
6.679994e-01,9.999295501735e+00
6.689994e-01,9.999295501735e+00
6.699994e-01,9.999295501735e+00
6.709994e-01,9.999295501735e+00
6.719994e-01,9.999295501735e+00
6.729994e-01,9.999295501735e+00
6.739994e-01,9.999295501735e+00
6.749994e-01,9.999295501735e+00
6.759994e-01,9.999295501735e+00
6.769994e-01,9.999295501735e+00
6.779994e-01,9.999295501735e+00
6.789994e-01,9.999295501735e+00
6.799994e-01,9.999295501735e+00
6.809994e-01,9.999295501735e+00
6.819994e-01,9.999295501735e+00
6.829994e-01,9.999295501735e+00
6.839994e-01,9.999295501735e+00
6.849994e-01,9.999295501735e+00
6.859994e-01,9.678952366711e+00
6.869994e-01,9.678952366711e+00
6.879994e-01,9.678952366711e+00
6.889994e-01,9.678952366711e+00
6.899994e-01,9.678952366711e+00
6.909994e-01,9.677191264366e+00
6.919994e-01,9.677191264366e+00
6.929994e-01,9.677191264366e+00
6.939994e-01,9.677191264366e+00
6.949994e-01,9.677191264366e+00
6.959994e-01,9.416094031699e+00
6.969994e-01,9.416094031699e+00
6.979994e-01,9.416094031699e+00
6.989994e-01,9.416094031699e+00
6.999994e-01,9.416094031699e+00
7.009994e-01,9.416094031699e+00
7.019994e-01,9.416094031699e+00
7.029994e-01,9.416094031699e+00
7.039994e-01,9.416094031699e+00
7.049994e-01,9.416094031699e+00
7.059994e-01,9.416094031699e+00
7.069994e-01,9.416094031699e+00
7.079994e-01,9.416094031699e+00
7.089994e-01,9.416094031699e+00
7.099994e-01,9.416094031699e+00
7.109994e-01,9.413980708885e+00
7.119994e-01,9.413980708885e+00
7.129994e-01,9.413980708885e+00
7.139994e-01,9.413980708885e+00
7.149994e-01,9.413980708885e+00
7.159994e-01,9.413980708885e+00
7.169994e-01,9.413980708885e+00
7.179994e-01,9.413980708885e+00
7.189994e-01,9.413980708885e+00
7.199994e-01,9.413980708885e+00
7.209994e-01,9.413980708885e+00
7.219994e-01,9.413980708885e+00
7.229994e-01,9.413980708885e+00
7.239994e-01,9.413980708885e+00
7.249994e-01,9.413980708885e+00
7.259994e-01,9.413980708885e+00
7.269994e-01,9.193877674018e+00
7.279994e-01,9.193877674018e+00
7.289994e-01,9.193877674018e+00
7.299994e-01,9.193877674018e+00
7.309994e-01,9.193877674018e+00
7.319994e-01,9.191412130735e+00
7.329994e-01,9.191412130735e+00
7.339994e-01,9.191412130735e+00
7.349994e-01,9.191412130735e+00
7.359994e-01,9.191412130735e+00
7.369994e-01,9.001408652566e+00
7.379994e-01,9.001408652566e+00
7.389994e-01,9.001408652566e+00
7.399994e-01,9.001408652566e+00
7.409994e-01,9.001408652566e+00
7.419994e-01,9.001408652566e+00
7.429994e-01,9.001408652566e+00
7.439994e-01,9.001408652566e+00
7.449993e-01,9.001408652566e+00
7.459993e-01,9.001408652566e+00
7.469993e-01,9.001408652566e+00
7.479993e-01,9.001408652566e+00
7.489993e-01,9.001408652566e+00
7.499993e-01,9.001408652566e+00
7.509993e-01,9.001408652566e+00
7.519993e-01,9.001408652566e+00
7.529993e-01,9.001408652566e+00
7.539993e-01,9.001408652566e+00
7.549993e-01,9.001408652566e+00
7.559993e-01,9.001408652566e+00
7.569993e-01,9.001408652566e+00
7.579993e-01,9.001408652566e+00
7.589993e-01,9.001408652566e+00
7.599993e-01,9.001408652566e+00
7.609993e-01,9.001408652566e+00
7.619993e-01,9.001408652566e+00
7.629993e-01,9.001408652566e+00
7.639993e-01,9.001408652566e+00
7.649993e-01,9.001408652566e+00
7.659993e-01,9.001408652566e+00
7.669993e-01,9.001408652566e+00
7.679993e-01,9.001408652566e+00
7.689993e-01,9.001408652566e+00
7.699993e-01,9.001408652566e+00
7.709993e-01,9.001408652566e+00
7.719993e-01,9.001408652566e+00
7.729993e-01,9.001408652566e+00
7.739993e-01,9.001408652566e+00
7.749993e-01,9.001408652566e+00
7.759993e-01,9.001408652566e+00
7.769993e-01,9.001408652566e+00
7.779993e-01,9.001408652566e+00
7.789993e-01,9.001408652566e+00
7.799993e-01,9.001408652566e+00
7.809993e-01,9.001408652566e+00
7.819993e-01,9.001408652566e+00
7.829993e-01,9.001408652566e+00
7.839993e-01,9.001408652566e+00
7.849993e-01,9.001408652566e+00
7.859993e-01,9.001408652566e+00
7.869993e-01,8.998590888814e+00
7.879993e-01,8.998590888814e+00
7.889993e-01,8.998590888814e+00
7.899993e-01,8.998590888814e+00
7.909993e-01,8.998590888814e+00
7.919993e-01,8.998590888814e+00
7.929993e-01,8.998590888814e+00
7.939993e-01,8.998590888814e+00
7.949993e-01,8.998590888814e+00
7.959993e-01,8.998590888814e+00
7.969993e-01,8.998590888814e+00
7.979993e-01,8.998590888814e+00
7.989993e-01,8.998590888814e+00
7.999993e-01,8.998590888814e+00
8.009993e-01,8.998590888814e+00
8.019993e-01,8.998590888814e+00
8.029993e-01,8.998590888814e+00
8.039993e-01,8.998590888814e+00
8.049993e-01,8.998590888814e+00
8.059993e-01,8.998590888814e+00
8.069993e-01,8.998590888814e+00
8.079993e-01,8.998590888814e+00
8.089993e-01,8.998590888814e+00
8.099993e-01,8.998590888814e+00
8.109993e-01,8.998590888814e+00
8.119993e-01,8.998590888814e+00
8.129993e-01,8.998590888814e+00
8.139993e-01,8.998590888814e+00
8.149993e-01,8.998590888814e+00
8.159993e-01,8.998590888814e+00
8.169993e-01,8.998590888814e+00
8.179993e-01,8.998590888814e+00
8.189993e-01,8.998590888814e+00
8.199993e-01,8.998590888814e+00
8.209993e-01,8.998590888814e+00
8.219993e-01,8.998590888814e+00
8.229993e-01,8.998590888814e+00
8.239993e-01,8.998590888814e+00
8.249993e-01,8.998590888814e+00
8.259993e-01,8.998590888814e+00
8.269993e-01,8.998590888814e+00
8.279993e-01,8.998590888814e+00
8.289993e-01,8.998590888814e+00
8.299993e-01,8.998590888814e+00
8.309993e-01,8.998590888814e+00
8.319993e-01,8.998590888814e+00
8.329993e-01,8.998590888814e+00
8.339993e-01,8.998590888814e+00
8.349993e-01,8.998590888814e+00
8.359993e-01,8.998590888814e+00
8.369993e-01,8.831659700447e+00
8.379993e-01,8.831659700447e+00
8.389993e-01,8.828489716227e+00
8.399993e-01,8.828489716227e+00
8.409993e-01,8.679832649160e+00
8.419993e-01,8.679832649160e+00
8.429993e-01,8.679832649160e+00
8.439993e-01,8.679832649160e+00
8.449993e-01,8.679832649160e+00
8.459993e-01,8.676310444471e+00
8.469993e-01,8.676310444471e+00
8.479993e-01,8.676310444471e+00
8.489993e-01,8.676310444471e+00
8.499993e-01,8.676310444471e+00
8.509993e-01,8.676310444471e+00
8.519993e-01,8.542505160402e+00
8.529993e-01,8.538630735244e+00
8.539993e-01,8.538630735244e+00
8.549993e-01,8.417150306145e+00
8.559993e-01,8.417150306145e+00
8.569993e-01,8.417150306145e+00
8.579993e-01,8.417150306145e+00
8.589993e-01,8.417150306145e+00
8.599992e-01,8.417150306145e+00
8.609992e-01,8.417150306145e+00
8.619992e-01,8.417150306145e+00
8.629992e-01,8.417150306145e+00
8.639992e-01,8.417150306145e+00
8.649992e-01,8.417150306145e+00
8.659992e-01,8.417150306145e+00
8.669992e-01,8.417150306145e+00
8.679992e-01,8.412923660517e+00
8.689992e-01,8.412923660517e+00
8.699992e-01,8.412923660517e+00
8.709992e-01,8.412923660517e+00
8.719992e-01,8.412923660517e+00
8.729992e-01,8.412923660517e+00
8.739992e-01,8.412923660517e+00
8.749992e-01,8.412923660517e+00
8.759992e-01,8.412923660517e+00
8.769992e-01,8.412923660517e+00
8.779992e-01,8.412923660517e+00
8.789992e-01,8.412923660517e+00
8.799992e-01,8.412923660517e+00
8.809992e-01,8.301849109385e+00
8.819992e-01,8.301849109385e+00
8.829992e-01,8.297270243288e+00
8.839992e-01,8.297270243288e+00
8.849992e-01,8.195109918963e+00
8.859992e-01,8.195109918963e+00
8.869992e-01,8.195109918963e+00
8.879992e-01,8.195109918963e+00
8.889992e-01,8.195109918963e+00
8.899992e-01,8.190178832397e+00
8.909992e-01,8.190178832397e+00
8.919992e-01,8.190178832397e+00
8.929992e-01,8.190178832397e+00
8.939992e-01,8.190178832397e+00
8.949992e-01,8.190178832397e+00
8.959992e-01,8.095750251740e+00
8.969992e-01,8.095750251740e+00
8.979992e-01,8.090466944706e+00
8.989992e-01,8.090466944706e+00
8.999992e-01,8.002816846511e+00
9.009992e-01,8.002816846511e+00
9.019992e-01,8.002816846511e+00
9.029992e-01,8.002816846511e+00
9.039992e-01,8.002816846511e+00
9.049992e-01,8.002816846511e+00
9.059992e-01,8.002816846511e+00
9.069992e-01,8.002816846511e+00
9.079992e-01,8.002816846511e+00
9.089992e-01,8.002816846511e+00
9.099992e-01,8.002816846511e+00
9.109992e-01,8.002816846511e+00
9.119992e-01,8.002816846511e+00
9.129992e-01,8.002816846511e+00
9.139992e-01,8.002816846511e+00
9.149992e-01,8.002816846511e+00
9.159992e-01,8.002816846511e+00
9.169992e-01,8.002816846511e+00
9.179992e-01,8.002816846511e+00
9.189992e-01,8.002816846511e+00
9.199992e-01,8.002816846511e+00
9.209992e-01,8.002816846511e+00
9.219992e-01,8.002816846511e+00
9.229992e-01,8.002816846511e+00
9.239992e-01,8.002816846511e+00
9.249992e-01,8.002816846511e+00
9.259992e-01,8.002816846511e+00
9.269992e-01,8.002816846511e+00
9.279992e-01,8.002816846511e+00
9.289992e-01,8.002816846511e+00
9.299992e-01,7.997181319008e+00
9.309992e-01,7.997181319008e+00
9.319992e-01,7.997181319008e+00
9.329992e-01,7.997181319008e+00
9.339992e-01,7.997181319008e+00
9.349992e-01,7.997181319008e+00
9.359992e-01,7.997181319008e+00
9.369992e-01,7.997181319008e+00
9.379992e-01,7.997181319008e+00
9.389992e-01,7.997181319008e+00
9.399992e-01,7.997181319008e+00
9.409992e-01,7.997181319008e+00
9.419992e-01,7.997181319008e+00
9.429992e-01,7.997181319008e+00
9.439992e-01,7.997181319008e+00
9.449992e-01,7.997181319008e+00
9.459992e-01,7.997181319008e+00
9.469992e-01,7.997181319008e+00
9.479992e-01,7.997181319008e+00
9.489992e-01,7.997181319008e+00
9.499992e-01,7.997181319008e+00
9.509992e-01,7.997181319008e+00
9.519992e-01,7.997181319008e+00
9.529992e-01,7.997181319008e+00
9.539992e-01,7.997181319008e+00
9.549992e-01,7.997181319008e+00
9.559992e-01,7.997181319008e+00
9.569992e-01,7.997181319008e+00
9.579992e-01,7.997181319008e+00
9.589992e-01,7.997181319008e+00
9.599992e-01,7.915529997257e+00
9.609992e-01,7.826903853454e+00
9.619992e-01,7.681592676614e+00
9.629992e-01,7.681592676614e+00
9.639992e-01,7.674548267234e+00
9.649992e-01,7.603982682207e+00
9.659992e-01,7.536692222046e+00
9.669992e-01,7.419262081115e+00
9.679992e-01,7.419262081115e+00
9.689992e-01,7.419262081115e+00
9.699992e-01,7.419262081115e+00
9.709992e-01,7.410808789860e+00
9.719992e-01,7.410808789860e+00
9.729992e-01,7.410808789860e+00
9.739991e-01,7.351738815006e+00
9.749991e-01,7.294978993674e+00
9.759991e-01,7.197573355459e+00
9.769991e-01,7.197573355459e+00
9.779991e-01,7.187711182328e+00
9.789991e-01,7.098389486753e+00
9.799991e-01,7.087822872684e+00
9.809991e-01,7.005631858542e+00
9.819991e-01,7.005631858542e+00
9.829991e-01,7.005631858542e+00
9.839991e-01,7.005631858542e+00
9.849991e-01,7.005631858542e+00
9.859991e-01,7.005631858542e+00
9.869991e-01,7.005631858542e+00
9.879991e-01,7.005631858542e+00
9.889991e-01,7.005631858542e+00
9.899991e-01,6.994360803535e+00
9.909991e-01,6.994360803535e+00
9.919991e-01,6.994360803535e+00
9.929991e-01,6.994360803535e+00
9.939991e-01,6.994360803535e+00
9.949991e-01,6.994360803535e+00
9.959991e-01,6.994360803535e+00
9.969991e-01,6.994360803535e+00
9.979991e-01,6.994360803535e+00
9.989991e-01,6.994360803535e+00
9.999991e-01,5.988714269170e+00


==> out/mul-takum8.csv <==
0.000000e+00,3.000000000000e+01
9.146341e-04,3.000000000000e+01
1.829268e-03,3.000000000000e+01
2.743902e-03,3.000000000000e+01
3.658537e-03,3.000000000000e+01
4.573171e-03,3.000000000000e+01
5.487805e-03,3.000000000000e+01
6.402439e-03,3.000000000000e+01
7.317073e-03,3.000000000000e+01
8.231707e-03,3.000000000000e+01
9.146341e-03,3.000000000000e+01
1.006098e-02,3.000000000000e+01
1.097561e-02,3.000000000000e+01
1.189024e-02,3.000000000000e+01
1.280488e-02,3.000000000000e+01
1.371951e-02,3.000000000000e+01
1.463415e-02,3.000000000000e+01
1.554878e-02,3.000000000000e+01
1.646341e-02,3.000000000000e+01
1.737805e-02,3.000000000000e+01
1.829268e-02,3.000000000000e+01
1.920732e-02,3.000000000000e+01
2.012195e-02,3.000000000000e+01
2.103659e-02,3.000000000000e+01
2.195122e-02,3.000000000000e+01
2.286585e-02,3.000000000000e+01
2.378049e-02,3.000000000000e+01
2.469512e-02,3.000000000000e+01
2.560976e-02,3.000000000000e+01
2.652439e-02,3.000000000000e+01
2.743902e-02,3.000000000000e+01
2.835366e-02,3.000000000000e+01
2.926829e-02,3.000000000000e+01
3.018293e-02,3.000000000000e+01
3.109756e-02,3.000000000000e+01
3.201220e-02,3.000000000000e+01
3.292683e-02,3.000000000000e+01
3.384146e-02,3.000000000000e+01
3.475610e-02,3.000000000000e+01
3.567073e-02,3.000000000000e+01
3.658537e-02,3.000000000000e+01
3.750000e-02,3.000000000000e+01
3.841463e-02,3.000000000000e+01
3.932927e-02,3.000000000000e+01
4.024390e-02,3.000000000000e+01
4.115854e-02,3.000000000000e+01
4.207317e-02,3.000000000000e+01
4.298780e-02,3.000000000000e+01
4.390244e-02,3.000000000000e+01
4.481707e-02,3.000000000000e+01
4.573171e-02,3.000000000000e+01
4.664634e-02,3.000000000000e+01
4.756098e-02,3.000000000000e+01
4.847561e-02,3.000000000000e+01
4.939024e-02,3.000000000000e+01
5.030488e-02,3.000000000000e+01
5.121951e-02,3.000000000000e+01
5.213415e-02,3.000000000000e+01
5.304878e-02,3.000000000000e+01
5.396341e-02,3.000000000000e+01
5.487805e-02,3.000000000000e+01
5.579268e-02,3.000000000000e+01
5.670732e-02,3.000000000000e+01
5.762195e-02,3.000000000000e+01
5.853659e-02,3.000000000000e+01
5.945122e-02,3.000000000000e+01
6.036585e-02,3.000000000000e+01
6.128049e-02,3.000000000000e+01
6.219512e-02,3.000000000000e+01
6.310976e-02,3.000000000000e+01
6.402439e-02,3.000000000000e+01
6.493902e-02,3.000000000000e+01
6.585366e-02,3.000000000000e+01
6.676829e-02,3.000000000000e+01
6.768293e-02,3.000000000000e+01
6.859756e-02,3.000000000000e+01
6.951220e-02,3.000000000000e+01
7.042683e-02,3.000000000000e+01
7.134146e-02,3.000000000000e+01
7.225610e-02,3.000000000000e+01
7.317073e-02,3.000000000000e+01
7.408537e-02,3.000000000000e+01
7.500000e-02,3.000000000000e+01
7.591463e-02,3.000000000000e+01
7.682927e-02,3.000000000000e+01
7.774390e-02,3.000000000000e+01
7.865854e-02,3.000000000000e+01
7.957317e-02,3.000000000000e+01
8.048780e-02,3.000000000000e+01
8.140244e-02,3.000000000000e+01
8.231707e-02,3.000000000000e+01
8.323171e-02,3.000000000000e+01
8.414634e-02,3.000000000000e+01
8.506098e-02,3.000000000000e+01
8.597561e-02,3.000000000000e+01
8.689024e-02,3.000000000000e+01
8.780488e-02,3.000000000000e+01
8.871951e-02,3.000000000000e+01
8.963415e-02,3.000000000000e+01
9.054878e-02,3.000000000000e+01
9.146341e-02,3.000000000000e+01
9.237805e-02,3.000000000000e+01
9.329268e-02,3.000000000000e+01
9.420732e-02,3.000000000000e+01
9.512195e-02,3.000000000000e+01
9.603659e-02,3.000000000000e+01
9.695122e-02,3.000000000000e+01
9.786585e-02,3.000000000000e+01
9.878049e-02,3.000000000000e+01
9.969512e-02,3.000000000000e+01
1.006098e-01,3.000000000000e+01
1.015244e-01,3.000000000000e+01
1.024390e-01,3.000000000000e+01
1.033537e-01,3.000000000000e+01
1.042683e-01,3.000000000000e+01
1.051829e-01,3.000000000000e+01
1.060976e-01,3.000000000000e+01
1.070122e-01,3.000000000000e+01
1.079268e-01,3.000000000000e+01
1.088415e-01,3.000000000000e+01
1.097561e-01,3.000000000000e+01
1.106707e-01,3.000000000000e+01
1.115854e-01,3.000000000000e+01
1.125000e-01,3.000000000000e+01
1.134146e-01,3.000000000000e+01
1.143293e-01,3.000000000000e+01
1.152439e-01,3.000000000000e+01
1.161585e-01,3.000000000000e+01
1.170732e-01,3.000000000000e+01
1.179878e-01,3.000000000000e+01
1.189024e-01,3.000000000000e+01
1.198171e-01,3.000000000000e+01
1.207317e-01,3.000000000000e+01
1.216463e-01,3.000000000000e+01
1.225610e-01,3.000000000000e+01
1.234756e-01,3.000000000000e+01
1.243902e-01,3.000000000000e+01
1.253049e-01,3.000000000000e+01
1.262195e-01,3.000000000000e+01
1.271341e-01,3.000000000000e+01
1.280488e-01,3.000000000000e+01
1.289634e-01,3.000000000000e+01
1.298780e-01,3.000000000000e+01
1.307927e-01,3.000000000000e+01
1.317073e-01,3.000000000000e+01
1.326220e-01,3.000000000000e+01
1.335366e-01,3.000000000000e+01
1.344512e-01,3.000000000000e+01
1.353659e-01,3.000000000000e+01
1.362805e-01,3.000000000000e+01
1.371951e-01,3.000000000000e+01
1.381098e-01,3.000000000000e+01
1.390244e-01,3.000000000000e+01
1.399390e-01,3.000000000000e+01
1.408537e-01,3.000000000000e+01
1.417683e-01,3.000000000000e+01
1.426829e-01,3.000000000000e+01
1.435976e-01,3.000000000000e+01
1.445122e-01,3.000000000000e+01
1.454268e-01,3.000000000000e+01
1.463415e-01,3.000000000000e+01
1.472561e-01,3.000000000000e+01
1.481707e-01,3.000000000000e+01
1.490854e-01,3.000000000000e+01
1.500000e-01,3.000000000000e+01
1.509146e-01,3.000000000000e+01
1.518293e-01,3.000000000000e+01
1.527439e-01,3.000000000000e+01
1.536585e-01,3.000000000000e+01
1.545732e-01,3.000000000000e+01
1.554878e-01,3.000000000000e+01
1.564024e-01,3.000000000000e+01
1.573171e-01,3.000000000000e+01
1.582317e-01,3.000000000000e+01
1.591463e-01,3.000000000000e+01
1.600610e-01,3.000000000000e+01
1.609756e-01,3.000000000000e+01
1.618902e-01,3.000000000000e+01
1.628049e-01,3.000000000000e+01
1.637195e-01,3.000000000000e+01
1.646341e-01,3.000000000000e+01
1.655488e-01,3.000000000000e+01
1.664634e-01,3.000000000000e+01
1.673780e-01,3.000000000000e+01
1.682927e-01,3.000000000000e+01
1.692073e-01,3.000000000000e+01
1.701220e-01,3.000000000000e+01
1.710366e-01,3.000000000000e+01
1.719512e-01,3.000000000000e+01
1.728659e-01,3.000000000000e+01
1.737805e-01,3.000000000000e+01
1.746951e-01,3.000000000000e+01
1.756098e-01,3.000000000000e+01
1.765244e-01,3.000000000000e+01
1.774390e-01,3.000000000000e+01
1.783537e-01,3.000000000000e+01
1.792683e-01,3.000000000000e+01
1.801829e-01,3.000000000000e+01
1.810976e-01,3.000000000000e+01
1.820122e-01,3.000000000000e+01
1.829268e-01,3.000000000000e+01
1.838415e-01,3.000000000000e+01
1.847561e-01,3.000000000000e+01
1.856707e-01,3.000000000000e+01
1.865854e-01,3.000000000000e+01
1.875000e-01,3.000000000000e+01
1.884146e-01,3.000000000000e+01
1.893293e-01,3.000000000000e+01
1.902439e-01,3.000000000000e+01
1.911585e-01,3.000000000000e+01
1.920732e-01,3.000000000000e+01
1.929878e-01,3.000000000000e+01
1.939024e-01,3.000000000000e+01
1.948171e-01,3.000000000000e+01
1.957317e-01,3.000000000000e+01
1.966463e-01,3.000000000000e+01
1.975610e-01,3.000000000000e+01
1.984756e-01,3.000000000000e+01
1.993902e-01,3.000000000000e+01
2.003049e-01,3.000000000000e+01
2.012195e-01,3.000000000000e+01
2.021341e-01,3.000000000000e+01
2.030488e-01,3.000000000000e+01
2.039634e-01,3.000000000000e+01
2.048780e-01,3.000000000000e+01
2.057927e-01,3.000000000000e+01
2.067073e-01,3.000000000000e+01
2.076220e-01,3.000000000000e+01
2.085366e-01,3.000000000000e+01
2.094512e-01,3.000000000000e+01
2.103659e-01,3.000000000000e+01
2.112805e-01,3.000000000000e+01
2.121951e-01,3.000000000000e+01
2.131098e-01,3.000000000000e+01
2.140244e-01,3.000000000000e+01
2.149390e-01,3.000000000000e+01
2.158537e-01,3.000000000000e+01
2.167683e-01,3.000000000000e+01
2.176829e-01,3.000000000000e+01
2.185976e-01,3.000000000000e+01
2.195122e-01,3.000000000000e+01
2.204268e-01,3.000000000000e+01
2.213415e-01,3.000000000000e+01
2.222561e-01,3.000000000000e+01
2.231707e-01,3.000000000000e+01
2.240854e-01,3.000000000000e+01
2.250000e-01,3.000000000000e+01
2.259146e-01,3.000000000000e+01
2.268293e-01,3.000000000000e+01
2.277439e-01,3.000000000000e+01
2.286585e-01,3.000000000000e+01
2.295732e-01,3.000000000000e+01
2.304878e-01,3.000000000000e+01
2.314024e-01,3.000000000000e+01
2.323171e-01,3.000000000000e+01
2.332317e-01,3.000000000000e+01
2.341463e-01,3.000000000000e+01
2.350610e-01,3.000000000000e+01
2.359756e-01,3.000000000000e+01
2.368902e-01,3.000000000000e+01
2.378049e-01,3.000000000000e+01
2.387195e-01,3.000000000000e+01
2.396341e-01,3.000000000000e+01
2.405488e-01,3.000000000000e+01
2.414634e-01,3.000000000000e+01
2.423780e-01,3.000000000000e+01
2.432927e-01,3.000000000000e+01
2.442073e-01,3.000000000000e+01
2.451220e-01,3.000000000000e+01
2.460366e-01,3.000000000000e+01
2.469512e-01,3.000000000000e+01
2.478659e-01,3.000000000000e+01
2.487805e-01,3.000000000000e+01
2.496951e-01,3.000000000000e+01
2.506098e-01,3.000000000000e+01
2.515244e-01,3.000000000000e+01
2.524390e-01,3.000000000000e+01
2.533537e-01,3.000000000000e+01
2.542683e-01,3.000000000000e+01
2.551829e-01,3.000000000000e+01
2.560976e-01,3.000000000000e+01
2.570122e-01,3.000000000000e+01
2.579268e-01,3.000000000000e+01
2.588415e-01,3.000000000000e+01
2.597561e-01,3.000000000000e+01
2.606707e-01,3.000000000000e+01
2.615854e-01,3.000000000000e+01
2.625000e-01,3.000000000000e+01
2.634146e-01,3.000000000000e+01
2.643293e-01,3.000000000000e+01
2.652439e-01,3.000000000000e+01
2.661585e-01,3.000000000000e+01
2.670732e-01,3.000000000000e+01
2.679878e-01,3.000000000000e+01
2.689024e-01,3.000000000000e+01
2.698171e-01,3.000000000000e+01
2.707317e-01,3.000000000000e+01
2.716463e-01,3.000000000000e+01
2.725610e-01,3.000000000000e+01
2.734756e-01,3.000000000000e+01
2.743902e-01,3.000000000000e+01
2.753049e-01,3.000000000000e+01
2.762195e-01,3.000000000000e+01
2.771341e-01,3.000000000000e+01
2.780488e-01,3.000000000000e+01
2.789634e-01,3.000000000000e+01
2.798780e-01,3.000000000000e+01
2.807927e-01,3.000000000000e+01
2.817073e-01,3.000000000000e+01
2.826220e-01,3.000000000000e+01
2.835366e-01,3.000000000000e+01
2.844512e-01,3.000000000000e+01
2.853659e-01,3.000000000000e+01
2.862805e-01,3.000000000000e+01
2.871951e-01,3.000000000000e+01
2.881098e-01,3.000000000000e+01
2.890244e-01,3.000000000000e+01
2.899390e-01,3.000000000000e+01
2.908537e-01,3.000000000000e+01
2.917683e-01,3.000000000000e+01
2.926829e-01,3.000000000000e+01
2.935976e-01,3.000000000000e+01
2.945122e-01,3.000000000000e+01
2.954268e-01,3.000000000000e+01
2.963415e-01,3.000000000000e+01
2.972561e-01,3.000000000000e+01
2.981707e-01,3.000000000000e+01
2.990854e-01,3.000000000000e+01
3.000000e-01,3.000000000000e+01
3.009146e-01,3.000000000000e+01
3.018293e-01,3.000000000000e+01
3.027439e-01,3.000000000000e+01
3.036585e-01,3.000000000000e+01
3.045732e-01,3.000000000000e+01
3.054878e-01,3.000000000000e+01
3.064024e-01,3.000000000000e+01
3.073171e-01,3.000000000000e+01
3.082317e-01,3.000000000000e+01
3.091463e-01,3.000000000000e+01
3.100610e-01,3.000000000000e+01
3.109756e-01,3.000000000000e+01
3.118902e-01,3.000000000000e+01
3.128049e-01,3.000000000000e+01
3.137195e-01,3.000000000000e+01
3.146341e-01,3.000000000000e+01
3.155488e-01,3.000000000000e+01
3.164634e-01,3.000000000000e+01
3.173780e-01,3.000000000000e+01
3.182927e-01,3.000000000000e+01
3.192073e-01,3.000000000000e+01
3.201220e-01,3.000000000000e+01
3.210366e-01,3.000000000000e+01
3.219512e-01,3.000000000000e+01
3.228659e-01,3.000000000000e+01
3.237805e-01,3.000000000000e+01
3.246951e-01,3.000000000000e+01
3.256098e-01,3.000000000000e+01
3.265244e-01,3.000000000000e+01
3.274390e-01,3.000000000000e+01
3.283537e-01,3.000000000000e+01
3.292683e-01,3.000000000000e+01
3.301829e-01,3.000000000000e+01
3.310976e-01,3.000000000000e+01
3.320122e-01,3.000000000000e+01
3.329268e-01,3.000000000000e+01
3.338415e-01,3.000000000000e+01
3.347561e-01,3.000000000000e+01
3.356707e-01,3.000000000000e+01
3.365854e-01,3.000000000000e+01
3.375000e-01,3.000000000000e+01
3.384146e-01,3.000000000000e+01
3.393293e-01,3.000000000000e+01
3.402439e-01,3.000000000000e+01
3.411585e-01,3.000000000000e+01
3.420732e-01,3.000000000000e+01
3.429878e-01,3.000000000000e+01
3.439024e-01,3.000000000000e+01
3.448171e-01,3.000000000000e+01
3.457317e-01,3.000000000000e+01
3.466463e-01,3.000000000000e+01
3.475610e-01,3.000000000000e+01
3.484756e-01,3.000000000000e+01
3.493902e-01,3.000000000000e+01
3.503049e-01,3.000000000000e+01
3.512195e-01,3.000000000000e+01
3.521341e-01,3.000000000000e+01
3.530488e-01,3.000000000000e+01
3.539634e-01,3.000000000000e+01
3.548780e-01,3.000000000000e+01
3.557927e-01,3.000000000000e+01
3.567073e-01,3.000000000000e+01
3.576220e-01,3.000000000000e+01
3.585366e-01,3.000000000000e+01
3.594512e-01,3.000000000000e+01
3.603659e-01,3.000000000000e+01
3.612805e-01,3.000000000000e+01
3.621951e-01,3.000000000000e+01
3.631098e-01,3.000000000000e+01
3.640244e-01,3.000000000000e+01
3.649390e-01,3.000000000000e+01
3.658537e-01,3.000000000000e+01
3.667683e-01,3.000000000000e+01
3.676829e-01,3.000000000000e+01
3.685976e-01,3.000000000000e+01
3.695122e-01,3.000000000000e+01
3.704268e-01,3.000000000000e+01
3.713415e-01,3.000000000000e+01
3.722561e-01,3.000000000000e+01
3.731707e-01,3.000000000000e+01
3.740854e-01,3.000000000000e+01
3.750000e-01,3.000000000000e+01
3.759146e-01,3.000000000000e+01
3.768293e-01,3.000000000000e+01
3.777439e-01,3.000000000000e+01
3.786585e-01,3.000000000000e+01
3.795732e-01,3.000000000000e+01
3.804878e-01,3.000000000000e+01
3.814024e-01,3.000000000000e+01
3.823171e-01,3.000000000000e+01
3.832317e-01,3.000000000000e+01
3.841463e-01,3.000000000000e+01
3.850610e-01,3.000000000000e+01
3.859756e-01,3.000000000000e+01
3.868902e-01,3.000000000000e+01
3.878049e-01,3.000000000000e+01
3.887195e-01,3.000000000000e+01
3.896341e-01,3.000000000000e+01
3.905488e-01,3.000000000000e+01
3.914634e-01,3.000000000000e+01
3.923780e-01,3.000000000000e+01
3.932927e-01,3.000000000000e+01
3.942073e-01,3.000000000000e+01
3.951220e-01,3.000000000000e+01
3.960366e-01,3.000000000000e+01
3.969512e-01,3.000000000000e+01
3.978659e-01,3.000000000000e+01
3.987805e-01,3.000000000000e+01
3.996951e-01,3.000000000000e+01
4.006098e-01,3.000000000000e+01
4.015244e-01,3.000000000000e+01
4.024390e-01,3.000000000000e+01
4.033537e-01,3.000000000000e+01
4.042683e-01,4.044849414025e+00
4.051829e-01,4.044849414025e+00
4.060976e-01,4.044849414025e+00
4.070122e-01,4.044849414025e+00
4.079268e-01,4.044849414025e+00
4.088415e-01,4.044849414025e+00
4.097561e-01,4.044849414025e+00
4.106707e-01,4.044849414025e+00
4.115854e-01,4.044849414025e+00
4.125000e-01,4.044849414025e+00
4.134146e-01,4.044849414025e+00
4.143293e-01,4.044849414025e+00
4.152439e-01,4.044849414025e+00
4.161585e-01,4.044849414025e+00
4.170732e-01,4.044849414025e+00
4.179878e-01,4.044849414025e+00
4.189024e-01,4.044849414025e+00
4.198171e-01,4.044849414025e+00
4.207317e-01,4.044849414025e+00
4.216463e-01,4.044849414025e+00
4.225610e-01,4.044849414025e+00
4.234756e-01,4.044849414025e+00
4.243902e-01,4.044849414025e+00
4.253049e-01,4.044849414025e+00
4.262195e-01,4.044849414025e+00
4.271341e-01,4.044849414025e+00
4.280488e-01,4.044849414025e+00
4.289634e-01,4.044849414025e+00
4.298780e-01,4.044849414025e+00
4.307927e-01,4.044849414025e+00
4.317073e-01,4.044849414025e+00
4.326220e-01,4.044849414025e+00
4.335366e-01,4.044849414025e+00
4.344512e-01,4.044849414025e+00
4.353659e-01,4.044849414025e+00
4.362805e-01,4.044849414025e+00
4.371951e-01,4.044849414025e+00
4.381098e-01,4.044849414025e+00
4.390244e-01,4.044849414025e+00
4.399390e-01,4.044849414025e+00
4.408537e-01,4.044849414025e+00
4.417683e-01,4.044849414025e+00
4.426829e-01,4.044849414025e+00
4.435976e-01,4.044849414025e+00
4.445122e-01,4.044849414025e+00
4.454268e-01,4.044849414025e+00
4.463415e-01,4.044849414025e+00
4.472561e-01,4.044849414025e+00
4.481707e-01,4.044849414025e+00
4.490854e-01,4.044849414025e+00
4.500000e-01,4.044849414025e+00
4.509146e-01,4.044849414025e+00
4.518293e-01,4.044849414025e+00
4.527439e-01,4.044849414025e+00
4.536585e-01,4.044849414025e+00
4.545732e-01,4.044849414025e+00
4.554878e-01,4.044849414025e+00
4.564024e-01,4.044849414025e+00
4.573171e-01,3.954680973969e+00
4.582317e-01,3.954680973969e+00
4.591463e-01,3.954680973969e+00
4.600610e-01,3.954680973969e+00
4.609756e-01,3.954680973969e+00
4.618902e-01,3.954680973969e+00
4.628049e-01,3.954680973969e+00
4.637195e-01,3.954680973969e+00
4.646341e-01,3.954680973969e+00
4.655488e-01,3.954680973969e+00
4.664634e-01,3.954680973969e+00
4.673780e-01,3.954680973969e+00
4.682927e-01,3.954680973969e+00
4.692073e-01,3.954680973969e+00
4.701220e-01,3.954680973969e+00
4.710366e-01,3.954680973969e+00
4.719512e-01,3.954680973969e+00
4.728659e-01,3.954680973969e+00
4.737805e-01,3.954680973969e+00
4.746951e-01,3.954680973969e+00
4.756098e-01,3.954680973969e+00
4.765244e-01,3.954680973969e+00
4.774390e-01,3.954680973969e+00
4.783537e-01,3.954680973969e+00
4.792683e-01,3.954680973969e+00
4.801829e-01,3.954680973969e+00
4.810976e-01,3.954680973969e+00
4.820122e-01,3.954680973969e+00
4.829268e-01,3.954680973969e+00
4.838415e-01,3.954680973969e+00
4.847561e-01,3.954680973969e+00
4.856707e-01,3.954680973969e+00
4.865854e-01,3.954680973969e+00
4.875000e-01,3.954680973969e+00
4.884146e-01,3.954680973969e+00
4.893293e-01,3.954680973969e+00
4.902439e-01,3.954680973969e+00
4.911585e-01,3.954680973969e+00
4.920732e-01,3.954680973969e+00
4.929878e-01,3.954680973969e+00
4.939024e-01,3.954680973969e+00
4.948171e-01,3.954680973969e+00
4.957317e-01,3.954680973969e+00
4.966463e-01,3.954680973969e+00
4.975610e-01,3.954680973969e+00
4.984756e-01,3.954680973969e+00
4.993902e-01,3.954680973969e+00
5.003049e-01,3.954680973969e+00
5.012195e-01,3.954680973969e+00
5.021341e-01,3.954680973969e+00
5.030488e-01,3.954680973969e+00
5.039634e-01,3.954680973969e+00
5.048780e-01,3.954680973969e+00
5.057927e-01,3.954680973969e+00
5.067073e-01,3.954680973969e+00
5.076220e-01,3.954680973969e+00
5.085366e-01,3.954680973969e+00
5.094512e-01,3.954680973969e+00
5.103659e-01,3.089229307740e+00
5.112805e-01,3.089229307740e+00
5.121951e-01,3.089229307740e+00
5.131098e-01,3.089229307740e+00
5.140244e-01,3.089229307740e+00
5.149390e-01,3.089229307740e+00
5.158537e-01,3.089229307740e+00
5.167683e-01,3.089229307740e+00
5.176829e-01,3.089229307740e+00
5.185976e-01,3.089229307740e+00
5.195122e-01,3.089229307740e+00
5.204268e-01,3.089229307740e+00
5.213415e-01,3.089229307740e+00
5.222561e-01,3.089229307740e+00
5.231707e-01,3.089229307740e+00
5.240854e-01,3.089229307740e+00
5.250000e-01,3.089229307740e+00
5.259146e-01,3.089229307740e+00
5.268293e-01,3.089229307740e+00
5.277439e-01,3.089229307740e+00
5.286585e-01,3.089229307740e+00
5.295732e-01,3.089229307740e+00
5.304878e-01,3.089229307740e+00
5.314024e-01,3.089229307740e+00
5.323171e-01,3.089229307740e+00
5.332317e-01,3.089229307740e+00
5.341463e-01,3.089229307740e+00
5.350610e-01,3.089229307740e+00
5.359756e-01,3.089229307740e+00
5.368902e-01,3.089229307740e+00
5.378049e-01,3.089229307740e+00
5.387195e-01,3.089229307740e+00
5.396341e-01,3.089229307740e+00
5.405488e-01,3.089229307740e+00
5.414634e-01,3.089229307740e+00
5.423780e-01,3.089229307740e+00
5.432927e-01,3.089229307740e+00
5.442073e-01,3.089229307740e+00
5.451220e-01,3.089229307740e+00
5.460366e-01,3.089229307740e+00
5.469512e-01,3.089229307740e+00
5.478659e-01,3.089229307740e+00
5.487805e-01,3.089229307740e+00
5.496951e-01,3.089229307740e+00
5.506098e-01,3.089229307740e+00
5.515244e-01,3.089229307740e+00
5.524390e-01,3.089229307740e+00
5.533537e-01,3.089229307740e+00
5.542683e-01,3.089229307740e+00
5.551829e-01,3.089229307740e+00
5.560976e-01,3.089229307740e+00
5.570122e-01,3.089229307740e+00
5.579268e-01,3.089229307740e+00
5.588415e-01,3.089229307740e+00
5.597561e-01,3.089229307740e+00
5.606707e-01,3.089229307740e+00
5.615854e-01,3.089229307740e+00
5.625000e-01,3.089229307740e+00
5.634146e-01,3.089229307740e+00
5.643293e-01,3.089229307740e+00
5.652439e-01,3.089229307740e+00
5.661585e-01,3.089229307740e+00
5.670732e-01,3.089229307740e+00
5.679878e-01,3.089229307740e+00
5.689024e-01,3.089229307740e+00
5.698171e-01,3.089229307740e+00
5.707317e-01,3.089229307740e+00
5.716463e-01,3.089229307740e+00
5.725610e-01,3.089229307740e+00
5.734756e-01,3.089229307740e+00
5.743902e-01,3.089229307740e+00
5.753049e-01,3.089229307740e+00
5.762195e-01,3.089229307740e+00
5.771341e-01,3.089229307740e+00
5.780488e-01,3.089229307740e+00
5.789634e-01,3.089229307740e+00
5.798780e-01,3.089229307740e+00
5.807927e-01,3.089229307740e+00
5.817073e-01,2.908892427629e+00
5.826220e-01,2.908892427629e+00
5.835366e-01,2.908892427629e+00
5.844512e-01,2.908892427629e+00
5.853659e-01,2.908892427629e+00
5.862805e-01,2.908892427629e+00
5.871951e-01,2.908892427629e+00
5.881098e-01,2.908892427629e+00
5.890244e-01,2.908892427629e+00
5.899390e-01,2.908892427629e+00
5.908537e-01,2.908892427629e+00
5.917683e-01,2.908892427629e+00
5.926829e-01,2.908892427629e+00
5.935976e-01,2.908892427629e+00
5.945122e-01,2.908892427629e+00
5.954268e-01,2.908892427629e+00
5.963415e-01,2.908892427629e+00
5.972561e-01,2.908892427629e+00
5.981707e-01,2.908892427629e+00
5.990854e-01,2.908892427629e+00
6.000000e-01,2.908892427629e+00
6.009146e-01,2.908892427629e+00
6.018293e-01,2.908892427629e+00
6.027439e-01,2.908892427629e+00
6.036585e-01,2.908892427629e+00
6.045732e-01,2.908892427629e+00
6.054878e-01,2.908892427629e+00
6.064024e-01,2.908892427629e+00
6.073171e-01,2.908892427629e+00
6.082317e-01,2.908892427629e+00
6.091463e-01,2.908892427629e+00
6.100610e-01,2.908892427629e+00
6.109756e-01,2.908892427629e+00
6.118902e-01,2.908892427629e+00
6.128049e-01,2.908892427629e+00
6.137195e-01,2.908892427629e+00
6.146341e-01,2.908892427629e+00
6.155488e-01,2.908892427629e+00
6.164634e-01,2.908892427629e+00
6.173780e-01,2.908892427629e+00
6.182927e-01,2.908892427629e+00
6.192073e-01,2.908892427629e+00
6.201220e-01,2.908892427629e+00
6.210366e-01,2.908892427629e+00
6.219512e-01,2.908892427629e+00
6.228659e-01,2.908892427629e+00
6.237805e-01,2.908892427629e+00
6.246951e-01,2.908892427629e+00
6.256098e-01,2.908892427629e+00
6.265244e-01,2.908892427629e+00
6.274390e-01,2.908892427629e+00
6.283537e-01,2.908892427629e+00
6.292683e-01,2.908892427629e+00
6.301829e-01,2.908892427629e+00
6.310976e-01,2.908892427629e+00
6.320122e-01,2.908892427629e+00
6.329268e-01,2.908892427629e+00
6.338415e-01,2.908892427629e+00
6.347561e-01,2.908892427629e+00
6.356707e-01,2.908892427629e+00
6.365854e-01,2.908892427629e+00
6.375000e-01,2.908892427629e+00
6.384146e-01,2.908892427629e+00
6.393293e-01,2.908892427629e+00
6.402439e-01,2.908892427629e+00
6.411585e-01,2.908892427629e+00
6.420732e-01,2.908892427629e+00
6.429878e-01,2.908892427629e+00
6.439024e-01,2.908892427629e+00
6.448171e-01,2.908892427629e+00
6.457317e-01,2.908892427629e+00
6.466463e-01,2.908892427629e+00
6.475610e-01,2.908892427629e+00
6.484756e-01,2.908892427629e+00
6.493902e-01,2.908892427629e+00
6.503049e-01,2.908892427629e+00
6.512195e-01,2.908892427629e+00
6.521341e-01,2.908892427629e+00
6.530488e-01,2.548177455341e+00
6.539634e-01,2.548177455341e+00
6.548780e-01,2.548177455341e+00
6.557927e-01,2.548177455341e+00
6.567073e-01,2.548177455341e+00
6.576220e-01,2.548177455341e+00
6.585366e-01,2.548177455341e+00
6.594512e-01,2.548177455341e+00
6.603659e-01,2.548177455341e+00
6.612805e-01,2.548177455341e+00
6.621951e-01,2.548177455341e+00
6.631098e-01,2.548177455341e+00
6.640244e-01,2.548177455341e+00
6.649390e-01,2.548177455341e+00
6.658537e-01,2.548177455341e+00
6.667683e-01,2.548177455341e+00
6.676829e-01,2.277672135174e+00
6.685976e-01,2.277672135174e+00
6.695122e-01,2.277672135174e+00
6.704268e-01,2.277672135174e+00
6.713415e-01,2.277672135174e+00
6.722561e-01,2.277672135174e+00
6.731707e-01,2.277672135174e+00
6.740854e-01,2.277672135174e+00
6.750000e-01,2.277672135174e+00
6.759146e-01,2.277672135174e+00
6.768293e-01,2.277672135174e+00
6.777439e-01,2.277672135174e+00
6.786585e-01,2.277672135174e+00
6.795732e-01,2.277672135174e+00
6.804878e-01,2.277672135174e+00
6.814024e-01,2.277672135174e+00
6.823171e-01,2.176581816617e+00
6.832317e-01,2.176581816617e+00
6.841463e-01,2.176581816617e+00
6.850610e-01,2.176581816617e+00
6.859756e-01,2.176581816617e+00
6.868902e-01,2.176581816617e+00
6.878049e-01,2.176581816617e+00
6.887195e-01,2.176581816617e+00
6.896341e-01,2.176581816617e+00
6.905488e-01,2.176581816617e+00
6.914634e-01,2.176581816617e+00
6.923780e-01,2.176581816617e+00
6.932927e-01,2.176581816617e+00
6.942073e-01,2.176581816617e+00
6.951220e-01,2.176581816617e+00
6.960366e-01,2.176581816617e+00
6.969512e-01,2.176581816617e+00
6.978659e-01,2.176581816617e+00
6.987805e-01,2.176581816617e+00
6.996951e-01,2.176581816617e+00
7.006098e-01,2.176581816617e+00
7.015244e-01,2.176581816617e+00
7.024390e-01,2.176581816617e+00
7.033537e-01,2.176581816617e+00
7.042683e-01,2.176581816617e+00
7.051829e-01,2.176581816617e+00
7.060976e-01,2.176581816617e+00
7.070122e-01,2.176581816617e+00
7.079268e-01,2.176581816617e+00
7.088415e-01,2.176581816617e+00
7.097561e-01,2.176581816617e+00
7.106707e-01,2.176581816617e+00
7.115854e-01,2.176581816617e+00
7.125000e-01,2.176581816617e+00
7.134146e-01,2.176581816617e+00
7.143293e-01,2.176581816617e+00
7.152439e-01,2.176581816617e+00
7.161585e-01,2.176581816617e+00
7.170732e-01,2.176581816617e+00
7.179878e-01,2.176581816617e+00
7.189024e-01,2.176581816617e+00
7.198171e-01,2.176581816617e+00
7.207317e-01,2.176581816617e+00
7.216463e-01,2.176581816617e+00
7.225610e-01,2.176581816617e+00
7.234756e-01,2.176581816617e+00
7.243902e-01,2.176581816617e+00
7.253049e-01,2.176581816617e+00
7.262195e-01,2.176581816617e+00
7.271341e-01,2.176581816617e+00
7.280488e-01,2.176581816617e+00
7.289634e-01,2.176581816617e+00
7.298780e-01,2.176581816617e+00
7.307927e-01,2.176581816617e+00
7.317073e-01,2.176581816617e+00
7.326220e-01,2.176581816617e+00
7.335366e-01,2.176581816617e+00
7.344512e-01,2.176581816617e+00
7.353659e-01,2.176581816617e+00
7.362805e-01,2.176581816617e+00
7.371951e-01,2.176581816617e+00
7.381098e-01,2.176581816617e+00
7.390244e-01,2.176581816617e+00
7.399390e-01,2.176581816617e+00
7.408537e-01,2.176581816617e+00
7.417683e-01,2.176581816617e+00
7.426829e-01,2.176581816617e+00
7.435976e-01,2.176581816617e+00
7.445122e-01,2.176581816617e+00
7.454268e-01,2.176581816617e+00
7.463415e-01,2.176581816617e+00
7.472561e-01,2.176581816617e+00
7.481707e-01,1.897627434006e+00
7.490854e-01,1.897627434006e+00
7.500000e-01,1.897627434006e+00
7.509146e-01,1.897627434006e+00
7.518293e-01,1.897627434006e+00
7.527439e-01,1.897627434006e+00
7.536585e-01,1.815908056395e+00
7.545732e-01,1.815908056395e+00
7.554878e-01,1.815908056395e+00
7.564024e-01,1.815908056395e+00
7.573171e-01,1.815908056395e+00
7.582317e-01,1.815908056395e+00
7.591463e-01,1.815908056395e+00
7.600610e-01,1.815908056395e+00
7.609756e-01,1.815908056395e+00
7.618902e-01,1.815908056395e+00
7.628049e-01,1.815908056395e+00
7.637195e-01,1.815908056395e+00
7.646341e-01,1.815908056395e+00
7.655488e-01,1.815908056395e+00
7.664634e-01,1.815908056395e+00
7.673780e-01,1.815908056395e+00
7.682927e-01,1.815908056395e+00
7.692073e-01,1.815908056395e+00
7.701220e-01,1.815908056395e+00
7.710366e-01,1.815908056395e+00
7.719512e-01,1.815908056395e+00
7.728659e-01,1.815908056395e+00
7.737805e-01,1.815908056395e+00
7.746951e-01,1.815908056395e+00
7.756098e-01,1.815908056395e+00
7.765244e-01,1.815908056395e+00
7.774390e-01,1.815908056395e+00
7.783537e-01,1.815908056395e+00
7.792683e-01,1.815908056395e+00
7.801829e-01,1.815908056395e+00
7.810976e-01,1.815908056395e+00
7.820122e-01,1.815908056395e+00
7.829268e-01,1.815908056395e+00
7.838415e-01,1.815908056395e+00
7.847561e-01,1.815908056395e+00
7.856707e-01,1.815908056395e+00
7.865854e-01,1.815908056395e+00
7.875000e-01,1.815908056395e+00
7.884146e-01,1.815908056395e+00
7.893293e-01,1.815908056395e+00
7.902439e-01,1.815908056395e+00
7.911585e-01,1.815908056395e+00
7.920732e-01,1.815908056395e+00
7.929878e-01,1.815908056395e+00
7.939024e-01,1.815908056395e+00
7.948171e-01,1.815908056395e+00
7.957317e-01,1.815908056395e+00
7.966463e-01,1.815908056395e+00
7.975610e-01,1.815908056395e+00
7.984756e-01,1.815908056395e+00
7.993902e-01,1.815908056395e+00
8.003049e-01,1.815908056395e+00
8.012195e-01,1.815908056395e+00
8.021341e-01,1.815908056395e+00
8.030488e-01,1.815908056395e+00
8.039634e-01,1.815908056395e+00
8.048780e-01,1.815908056395e+00
8.057927e-01,1.815908056395e+00
8.067073e-01,1.815908056395e+00
8.076220e-01,1.815908056395e+00
8.085366e-01,1.815908056395e+00
8.094512e-01,1.815908056395e+00
8.103659e-01,1.815908056395e+00
8.112805e-01,1.815908056395e+00
8.121951e-01,1.815908056395e+00
8.131098e-01,1.815908056395e+00
8.140244e-01,1.815908056395e+00
8.149390e-01,1.815908056395e+00
8.158537e-01,1.815908056395e+00
8.167683e-01,1.815908056395e+00
8.176829e-01,1.815908056395e+00
8.185976e-01,1.815908056395e+00
8.195122e-01,1.815908056395e+00
8.204268e-01,1.815908056395e+00
8.213415e-01,1.677099412337e+00
8.222561e-01,1.677099412337e+00
8.231707e-01,1.677099412337e+00
8.240854e-01,1.677099412337e+00
8.250000e-01,1.677099412337e+00
8.259146e-01,1.677099412337e+00
8.268293e-01,1.677099412337e+00
8.277439e-01,1.677099412337e+00
8.286585e-01,1.677099412337e+00
8.295732e-01,1.677099412337e+00
8.304878e-01,1.677099412337e+00
8.314024e-01,1.677099412337e+00
8.323171e-01,1.677099412337e+00
8.332317e-01,1.677099412337e+00
8.341463e-01,1.677099412337e+00
8.350610e-01,1.677099412337e+00
8.359756e-01,1.496747046385e+00
8.368902e-01,1.496747046385e+00
8.378049e-01,1.496747046385e+00
8.387195e-01,1.496747046385e+00
8.396341e-01,1.496747046385e+00
8.405488e-01,1.496747046385e+00
8.414634e-01,1.446785233728e+00
8.423780e-01,1.446785233728e+00
8.432927e-01,1.446785233728e+00
8.442073e-01,1.446785233728e+00
8.451220e-01,1.446785233728e+00
8.460366e-01,1.446785233728e+00
8.469512e-01,1.345676871705e+00
8.478659e-01,1.345676871705e+00
8.487805e-01,1.345676871705e+00
8.496951e-01,1.345676871705e+00
8.506098e-01,1.345676871705e+00
8.515244e-01,1.345676871705e+00
8.524390e-01,1.345676871705e+00
8.533537e-01,1.345676871705e+00
8.542683e-01,1.345676871705e+00
8.551829e-01,1.345676871705e+00
8.560976e-01,1.345676871705e+00
8.570122e-01,1.345676871705e+00
8.579268e-01,1.345676871705e+00
8.588415e-01,1.345676871705e+00
8.597561e-01,1.345676871705e+00
8.606707e-01,1.345676871705e+00
8.615854e-01,1.345676871705e+00
8.625000e-01,1.345676871705e+00
8.634146e-01,1.345676871705e+00
8.643293e-01,1.345676871705e+00
8.652439e-01,1.345676871705e+00
8.661585e-01,1.345676871705e+00
8.670732e-01,1.345676871705e+00
8.679878e-01,1.345676871705e+00
8.689024e-01,1.345676871705e+00
8.698171e-01,1.345676871705e+00
8.707317e-01,1.345676871705e+00
8.716463e-01,1.345676871705e+00
8.725610e-01,1.345676871705e+00
8.734756e-01,1.345676871705e+00
8.743902e-01,1.345676871705e+00
8.753049e-01,1.345676871705e+00
8.762195e-01,1.345676871705e+00
8.771341e-01,1.345676871705e+00
8.780488e-01,1.345676871705e+00
8.789634e-01,1.345676871705e+00
8.798780e-01,1.345676871705e+00
8.807927e-01,1.345676871705e+00
8.817073e-01,1.345676871705e+00
8.826220e-01,1.345676871705e+00
8.835366e-01,1.345676871705e+00
8.844512e-01,1.345676871705e+00
8.853659e-01,1.345676871705e+00
8.862805e-01,1.345676871705e+00
8.871951e-01,1.345676871705e+00
8.881098e-01,1.345676871705e+00
8.890244e-01,1.345676871705e+00
8.899390e-01,1.345676871705e+00
8.908537e-01,1.345676871705e+00
8.917683e-01,1.345676871705e+00
8.926829e-01,1.345676871705e+00
8.935976e-01,1.345676871705e+00
8.945122e-01,1.345676871705e+00
8.954268e-01,1.345676871705e+00
8.963415e-01,1.345676871705e+00
8.972561e-01,1.345676871705e+00
8.981707e-01,1.345676871705e+00
8.990854e-01,1.345676871705e+00
9.000000e-01,1.345676871705e+00
9.009146e-01,1.345676871705e+00
9.018293e-01,1.345676871705e+00
9.027439e-01,1.136088772004e+00
9.036585e-01,1.136088772004e+00
9.045732e-01,1.136088772004e+00
9.054878e-01,1.136088772004e+00
9.064024e-01,1.136088772004e+00
9.073171e-01,1.136088772004e+00
9.082317e-01,1.136088772004e+00
9.091463e-01,1.136088772004e+00
9.100610e-01,1.136088772004e+00
9.109756e-01,1.136088772004e+00
9.118902e-01,1.136088772004e+00
9.128049e-01,1.136088772004e+00
9.137195e-01,1.136088772004e+00
9.146341e-01,1.136088772004e+00
9.155488e-01,1.136088772004e+00
9.164634e-01,1.136088772004e+00
9.173780e-01,1.105508707032e+00
9.182927e-01,1.105508707032e+00
9.192073e-01,1.000000000000
9.201220e-01,1.000000000000
9.210366e-01,1.000000000000
9.219512e-01,1.000000000000
9.228659e-01,1.000000000000
9.237805e-01,1.000000000000
9.246951e-01,1.000000000000
9.256098e-01,1.000000000000
9.265244e-01,1.000000000000
9.274390e-01,1.000000000000
9.283537e-01,1.000000000000
9.292683e-01,1.000000000000
9.301829e-01,1.000000000000
9.310976e-01,1.000000000000
9.320122e-01,1.000000000000
9.329268e-01,1.000000000000
9.338415e-01,1.000000000000
9.347561e-01,1.000000000000
9.356707e-01,1.000000000000
9.365854e-01,1.000000000000
9.375000e-01,1.000000000000
9.384146e-01,1.000000000000
9.393293e-01,1.000000000000
9.402439e-01,1.000000000000
9.411585e-01,1.000000000000
9.420732e-01,1.000000000000
9.429878e-01,1.000000000000
9.439024e-01,1.000000000000
9.448171e-01,1.000000000000
9.457317e-01,1.000000000000
9.466463e-01,1.000000000000
9.475610e-01,1.000000000000
9.484756e-01,1.000000000000
9.493902e-01,1.000000000000
9.503049e-01,1.000000000000
9.512195e-01,1.000000000000
9.521341e-01,1.000000000000
9.530488e-01,1.000000000000
9.539634e-01,1.000000000000
9.548780e-01,1.000000000000
9.557927e-01,1.000000000000
9.567073e-01,1.000000000000
9.576220e-01,1.000000000000
9.585366e-01,1.000000000000
9.594512e-01,1.000000000000
9.603659e-01,1.000000000000
9.612805e-01,1.000000000000
9.621951e-01,1.000000000000
9.631098e-01,1.000000000000
9.640244e-01,1.000000000000
9.649390e-01,1.000000000000
9.658537e-01,1.000000000000
9.667683e-01,1.000000000000
9.676829e-01,1.000000000000
9.685976e-01,1.000000000000
9.695122e-01,1.000000000000
9.704268e-01,1.000000000000
9.713415e-01,1.000000000000
9.722561e-01,1.000000000000
9.731707e-01,1.000000000000
9.740854e-01,1.000000000000
9.750000e-01,1.000000000000
9.759146e-01,1.000000000000
9.768293e-01,1.000000000000
9.777439e-01,1.000000000000
9.786585e-01,1.000000000000
9.795732e-01,1.000000000000
9.804878e-01,1.000000000000
9.814024e-01,1.000000000000
9.823171e-01,1.000000000000
9.832317e-01,1.000000000000
9.841463e-01,1.000000000000
9.850610e-01,1.000000000000
9.859756e-01,1.000000000000
9.868902e-01,1.000000000000
9.878049e-01,1.000000000000
9.887195e-01,1.000000000000
9.896341e-01,1.000000000000
9.905488e-01,1.000000000000
9.914634e-01,1.000000000000
9.923780e-01,1.000000000000
9.932927e-01,1.000000000000
9.942073e-01,1.000000000000
9.951220e-01,1.000000000000
9.960366e-01,1.000000000000
9.969512e-01,1.000000000000
9.978659e-01,1.000000000000
9.987805e-01,1.000000000000
9.996951e-01,1.000000000000


==> out/pow2-bfloat16.csv <==
0.000000e+00,5.000000000000e+02
9.765625e-04,5.000000000000e+02
1.953125e-03,5.000000000000e+02
2.929688e-03,5.000000000000e+02
3.906250e-03,5.000000000000e+02
4.882812e-03,5.000000000000e+02
5.859375e-03,5.000000000000e+02
6.835938e-03,5.000000000000e+02
7.812500e-03,5.000000000000e+02
8.789062e-03,5.000000000000e+02
9.765625e-03,5.000000000000e+02
1.074219e-02,5.000000000000e+02
1.171875e-02,5.000000000000e+02
1.269531e-02,5.000000000000e+02
1.367188e-02,5.000000000000e+02
1.464844e-02,5.000000000000e+02
1.562500e-02,5.000000000000e+02
1.660156e-02,5.000000000000e+02
1.757812e-02,5.000000000000e+02
1.855469e-02,5.000000000000e+02
1.953125e-02,5.000000000000e+02
2.050781e-02,5.000000000000e+02
2.148438e-02,5.000000000000e+02
2.246094e-02,5.000000000000e+02
2.343750e-02,5.000000000000e+02
2.441406e-02,5.000000000000e+02
2.539062e-02,5.000000000000e+02
2.636719e-02,5.000000000000e+02
2.734375e-02,5.000000000000e+02
2.832031e-02,5.000000000000e+02
2.929688e-02,5.000000000000e+02
3.027344e-02,5.000000000000e+02
3.125000e-02,5.000000000000e+02
3.222656e-02,5.000000000000e+02
3.320312e-02,5.000000000000e+02
3.417969e-02,5.000000000000e+02
3.515625e-02,5.000000000000e+02
3.613281e-02,5.000000000000e+02
3.710938e-02,5.000000000000e+02
3.808594e-02,5.000000000000e+02
3.906250e-02,5.000000000000e+02
4.003906e-02,5.000000000000e+02
4.101562e-02,5.000000000000e+02
4.199219e-02,5.000000000000e+02
4.296875e-02,5.000000000000e+02
4.394531e-02,5.000000000000e+02
4.492188e-02,5.000000000000e+02
4.589844e-02,5.000000000000e+02
4.687500e-02,5.000000000000e+02
4.785156e-02,5.000000000000e+02
4.882812e-02,5.000000000000e+02
4.980469e-02,5.000000000000e+02
5.078125e-02,5.000000000000e+02
5.175781e-02,5.000000000000e+02
5.273438e-02,5.000000000000e+02
5.371094e-02,5.000000000000e+02
5.468750e-02,5.000000000000e+02
5.566406e-02,5.000000000000e+02
5.664062e-02,5.000000000000e+02
5.761719e-02,5.000000000000e+02
5.859375e-02,5.000000000000e+02
5.957031e-02,5.000000000000e+02
6.054688e-02,5.000000000000e+02
6.152344e-02,5.000000000000e+02
6.250000e-02,5.000000000000e+02
6.347656e-02,1.598870687372e+01
6.445312e-02,1.598870687372e+01
6.542969e-02,1.598870687372e+01
6.640625e-02,1.598870687372e+01
6.738281e-02,1.598870687372e+01
6.835938e-02,1.598870687372e+01
6.933594e-02,1.598870687372e+01
7.031250e-02,1.598870687372e+01
7.128906e-02,1.402245451085e+01
7.226562e-02,1.402245451085e+01
7.324219e-02,1.402245451085e+01
7.421875e-02,1.402245451085e+01
7.519531e-02,1.402245451085e+01
7.617188e-02,1.402245451085e+01
7.714844e-02,1.402245451085e+01
7.812500e-02,1.402245451085e+01
7.910156e-02,1.397736937354e+01
8.007812e-02,1.397736937354e+01
8.105469e-02,1.397736937354e+01
8.203125e-02,1.397736937354e+01
8.300781e-02,1.397736937354e+01
8.398438e-02,1.397736937354e+01
8.496094e-02,1.397736937354e+01
8.593750e-02,1.397736937354e+01
8.691406e-02,1.319982568437e+01
8.789062e-02,1.319982568437e+01
8.886719e-02,1.319982568437e+01
8.984375e-02,1.319982568437e+01
9.082031e-02,1.319982568437e+01
9.179688e-02,1.319982568437e+01
9.277344e-02,1.319982568437e+01
9.375000e-02,1.319982568437e+01
9.472656e-02,1.313971121666e+01
9.570312e-02,1.313971121666e+01
9.667969e-02,1.313971121666e+01
9.765625e-02,1.313971121666e+01
9.863281e-02,1.313971121666e+01
9.960938e-02,1.313971121666e+01
1.005859e-01,1.313971121666e+01
1.015625e-01,1.313971121666e+01
1.025391e-01,1.279606214795e+01
1.035156e-01,1.279606214795e+01
1.044922e-01,1.279606214795e+01
1.054688e-01,1.279606214795e+01
1.064453e-01,1.279606214795e+01
1.074219e-01,1.279606214795e+01
1.083984e-01,1.279606214795e+01
1.093750e-01,1.279606214795e+01
1.103516e-01,1.267970000577e+01
1.113281e-01,1.267970000577e+01
1.123047e-01,1.267970000577e+01
1.132812e-01,1.267970000577e+01
1.142578e-01,1.267970000577e+01
1.152344e-01,1.267970000577e+01
1.162109e-01,1.267970000577e+01
1.171875e-01,1.267970000577e+01
1.181641e-01,1.260756149635e+01
1.191406e-01,1.260756149635e+01
1.201172e-01,1.260756149635e+01
1.210938e-01,1.260756149635e+01
1.220703e-01,1.260756149635e+01
1.230469e-01,1.260756149635e+01
1.240234e-01,1.260756149635e+01
1.250000e-01,1.260756149635e+01
1.259766e-01,1.252331691231e+01
1.269531e-01,1.252331691231e+01
1.279297e-01,1.252331691231e+01
1.289062e-01,1.252331691231e+01
1.298828e-01,1.252331691231e+01
1.308594e-01,1.252331691231e+01
1.318359e-01,1.252331691231e+01
1.328125e-01,1.252331691231e+01
1.337891e-01,1.219233685211e+01
1.347656e-01,1.219233685211e+01
1.357422e-01,1.219233685211e+01
1.367188e-01,1.219233685211e+01
1.376953e-01,1.219233685211e+01
1.386719e-01,1.219233685211e+01
1.396484e-01,1.219233685211e+01
1.406250e-01,1.219233685211e+01
1.416016e-01,1.204473562606e+01
1.425781e-01,1.204473562606e+01
1.435547e-01,1.204473562606e+01
1.445312e-01,1.204473562606e+01
1.455078e-01,1.204473562606e+01
1.464844e-01,1.204473562606e+01
1.474609e-01,1.204473562606e+01
1.484375e-01,1.204473562606e+01
1.494141e-01,1.195455984700e+01
1.503906e-01,1.195455984700e+01
1.513672e-01,1.195455984700e+01
1.523438e-01,1.195455984700e+01
1.533203e-01,1.195455984700e+01
1.542969e-01,1.195455984700e+01
1.552734e-01,1.195455984700e+01
1.562500e-01,1.195455984700e+01
1.572266e-01,1.166578002833e+01
1.582031e-01,1.166578002833e+01
1.591797e-01,1.166578002833e+01
1.601562e-01,1.166578002833e+01
1.611328e-01,1.166578002833e+01
1.621094e-01,1.166578002833e+01
1.630859e-01,1.166578002833e+01
1.640625e-01,1.166578002833e+01
1.650391e-01,1.164090944806e+01
1.660156e-01,1.164090944806e+01
1.669922e-01,1.164090944806e+01
1.679688e-01,1.164090944806e+01
1.689453e-01,1.164090944806e+01
1.699219e-01,1.164090944806e+01
1.708984e-01,1.164090944806e+01
1.718750e-01,1.164090944806e+01
1.728516e-01,1.161621186928e+01
1.738281e-01,1.161621186928e+01
1.748047e-01,1.161621186928e+01
1.757812e-01,1.161621186928e+01
1.767578e-01,1.161621186928e+01
1.777344e-01,1.161621186928e+01
1.787109e-01,1.161621186928e+01
1.796875e-01,1.161621186928e+01
1.806641e-01,1.156271942705e+01
1.816406e-01,1.156271942705e+01
1.826172e-01,1.156271942705e+01
1.835938e-01,1.156271942705e+01
1.845703e-01,1.156271942705e+01
1.855469e-01,1.156271942705e+01
1.865234e-01,1.156271942705e+01
1.875000e-01,1.156271942705e+01
1.884766e-01,1.143052722339e+01
1.894531e-01,1.143052722339e+01
1.904297e-01,1.143052722339e+01
1.914062e-01,1.143052722339e+01
1.923828e-01,1.143052722339e+01
1.933594e-01,1.143052722339e+01
1.943359e-01,1.143052722339e+01
1.953125e-01,1.143052722339e+01
1.962891e-01,1.129923091813e+01
1.972656e-01,1.129923091813e+01
1.982422e-01,1.129923091813e+01
1.992188e-01,1.129923091813e+01
2.001953e-01,1.129923091813e+01
2.011719e-01,1.129923091813e+01
2.021484e-01,1.129923091813e+01
2.031250e-01,1.129923091813e+01
2.041016e-01,1.122941968823e+01
2.050781e-01,1.122941968823e+01
2.060547e-01,1.122941968823e+01
2.070312e-01,1.122941968823e+01
2.080078e-01,1.122941968823e+01
2.089844e-01,1.122941968823e+01
2.099609e-01,1.122941968823e+01
2.109375e-01,1.122941968823e+01
2.119141e-01,1.110917770336e+01
2.128906e-01,1.110917770336e+01
2.138672e-01,1.110917770336e+01
2.148438e-01,1.110917770336e+01
2.158203e-01,1.110917770336e+01
2.167969e-01,1.110917770336e+01
2.177734e-01,1.110917770336e+01
2.187500e-01,1.110917770336e+01
2.197266e-01,1.098370619266e+01
2.207031e-01,1.098370619266e+01
2.216797e-01,1.098370619266e+01
2.226562e-01,1.098370619266e+01
2.236328e-01,1.098370619266e+01
2.246094e-01,1.098370619266e+01
2.255859e-01,1.098370619266e+01
2.265625e-01,1.098370619266e+01
2.275391e-01,1.093337451711e+01
2.285156e-01,1.093337451711e+01
2.294922e-01,1.093337451711e+01
2.304688e-01,1.093337451711e+01
2.314453e-01,1.093337451711e+01
2.324219e-01,1.093337451711e+01
2.333984e-01,1.093337451711e+01
2.343750e-01,1.093337451711e+01
2.353516e-01,1.091863642136e+01
2.363281e-01,1.091863642136e+01
2.373047e-01,1.091863642136e+01
2.382812e-01,1.091863642136e+01
2.392578e-01,1.091863642136e+01
2.402344e-01,1.091863642136e+01
2.412109e-01,1.091863642136e+01
2.421875e-01,1.091863642136e+01
2.431641e-01,1.089692100163e+01
2.441406e-01,1.089692100163e+01
2.451172e-01,1.089692100163e+01
2.460938e-01,1.089692100163e+01
2.470703e-01,1.089692100163e+01
2.480469e-01,1.089692100163e+01
2.490234e-01,1.089692100163e+01
2.500000e-01,1.089692100163e+01
2.509766e-01,1.087158236207e+01
2.519531e-01,1.087158236207e+01
2.529297e-01,1.087158236207e+01
2.539062e-01,1.087158236207e+01
2.548828e-01,1.087158236207e+01
2.558594e-01,1.087158236207e+01
2.568359e-01,1.087158236207e+01
2.578125e-01,1.087158236207e+01
2.587891e-01,1.086051798934e+01
2.597656e-01,1.086051798934e+01
2.607422e-01,1.086051798934e+01
2.617188e-01,1.086051798934e+01
2.626953e-01,1.086051798934e+01
2.636719e-01,1.086051798934e+01
2.646484e-01,1.086051798934e+01
2.656250e-01,1.086051798934e+01
2.666016e-01,1.085252950940e+01
2.675781e-01,1.085252950940e+01
2.685547e-01,1.085252950940e+01
2.695312e-01,1.085252950940e+01
2.705078e-01,1.085252950940e+01
2.714844e-01,1.085252950940e+01
2.724609e-01,1.085252950940e+01
2.734375e-01,1.085252950940e+01
2.744141e-01,1.076164356788e+01
2.753906e-01,1.076164356788e+01
2.763672e-01,1.076164356788e+01
2.773438e-01,1.076164356788e+01
2.783203e-01,1.076164356788e+01
2.792969e-01,1.076164356788e+01
2.802734e-01,1.076164356788e+01
2.812500e-01,1.076164356788e+01
2.822266e-01,1.075733949660e+01
2.832031e-01,1.075733949660e+01
2.841797e-01,1.075733949660e+01
2.851562e-01,1.075733949660e+01
2.861328e-01,1.075733949660e+01
2.871094e-01,1.075733949660e+01
2.880859e-01,1.075733949660e+01
2.890625e-01,1.075733949660e+01
2.900391e-01,1.071510400924e+01
2.910156e-01,1.071510400924e+01
2.919922e-01,1.071510400924e+01
2.929688e-01,1.071510400924e+01
2.939453e-01,1.071510400924e+01
2.949219e-01,1.071510400924e+01
2.958984e-01,1.071510400924e+01
2.968750e-01,1.071510400924e+01
2.978516e-01,1.071429603131e+01
2.988281e-01,1.071429603131e+01
2.998047e-01,1.071429603131e+01
3.007812e-01,1.071429603131e+01
3.017578e-01,1.071429603131e+01
3.027344e-01,1.071429603131e+01
3.037109e-01,1.071429603131e+01
3.046875e-01,1.071429603131e+01
3.056641e-01,1.067557905074e+01
3.066406e-01,1.067557905074e+01
3.076172e-01,1.067557905074e+01
3.085938e-01,1.067557905074e+01
3.095703e-01,1.067557905074e+01
3.105469e-01,1.067557905074e+01
3.115234e-01,1.067557905074e+01
3.125000e-01,1.067557905074e+01
3.134766e-01,1.060788508978e+01
3.144531e-01,1.060788508978e+01
3.154297e-01,1.060788508978e+01
3.164062e-01,1.060788508978e+01
3.173828e-01,1.060788508978e+01
3.183594e-01,1.060788508978e+01
3.193359e-01,1.060788508978e+01
3.203125e-01,1.060788508978e+01
3.212891e-01,1.057080443772e+01
3.222656e-01,1.057080443772e+01
3.232422e-01,1.057080443772e+01
3.242188e-01,1.057080443772e+01
3.251953e-01,1.057080443772e+01
3.261719e-01,1.057080443772e+01
3.271484e-01,1.057080443772e+01
3.281250e-01,1.057080443772e+01
3.291016e-01,1.041890673126e+01
3.300781e-01,1.041890673126e+01
3.310547e-01,1.041890673126e+01
3.320312e-01,1.041890673126e+01
3.330078e-01,1.041890673126e+01
3.339844e-01,1.041890673126e+01
3.349609e-01,1.041890673126e+01
3.359375e-01,1.041890673126e+01
3.369141e-01,1.039300535733e+01
3.378906e-01,1.039300535733e+01
3.388672e-01,1.039300535733e+01
3.398438e-01,1.039300535733e+01
3.408203e-01,1.039300535733e+01
3.417969e-01,1.039300535733e+01
3.427734e-01,1.039300535733e+01
3.437500e-01,1.039300535733e+01
3.447266e-01,1.038934663740e+01
3.457031e-01,1.038934663740e+01
3.466797e-01,1.038934663740e+01
3.476562e-01,1.038934663740e+01
3.486328e-01,1.038934663740e+01
3.496094e-01,1.038934663740e+01
3.505859e-01,1.038934663740e+01
3.515625e-01,1.038934663740e+01
3.525391e-01,1.034569449922e+01
3.535156e-01,1.034569449922e+01
3.544922e-01,1.034569449922e+01
3.554688e-01,1.034569449922e+01
3.564453e-01,1.034569449922e+01
3.574219e-01,1.034569449922e+01
3.583984e-01,1.034569449922e+01
3.593750e-01,1.034569449922e+01
3.603516e-01,1.030529402002e+01
3.613281e-01,1.030529402002e+01
3.623047e-01,1.030529402002e+01
3.632812e-01,1.030529402002e+01
3.642578e-01,1.030529402002e+01
3.652344e-01,1.030529402002e+01
3.662109e-01,1.030529402002e+01
3.671875e-01,1.030529402002e+01
3.681641e-01,1.025856603389e+01
3.691406e-01,1.025856603389e+01
3.701172e-01,1.025856603389e+01
3.710938e-01,1.025856603389e+01
3.720703e-01,1.025856603389e+01
3.730469e-01,1.025856603389e+01
3.740234e-01,1.025856603389e+01
3.750000e-01,1.025856603389e+01
3.759766e-01,1.008878823872e+01
3.769531e-01,1.008878823872e+01
3.779297e-01,1.008878823872e+01
3.789062e-01,1.008878823872e+01
3.798828e-01,1.008878823872e+01
3.808594e-01,1.008878823872e+01
3.818359e-01,1.008878823872e+01
3.828125e-01,1.008878823872e+01
3.837891e-01,1.008878823872e+01
3.847656e-01,1.008878823872e+01
3.857422e-01,1.008878823872e+01
3.867188e-01,1.008878823872e+01
3.876953e-01,1.008878823872e+01
3.886719e-01,1.008878823872e+01
3.896484e-01,1.008878823872e+01
3.906250e-01,1.008878823872e+01
3.916016e-01,1.001142695022e+01
3.925781e-01,1.001142695022e+01
3.935547e-01,1.001142695022e+01
3.945312e-01,1.001142695022e+01
3.955078e-01,1.001142695022e+01
3.964844e-01,1.001142695022e+01
3.974609e-01,1.001142695022e+01
3.984375e-01,1.001142695022e+01
3.994141e-01,1.000140819439e+01
4.003906e-01,1.000140819439e+01
4.013672e-01,1.000140819439e+01
4.023438e-01,1.000140819439e+01
4.033203e-01,1.000140819439e+01
4.042969e-01,1.000140819439e+01
4.052734e-01,1.000140819439e+01
4.062500e-01,1.000140819439e+01
4.072266e-01,9.981014789779e+00
4.082031e-01,9.981014789779e+00
4.091797e-01,9.981014789779e+00
4.101562e-01,9.981014789779e+00
4.111328e-01,9.981014789779e+00
4.121094e-01,9.981014789779e+00
4.130859e-01,9.981014789779e+00
4.140625e-01,9.981014789779e+00
4.150391e-01,9.930835878941e+00
4.160156e-01,9.930835878941e+00
4.169922e-01,9.930835878941e+00
4.179688e-01,9.930835878941e+00
4.189453e-01,9.930835878941e+00
4.199219e-01,9.930835878941e+00
4.208984e-01,9.930835878941e+00
4.218750e-01,9.930835878941e+00
4.228516e-01,9.908392620774e+00
4.238281e-01,9.908392620774e+00
4.248047e-01,9.908392620774e+00
4.257812e-01,9.908392620774e+00
4.267578e-01,9.908392620774e+00
4.277344e-01,9.908392620774e+00
4.287109e-01,9.908392620774e+00
4.296875e-01,9.908392620774e+00
4.306641e-01,9.908392620774e+00
4.316406e-01,9.908392620774e+00
4.326172e-01,9.908392620774e+00
4.335938e-01,9.908392620774e+00
4.345703e-01,9.908392620774e+00
4.355469e-01,9.908392620774e+00
4.365234e-01,9.908392620774e+00
4.375000e-01,9.908392620774e+00
4.384766e-01,9.875782733616e+00
4.394531e-01,9.875782733616e+00
4.404297e-01,9.875782733616e+00
4.414062e-01,9.875782733616e+00
4.423828e-01,9.875782733616e+00
4.433594e-01,9.875782733616e+00
4.443359e-01,9.875782733616e+00
4.453125e-01,9.875782733616e+00
4.462891e-01,9.858028104306e+00
4.472656e-01,9.858028104306e+00
4.482422e-01,9.858028104306e+00
4.492188e-01,9.858028104306e+00
4.501953e-01,9.858028104306e+00
4.511719e-01,9.858028104306e+00
4.521484e-01,9.858028104306e+00
4.531250e-01,9.858028104306e+00
4.541016e-01,9.794445405258e+00
4.550781e-01,9.794445405258e+00
4.560547e-01,9.794445405258e+00
4.570312e-01,9.794445405258e+00
4.580078e-01,9.794445405258e+00
4.589844e-01,9.794445405258e+00
4.599609e-01,9.794445405258e+00
4.609375e-01,9.794445405258e+00
4.619141e-01,9.747514530680e+00
4.628906e-01,9.747514530680e+00
4.638672e-01,9.747514530680e+00
4.648438e-01,9.747514530680e+00
4.658203e-01,9.747514530680e+00
4.667969e-01,9.747514530680e+00
4.677734e-01,9.747514530680e+00
4.687500e-01,9.747514530680e+00
4.697266e-01,9.715961990255e+00
4.707031e-01,9.715961990255e+00
4.716797e-01,9.715961990255e+00
4.726562e-01,9.715961990255e+00
4.736328e-01,9.715961990255e+00
4.746094e-01,9.715961990255e+00
4.755859e-01,9.715961990255e+00
4.765625e-01,9.715961990255e+00
4.775391e-01,9.702172685366e+00
4.785156e-01,9.702172685366e+00
4.794922e-01,9.702172685366e+00
4.804688e-01,9.702172685366e+00
4.814453e-01,9.702172685366e+00
4.824219e-01,9.702172685366e+00
4.833984e-01,9.702172685366e+00
4.843750e-01,9.702172685366e+00
4.853516e-01,9.650282458934e+00
4.863281e-01,9.650282458934e+00
4.873047e-01,9.650282458934e+00
4.882812e-01,9.650282458934e+00
4.892578e-01,9.650282458934e+00
4.902344e-01,9.650282458934e+00
4.912109e-01,9.650282458934e+00
4.921875e-01,9.650282458934e+00
4.931641e-01,9.650282458934e+00
4.941406e-01,9.650282458934e+00
4.951172e-01,9.650282458934e+00
4.960938e-01,9.650282458934e+00
4.970703e-01,9.650282458934e+00
4.980469e-01,9.650282458934e+00
4.990234e-01,9.650282458934e+00
5.000000e-01,9.650282458934e+00
5.009766e-01,9.636529226287e+00
5.019531e-01,9.636529226287e+00
5.029297e-01,9.636529226287e+00
5.039062e-01,9.636529226287e+00
5.048828e-01,9.636529226287e+00
5.058594e-01,9.636529226287e+00
5.068359e-01,9.636529226287e+00
5.078125e-01,9.636529226287e+00
5.087891e-01,9.610079549910e+00
5.097656e-01,9.610079549910e+00
5.107422e-01,9.610079549910e+00
5.117188e-01,9.610079549910e+00
5.126953e-01,9.610079549910e+00
5.136719e-01,9.610079549910e+00
5.146484e-01,9.610079549910e+00
5.156250e-01,9.610079549910e+00
5.166016e-01,9.603286773625e+00
5.175781e-01,9.603286773625e+00
5.185547e-01,9.603286773625e+00
5.195312e-01,9.603286773625e+00
5.205078e-01,9.603286773625e+00
5.214844e-01,9.603286773625e+00
5.224609e-01,9.603286773625e+00
5.234375e-01,9.603286773625e+00
5.244141e-01,9.580153861252e+00
5.253906e-01,9.580153861252e+00
5.263672e-01,9.580153861252e+00
5.273438e-01,9.580153861252e+00
5.283203e-01,9.580153861252e+00
5.292969e-01,9.580153861252e+00
5.302734e-01,9.580153861252e+00
5.312500e-01,9.580153861252e+00
5.322266e-01,9.579431986812e+00
5.332031e-01,9.579431986812e+00
5.341797e-01,9.579431986812e+00
5.351562e-01,9.579431986812e+00
5.361328e-01,9.579431986812e+00
5.371094e-01,9.579431986812e+00
5.380859e-01,9.579431986812e+00
5.390625e-01,9.579431986812e+00
5.400391e-01,9.556884460285e+00
5.410156e-01,9.556884460285e+00
5.419922e-01,9.556884460285e+00
5.429688e-01,9.556884460285e+00
5.439453e-01,9.556884460285e+00
5.449219e-01,9.556884460285e+00
5.458984e-01,9.556884460285e+00
5.468750e-01,9.556884460285e+00
5.478516e-01,9.509775004327e+00
5.488281e-01,9.509775004327e+00
5.498047e-01,9.509775004327e+00
5.507812e-01,9.509775004327e+00
5.517578e-01,9.509775004327e+00
5.527344e-01,9.509775004327e+00
5.537109e-01,9.509775004327e+00
5.546875e-01,9.509775004327e+00
5.556641e-01,9.476810824890e+00
5.566406e-01,9.476810824890e+00
5.576172e-01,9.476810824890e+00
5.585938e-01,9.476810824890e+00
5.595703e-01,9.476810824890e+00
5.605469e-01,9.476810824890e+00
5.615234e-01,9.476810824890e+00
5.625000e-01,9.476810824890e+00
5.634766e-01,9.466708681228e+00
5.644531e-01,9.466708681228e+00
5.654297e-01,9.466708681228e+00
5.664062e-01,9.466708681228e+00
5.673828e-01,9.466708681228e+00
5.683594e-01,9.466708681228e+00
5.693359e-01,9.466708681228e+00
5.703125e-01,9.466708681228e+00
5.712891e-01,9.466110458758e+00
5.722656e-01,9.466110458758e+00
5.732422e-01,9.466110458758e+00
5.742188e-01,9.466110458758e+00
5.751953e-01,9.466110458758e+00
5.761719e-01,9.466110458758e+00
5.771484e-01,9.466110458758e+00
5.781250e-01,9.466110458758e+00
5.791016e-01,9.463272415702e+00
5.800781e-01,9.463272415702e+00
5.810547e-01,9.463272415702e+00
5.820312e-01,9.463272415702e+00
5.830078e-01,9.463272415702e+00
5.839844e-01,9.463272415702e+00
5.849609e-01,9.463272415702e+00
5.859375e-01,9.463272415702e+00
5.869141e-01,9.447242209629e+00
5.878906e-01,9.447242209629e+00
5.888672e-01,9.447242209629e+00
5.898438e-01,9.447242209629e+00
5.908203e-01,9.447242209629e+00
5.917969e-01,9.447242209629e+00
5.927734e-01,9.447242209629e+00
5.937500e-01,9.447242209629e+00
5.947266e-01,9.409693991499e+00
5.957031e-01,9.409693991499e+00
5.966797e-01,9.409693991499e+00
5.976562e-01,9.409693991499e+00
5.986328e-01,9.409693991499e+00
5.996094e-01,9.409693991499e+00
6.005859e-01,9.409693991499e+00
6.015625e-01,9.409693991499e+00
6.025391e-01,9.406681511363e+00
6.035156e-01,9.406681511363e+00
6.044922e-01,9.406681511363e+00
6.054688e-01,9.406681511363e+00
6.064453e-01,9.406681511363e+00
6.074219e-01,9.406681511363e+00
6.083984e-01,9.406681511363e+00
6.093750e-01,9.406681511363e+00
6.103516e-01,9.365546363170e+00
6.113281e-01,9.365546363170e+00
6.123047e-01,9.365546363170e+00
6.132812e-01,9.365546363170e+00
6.142578e-01,9.365546363170e+00
6.152344e-01,9.365546363170e+00
6.162109e-01,9.365546363170e+00
6.171875e-01,9.365546363170e+00
6.181641e-01,9.363648079947e+00
6.191406e-01,9.363648079947e+00
6.201172e-01,9.363648079947e+00
6.210938e-01,9.363648079947e+00
6.220703e-01,9.363648079947e+00
6.230469e-01,9.363648079947e+00
6.240234e-01,9.363648079947e+00
6.250000e-01,9.363648079947e+00
6.259766e-01,9.341028194082e+00
6.269531e-01,9.341028194082e+00
6.279297e-01,9.341028194082e+00
6.289062e-01,9.341028194082e+00
6.298828e-01,9.341028194082e+00
6.308594e-01,9.341028194082e+00
6.318359e-01,9.341028194082e+00
6.328125e-01,9.341028194082e+00
6.337891e-01,9.315424060671e+00
6.347656e-01,9.315424060671e+00
6.357422e-01,9.315424060671e+00
6.367188e-01,9.315424060671e+00
6.376953e-01,9.315424060671e+00
6.386719e-01,9.315424060671e+00
6.396484e-01,9.315424060671e+00
6.406250e-01,9.315424060671e+00
6.416016e-01,9.287712379549e+00
6.425781e-01,9.287712379549e+00
6.435547e-01,9.287712379549e+00
6.445312e-01,9.287712379549e+00
6.455078e-01,9.287712379549e+00
6.464844e-01,9.287712379549e+00
6.474609e-01,9.287712379549e+00
6.484375e-01,9.287712379549e+00
6.494141e-01,9.266846591686e+00
6.503906e-01,9.266846591686e+00
6.513672e-01,9.266846591686e+00
6.523438e-01,9.266846591686e+00
6.533203e-01,9.266846591686e+00
6.542969e-01,9.266846591686e+00
6.552734e-01,9.266846591686e+00
6.562500e-01,9.266846591686e+00
6.572266e-01,9.241172820904e+00
6.582031e-01,9.241172820904e+00
6.591797e-01,9.241172820904e+00
6.601562e-01,9.241172820904e+00
6.611328e-01,9.241172820904e+00
6.621094e-01,9.241172820904e+00
6.630859e-01,9.241172820904e+00
6.640625e-01,9.241172820904e+00
6.650391e-01,9.167418145832e+00
6.660156e-01,9.167418145832e+00
6.669922e-01,9.167418145832e+00
6.679688e-01,9.167418145832e+00
6.689453e-01,9.167418145832e+00
6.699219e-01,9.167418145832e+00
6.708984e-01,9.167418145832e+00
6.718750e-01,9.167418145832e+00
6.728516e-01,9.073840688236e+00
6.738281e-01,9.073840688236e+00
6.748047e-01,9.073840688236e+00
6.757812e-01,9.073840688236e+00
6.767578e-01,9.073840688236e+00
6.777344e-01,9.073840688236e+00
6.787109e-01,9.073840688236e+00
6.796875e-01,9.073840688236e+00
6.806641e-01,9.063240980130e+00
6.816406e-01,9.063240980130e+00
6.826172e-01,9.063240980130e+00
6.835938e-01,9.063240980130e+00
6.845703e-01,9.063240980130e+00
6.855469e-01,9.063240980130e+00
6.865234e-01,9.063240980130e+00
6.875000e-01,9.063240980130e+00
6.884766e-01,9.054119753068e+00
6.894531e-01,9.054119753068e+00
6.904297e-01,9.054119753068e+00
6.914062e-01,9.054119753068e+00
6.923828e-01,9.054119753068e+00
6.933594e-01,9.054119753068e+00
6.943359e-01,9.054119753068e+00
6.953125e-01,9.054119753068e+00
6.962891e-01,9.047123912114e+00
6.972656e-01,9.047123912114e+00
6.982422e-01,9.047123912114e+00
6.992188e-01,9.047123912114e+00
7.001953e-01,9.047123912114e+00
7.011719e-01,9.047123912114e+00
7.021484e-01,9.047123912114e+00
7.031250e-01,9.047123912114e+00
7.041016e-01,9.044576266324e+00
7.050781e-01,9.044576266324e+00
7.060547e-01,9.044576266324e+00
7.070312e-01,9.044576266324e+00
7.080078e-01,9.044576266324e+00
7.089844e-01,9.044576266324e+00
7.099609e-01,9.044576266324e+00
7.109375e-01,9.044576266324e+00
7.119141e-01,9.012806693497e+00
7.128906e-01,9.012806693497e+00
7.138672e-01,9.012806693497e+00
7.148438e-01,9.012806693497e+00
7.158203e-01,9.012806693497e+00
7.167969e-01,9.012806693497e+00
7.177734e-01,9.012806693497e+00
7.187500e-01,9.012806693497e+00
7.197266e-01,9.002815015607e+00
7.207031e-01,9.002815015607e+00
7.216797e-01,9.002815015607e+00
7.226562e-01,9.002815015607e+00
7.236328e-01,9.002815015607e+00
7.246094e-01,9.002815015607e+00
7.255859e-01,9.002815015607e+00
7.265625e-01,9.002815015607e+00
7.275391e-01,8.978996396089e+00
7.285156e-01,8.978996396089e+00
7.294922e-01,8.978996396089e+00
7.304688e-01,8.978996396089e+00
7.314453e-01,8.978996396089e+00
7.324219e-01,8.978996396089e+00
7.333984e-01,8.978996396089e+00
7.343750e-01,8.978996396089e+00
7.353516e-01,8.969468492910e+00
7.363281e-01,8.969468492910e+00
7.373047e-01,8.969468492910e+00
7.382812e-01,8.969468492910e+00
7.392578e-01,8.969468492910e+00
7.402344e-01,8.969468492910e+00
7.412109e-01,8.969468492910e+00
7.421875e-01,8.969468492910e+00
7.431641e-01,8.962253379473e+00
7.441406e-01,8.962253379473e+00
7.451172e-01,8.962253379473e+00
7.460938e-01,8.962253379473e+00
7.470703e-01,8.962253379473e+00
7.480469e-01,8.962253379473e+00
7.490234e-01,8.962253379473e+00
7.500000e-01,8.962253379473e+00
7.509766e-01,8.957931176666e+00
7.519531e-01,8.957931176666e+00
7.529297e-01,8.957931176666e+00
7.539062e-01,8.957931176666e+00
7.548828e-01,8.957931176666e+00
7.558594e-01,8.957931176666e+00
7.568359e-01,8.957931176666e+00
7.578125e-01,8.957931176666e+00
7.587891e-01,8.954412640731e+00
7.597656e-01,8.954412640731e+00
7.607422e-01,8.954412640731e+00
7.617188e-01,8.954412640731e+00
7.626953e-01,8.954412640731e+00
7.636719e-01,8.954412640731e+00
7.646484e-01,8.954412640731e+00
7.656250e-01,8.954412640731e+00
7.666016e-01,8.921550700180e+00
7.675781e-01,8.921550700180e+00
7.685547e-01,8.921550700180e+00
7.695312e-01,8.921550700180e+00
7.705078e-01,8.921550700180e+00
7.714844e-01,8.921550700180e+00
7.724609e-01,8.921550700180e+00
7.734375e-01,8.921550700180e+00
7.744141e-01,8.916096594937e+00
7.753906e-01,8.916096594937e+00
7.763672e-01,8.916096594937e+00
7.773438e-01,8.916096594937e+00
7.783203e-01,8.916096594937e+00
7.792969e-01,8.916096594937e+00
7.802734e-01,8.916096594937e+00
7.812500e-01,8.916096594937e+00
7.822266e-01,8.883319120417e+00
7.832031e-01,8.883319120417e+00
7.841797e-01,8.883319120417e+00
7.851562e-01,8.883319120417e+00
7.861328e-01,8.883319120417e+00
7.871094e-01,8.883319120417e+00
7.880859e-01,8.883319120417e+00
7.890625e-01,8.883319120417e+00
7.900391e-01,8.844862655831e+00
7.910156e-01,8.844862655831e+00
7.919922e-01,8.844862655831e+00
7.929688e-01,8.844862655831e+00
7.939453e-01,8.844862655831e+00
7.949219e-01,8.844862655831e+00
7.958984e-01,8.844862655831e+00
7.968750e-01,8.844862655831e+00
7.978516e-01,8.807881784259e+00
7.988281e-01,8.807881784259e+00
7.998047e-01,8.807881784259e+00
8.007812e-01,8.807881784259e+00
8.017578e-01,8.807881784259e+00
8.027344e-01,8.807881784259e+00
8.037109e-01,8.807881784259e+00
8.046875e-01,8.807881784259e+00
8.056641e-01,8.787061072812e+00
8.066406e-01,8.787061072812e+00
8.076172e-01,8.787061072812e+00
8.085938e-01,8.787061072812e+00
8.095703e-01,8.787061072812e+00
8.105469e-01,8.787061072812e+00
8.115234e-01,8.787061072812e+00
8.125000e-01,8.787061072812e+00
8.134766e-01,8.784634845558e+00
8.144531e-01,8.784634845558e+00
8.154297e-01,8.784634845558e+00
8.164062e-01,8.784634845558e+00
8.173828e-01,8.784634845558e+00
8.183594e-01,8.784634845558e+00
8.193359e-01,8.784634845558e+00
8.203125e-01,8.784634845558e+00
8.212891e-01,8.758982172856e+00
8.222656e-01,8.758982172856e+00
8.232422e-01,8.758982172856e+00
8.242188e-01,8.758982172856e+00
8.251953e-01,8.758982172856e+00
8.261719e-01,8.758982172856e+00
8.271484e-01,8.758982172856e+00
8.281250e-01,8.758982172856e+00
8.291016e-01,8.701969832829e+00
8.300781e-01,8.701969832829e+00
8.310547e-01,8.701969832829e+00
8.320312e-01,8.701969832829e+00
8.330078e-01,8.701969832829e+00
8.339844e-01,8.701969832829e+00
8.349609e-01,8.701969832829e+00
8.359375e-01,8.701969832829e+00
8.369141e-01,8.686161614444e+00
8.378906e-01,8.686161614444e+00
8.388672e-01,8.686161614444e+00
8.398438e-01,8.686161614444e+00
8.408203e-01,8.686161614444e+00
8.417969e-01,8.686161614444e+00
8.427734e-01,8.686161614444e+00
8.437500e-01,8.686161614444e+00
8.447266e-01,8.684553832729e+00
8.457031e-01,8.684553832729e+00
8.466797e-01,8.684553832729e+00
8.476562e-01,8.684553832729e+00
8.486328e-01,8.684553832729e+00
8.496094e-01,8.684553832729e+00
8.505859e-01,8.684553832729e+00
8.515625e-01,8.684553832729e+00
8.525391e-01,8.672566775729e+00
8.535156e-01,8.672566775729e+00
8.544922e-01,8.672566775729e+00
8.554688e-01,8.672566775729e+00
8.564453e-01,8.672566775729e+00
8.574219e-01,8.672566775729e+00
8.583984e-01,8.672566775729e+00
8.593750e-01,8.672566775729e+00
8.603516e-01,8.648485987069e+00
8.613281e-01,8.648485987069e+00
8.623047e-01,8.648485987069e+00
8.632812e-01,8.648485987069e+00
8.642578e-01,8.648485987069e+00
8.652344e-01,8.648485987069e+00
8.662109e-01,8.648485987069e+00
8.671875e-01,8.648485987069e+00
8.681641e-01,8.648485987069e+00
8.691406e-01,8.648485987069e+00
8.701172e-01,8.648485987069e+00
8.710938e-01,8.648485987069e+00
8.720703e-01,8.648485987069e+00
8.730469e-01,8.648485987069e+00
8.740234e-01,8.648485987069e+00
8.750000e-01,8.648485987069e+00
8.759766e-01,8.641475314243e+00
8.769531e-01,8.641475314243e+00
8.779297e-01,8.641475314243e+00
8.789062e-01,8.641475314243e+00
8.798828e-01,8.641475314243e+00
8.808594e-01,8.641475314243e+00
8.818359e-01,8.641475314243e+00
8.828125e-01,8.641475314243e+00
8.837891e-01,8.634635422313e+00
8.847656e-01,8.634635422313e+00
8.857422e-01,8.634635422313e+00
8.867188e-01,8.634635422313e+00
8.876953e-01,8.634635422313e+00
8.886719e-01,8.634635422313e+00
8.896484e-01,8.634635422313e+00
8.906250e-01,8.634635422313e+00
8.916016e-01,8.605447026760e+00
8.925781e-01,8.605447026760e+00
8.935547e-01,8.605447026760e+00
8.945312e-01,8.605447026760e+00
8.955078e-01,8.605447026760e+00
8.964844e-01,8.605447026760e+00
8.974609e-01,8.605447026760e+00
8.984375e-01,8.605447026760e+00
8.994141e-01,8.557603111730e+00
9.003906e-01,8.557603111730e+00
9.013672e-01,8.557603111730e+00
9.023438e-01,8.557603111730e+00
9.033203e-01,8.557603111730e+00
9.042969e-01,8.557603111730e+00
9.052734e-01,8.557603111730e+00
9.062500e-01,8.557603111730e+00
9.072266e-01,8.538921349986e+00
9.082031e-01,8.538921349986e+00
9.091797e-01,8.538921349986e+00
9.101562e-01,8.538921349986e+00
9.111328e-01,8.538921349986e+00
9.121094e-01,8.538921349986e+00
9.130859e-01,8.538921349986e+00
9.140625e-01,8.538921349986e+00
9.150391e-01,8.537495761885e+00
9.160156e-01,8.537495761885e+00
9.169922e-01,8.537495761885e+00
9.179688e-01,8.537495761885e+00
9.189453e-01,8.537495761885e+00
9.199219e-01,8.537495761885e+00
9.208984e-01,8.537495761885e+00
9.218750e-01,8.537495761885e+00
9.228516e-01,8.495855026887e+00
9.238281e-01,8.495855026887e+00
9.248047e-01,8.495855026887e+00
9.257812e-01,8.495855026887e+00
9.267578e-01,8.495855026887e+00
9.277344e-01,8.495855026887e+00
9.287109e-01,8.495855026887e+00
9.296875e-01,8.495855026887e+00
9.306641e-01,8.472758522152e+00
9.316406e-01,8.472758522152e+00
9.326172e-01,8.472758522152e+00
9.335938e-01,8.472758522152e+00
9.345703e-01,8.472758522152e+00
9.355469e-01,8.472758522152e+00
9.365234e-01,8.472758522152e+00
9.375000e-01,8.472758522152e+00
9.384766e-01,8.407288392592e+00
9.394531e-01,8.407288392592e+00
9.404297e-01,8.407288392592e+00
9.414062e-01,8.407288392592e+00
9.423828e-01,8.407288392592e+00
9.433594e-01,8.407288392592e+00
9.443359e-01,8.407288392592e+00
9.453125e-01,8.407288392592e+00
9.462891e-01,8.392603643401e+00
9.472656e-01,8.392603643401e+00
9.482422e-01,8.392603643401e+00
9.492188e-01,8.392603643401e+00
9.501953e-01,8.392603643401e+00
9.511719e-01,8.392603643401e+00
9.521484e-01,8.392603643401e+00
9.531250e-01,8.392603643401e+00
9.541016e-01,8.371733090623e+00
9.550781e-01,8.371733090623e+00
9.560547e-01,8.371733090623e+00
9.570312e-01,8.371733090623e+00
9.580078e-01,8.371733090623e+00
9.589844e-01,8.371733090623e+00
9.599609e-01,8.371733090623e+00
9.609375e-01,8.371733090623e+00
9.619141e-01,8.319842864191e+00
9.628906e-01,8.319842864191e+00
9.638672e-01,8.319842864191e+00
9.648438e-01,8.319842864191e+00
9.658203e-01,8.319842864191e+00
9.667969e-01,8.319842864191e+00
9.677734e-01,8.319842864191e+00
9.687500e-01,8.319842864191e+00
9.697266e-01,8.229667085134e+00
9.707031e-01,8.229667085134e+00
9.716797e-01,8.229667085134e+00
9.726562e-01,8.229667085134e+00
9.736328e-01,8.229667085134e+00
9.746094e-01,8.229667085134e+00
9.755859e-01,8.229667085134e+00
9.765625e-01,8.229667085134e+00
9.775391e-01,8.196229387764e+00
9.785156e-01,8.196229387764e+00
9.794922e-01,8.196229387764e+00
9.804688e-01,8.196229387764e+00
9.814453e-01,8.196229387764e+00
9.824219e-01,8.196229387764e+00
9.833984e-01,8.196229387764e+00
9.843750e-01,8.196229387764e+00
9.853516e-01,8.174925682501e+00
9.863281e-01,8.174925682501e+00
9.873047e-01,8.174925682501e+00
9.882812e-01,8.174925682501e+00
9.892578e-01,8.174925682501e+00
9.902344e-01,8.174925682501e+00
9.912109e-01,8.174925682501e+00
9.921875e-01,8.174925682501e+00
9.931641e-01,8.166172969299e+00
9.941406e-01,8.166172969299e+00
9.951172e-01,8.166172969299e+00
9.960938e-01,8.166172969299e+00
9.970703e-01,8.166172969299e+00
9.980469e-01,8.166172969299e+00
9.990234e-01,8.166172969299e+00
1.000000e+00,8.166172969299e+00


==> out/pow2-posit16.csv <==
0.000000e+00,5.000000000000e+02
9.766221e-04,5.000000000000e+02
1.953244e-03,5.000000000000e+02
2.929866e-03,5.000000000000e+02
3.906488e-03,5.000000000000e+02
4.883111e-03,5.000000000000e+02
5.859733e-03,5.000000000000e+02
6.836355e-03,5.000000000000e+02
7.812977e-03,5.000000000000e+02
8.789599e-03,5.000000000000e+02
9.766221e-03,5.000000000000e+02
1.074284e-02,5.000000000000e+02
1.171947e-02,5.000000000000e+02
1.269609e-02,5.000000000000e+02
1.367271e-02,2.200140853802e+01
1.464933e-02,2.106223826230e+01
1.562595e-02,2.000281638879e+01
1.660258e-02,1.945997599006e+01
1.757920e-02,1.916616553501e+01
1.855582e-02,1.891476175815e+01
1.953244e-02,1.868832292319e+01
2.050906e-02,1.841765084440e+01
2.148569e-02,1.810406382001e+01
2.246231e-02,1.799435896188e+01
2.343893e-02,1.781978616754e+01
2.441555e-02,1.766227994018e+01
2.539217e-02,1.761878795228e+01
2.636880e-02,1.753774028024e+01
2.734542e-02,1.745943962363e+01
2.832204e-02,1.736317963444e+01
2.929866e-02,1.723286754088e+01
3.027529e-02,1.716240116385e+01
3.125191e-02,1.707337748879e+01
3.222853e-02,1.697317363198e+01
3.320515e-02,1.690521399984e+01
3.418177e-02,1.683695425437e+01
3.515840e-02,1.679482235785e+01
3.613502e-02,1.677603457069e+01
3.711164e-02,1.665844516868e+01
3.808826e-02,1.664768420465e+01
3.906488e-02,1.663142271983e+01
4.004151e-02,1.658994826817e+01
4.101813e-02,1.655512190150e+01
4.199475e-02,1.647257671949e+01
4.297137e-02,1.639513551302e+01
4.394799e-02,1.634985136500e+01
4.492462e-02,1.632770285650e+01
4.590124e-02,1.618551428184e+01
4.687786e-02,1.616821058397e+01
4.785448e-02,1.610084617077e+01
4.883111e-02,1.606606816222e+01
4.980773e-02,1.602330132201e+01
5.078435e-02,1.601124909839e+01
5.176097e-02,1.598870687372e+01
5.273759e-02,1.597933790279e+01
5.371422e-02,1.593534202694e+01
5.469084e-02,1.590909828852e+01
5.566746e-02,1.588567254427e+01
5.664408e-02,1.583322975909e+01
5.762070e-02,1.580173361596e+01
5.859733e-02,1.575764112396e+01
5.957395e-02,1.571684738898e+01
6.055057e-02,1.567280215417e+01
6.152719e-02,1.565575589200e+01
6.250381e-02,1.563758113826e+01
6.348044e-02,1.560179979984e+01
6.445706e-02,1.559441356328e+01
6.543368e-02,1.557941219262e+01
6.641030e-02,1.555664778959e+01
6.738693e-02,1.551012299890e+01
6.836355e-02,1.549262710505e+01
6.934017e-02,1.548742485321e+01
7.031679e-02,1.543437024338e+01
7.129341e-02,1.541471826416e+01
7.227004e-02,1.540595913095e+01
7.324666e-02,1.539030834857e+01
7.422328e-02,1.537019834401e+01
7.519990e-02,1.534676814315e+01
7.617652e-02,1.533772430970e+01
7.715315e-02,1.527324924109e+01
7.812977e-02,1.525029900545e+01
7.910639e-02,1.521561980520e+01
8.008301e-02,1.520835145546e+01
8.105963e-02,1.518189204290e+01
8.203626e-02,1.517156346335e+01
8.301288e-02,1.516636393171e+01
8.398950e-02,1.514897812733e+01
8.496612e-02,1.512951320561e+01
8.594275e-02,1.509873703992e+01
8.691937e-02,1.508489077480e+01
8.789599e-02,1.506559729266e+01
8.887261e-02,1.503198595531e+01
8.984923e-02,1.501332356369e+01
9.082586e-02,1.499969177417e+01
9.180248e-02,1.499473038945e+01
9.277910e-02,1.498601635335e+01
9.375572e-02,1.496763155453e+01
9.473234e-02,1.495708283649e+01
9.570897e-02,1.493953330297e+01
9.668559e-02,1.493173614474e+01
9.766221e-02,1.490764493288e+01
9.863883e-02,1.489571066903e+01
9.961546e-02,1.486026364038e+01
1.005921e-01,1.484693224270e+01
1.015687e-01,1.483570502977e+01
1.025453e-01,1.481735301612e+01
1.035219e-01,1.481066112809e+01
1.044986e-01,1.480131097841e+01
1.054752e-01,1.477589604800e+01
1.064518e-01,1.475420356175e+01
1.074284e-01,1.473562401694e+01
1.084051e-01,1.473156419629e+01
1.093817e-01,1.472038717776e+01
1.103583e-01,1.469493458876e+01
1.113349e-01,1.467373387775e+01
1.123115e-01,1.466604406341e+01
1.132882e-01,1.466183375623e+01
1.142648e-01,1.465003203003e+01
1.152414e-01,1.464392666311e+01
1.162180e-01,1.462576591057e+01
1.171947e-01,1.462454798061e+01
1.181713e-01,1.461269979157e+01
1.191479e-01,1.460994352980e+01
1.201245e-01,1.459583559972e+01
1.211011e-01,1.458074672203e+01
1.220778e-01,1.455555176581e+01
1.230544e-01,1.454392631769e+01
1.240310e-01,1.451797412381e+01
1.250076e-01,1.451008815662e+01
1.259843e-01,1.450030825828e+01
1.269609e-01,1.448336719467e+01
1.279375e-01,1.447114212582e+01
1.289141e-01,1.446404224507e+01
1.298907e-01,1.444637801593e+01
1.308674e-01,1.444034131158e+01
1.318440e-01,1.442428254703e+01
1.328206e-01,1.441497145643e+01
1.337972e-01,1.440494739062e+01
1.347739e-01,1.438892081679e+01
1.357505e-01,1.437313768827e+01
1.367271e-01,1.436536154433e+01
1.377037e-01,1.435549046608e+01
1.386803e-01,1.434261721563e+01
1.396570e-01,1.431974267356e+01
1.406336e-01,1.430758281762e+01
1.416102e-01,1.430214842214e+01
1.425868e-01,1.429654531368e+01
1.435634e-01,1.428611685915e+01
1.445401e-01,1.427870871845e+01
1.455167e-01,1.426353656067e+01
1.464933e-01,1.425104709468e+01
1.474699e-01,1.423275681941e+01
1.484466e-01,1.422310285099e+01
1.494232e-01,1.421993219824e+01
1.503998e-01,1.420645819751e+01
1.513764e-01,1.418791474382e+01
1.523530e-01,1.417652624529e+01
1.533297e-01,1.417062683518e+01
1.543063e-01,1.416500780847e+01
1.552829e-01,1.414142676270e+01
1.562595e-01,1.413164168861e+01
1.572362e-01,1.411056487100e+01
1.582128e-01,1.409956717598e+01
1.591894e-01,1.408737996347e+01
1.601660e-01,1.407901600867e+01
1.611426e-01,1.406968665315e+01
1.621193e-01,1.406039874330e+01
1.630959e-01,1.403932732133e+01
1.640725e-01,1.402576538396e+01
1.650491e-01,1.402245451085e+01
1.660258e-01,1.402234736711e+01
1.670024e-01,1.401491101721e+01
1.679790e-01,1.399788727866e+01
1.689556e-01,1.399493396168e+01
1.699322e-01,1.397736937354e+01
1.709089e-01,1.397736937354e+01
1.718855e-01,1.395533256852e+01
1.728621e-01,1.394391500159e+01
1.738387e-01,1.393401989156e+01
1.748154e-01,1.393401989156e+01
1.757920e-01,1.392267191546e+01
1.767686e-01,1.391296324289e+01
1.777452e-01,1.390062165142e+01
1.787218e-01,1.389625050762e+01
1.796985e-01,1.388787105975e+01
1.806751e-01,1.388502901068e+01
1.816517e-01,1.387948922050e+01
1.826283e-01,1.386416056757e+01
1.836050e-01,1.384949148335e+01
1.845816e-01,1.384167893082e+01
1.855582e-01,1.383285206938e+01
1.865348e-01,1.382119444279e+01
1.875114e-01,1.381941701377e+01
1.884881e-01,1.380725757116e+01
1.894647e-01,1.380102336609e+01
1.904413e-01,1.379106111472e+01
1.914179e-01,1.378963552662e+01
1.923946e-01,1.378303540965e+01
1.933712e-01,1.377555365946e+01
1.943478e-01,1.376676433526e+01
1.953244e-01,1.375650588246e+01
1.963010e-01,1.375371353415e+01
1.972777e-01,1.374703968175e+01
1.982543e-01,1.374072943917e+01
1.992309e-01,1.373557113375e+01
2.002075e-01,1.372424145098e+01
2.011842e-01,1.371950507862e+01
2.021608e-01,1.371837914127e+01
2.031374e-01,1.370729954552e+01
2.041140e-01,1.370156714451e+01
2.050906e-01,1.369098010189e+01
2.060673e-01,1.368367985668e+01
2.070439e-01,1.368015496085e+01
2.080205e-01,1.367510500129e+01
2.089971e-01,1.367113923144e+01
2.099738e-01,1.365695763668e+01
2.109504e-01,1.364752830537e+01
2.119270e-01,1.364064842634e+01
2.129036e-01,1.363991384847e+01
2.138802e-01,1.362546922814e+01
2.148569e-01,1.362349234164e+01
2.158335e-01,1.361692437743e+01
2.168101e-01,1.361410661279e+01
2.177867e-01,1.361296629118e+01
2.187634e-01,1.359922756491e+01
2.197400e-01,1.359330951299e+01
2.207166e-01,1.358883173270e+01
2.216932e-01,1.358388323941e+01
2.226698e-01,1.357792069526e+01
2.236465e-01,1.357173310171e+01
2.246231e-01,1.356784203445e+01
2.255997e-01,1.356005192212e+01
2.265763e-01,1.355491051814e+01
2.275530e-01,1.355290551457e+01
2.285296e-01,1.354620636592e+01
2.295062e-01,1.353796142320e+01
2.304828e-01,1.353390566824e+01
2.314594e-01,1.352716868148e+01
2.324361e-01,1.352062182829e+01
2.334127e-01,1.351679455193e+01
2.343893e-01,1.350085570795e+01
2.353659e-01,1.349400107005e+01
2.363426e-01,1.348888405964e+01
2.373192e-01,1.348293397280e+01
2.382958e-01,1.347830363364e+01
2.392724e-01,1.347513452803e+01
2.402490e-01,1.346413912696e+01
2.412257e-01,1.345983232997e+01
2.422023e-01,1.345236483206e+01
2.431789e-01,1.344812540660e+01
2.441555e-01,1.344675305884e+01
2.451321e-01,1.343273728609e+01
2.461088e-01,1.342890155480e+01
2.470854e-01,1.342554900538e+01
2.480620e-01,1.341807911795e+01
2.490386e-01,1.341351607275e+01
2.500153e-01,1.340580353935e+01
2.509919e-01,1.340361934477e+01
2.519685e-01,1.340092768121e+01
2.529451e-01,1.339310984853e+01
2.539217e-01,1.338975106712e+01
2.548984e-01,1.338418475086e+01
2.558750e-01,1.337938246973e+01
2.568516e-01,1.337300105437e+01
2.578282e-01,1.336830455024e+01
2.588049e-01,1.336200552912e+01
2.597815e-01,1.335426468930e+01
2.607581e-01,1.334237496804e+01
2.617347e-01,1.333828705503e+01
2.627113e-01,1.332995180756e+01
2.636880e-01,1.332714948354e+01
2.646646e-01,1.331642296550e+01
2.656412e-01,1.331243946955e+01
2.666178e-01,1.330553240592e+01
2.675945e-01,1.329457389561e+01
2.685711e-01,1.328891225588e+01
2.695477e-01,1.327745510412e+01
2.705243e-01,1.327511015850e+01
2.715009e-01,1.327213368334e+01
2.724776e-01,1.326583814000e+01
2.734542e-01,1.325586838897e+01
2.744308e-01,1.325153367548e+01
2.754074e-01,1.324918285858e+01
2.763841e-01,1.324233980004e+01
2.773607e-01,1.323955017533e+01
2.783373e-01,1.323408430852e+01
2.793139e-01,1.322888782940e+01
2.802905e-01,1.322657845670e+01
2.812672e-01,1.321834713768e+01
2.822438e-01,1.321337666905e+01
2.832204e-01,1.321099552336e+01
2.841970e-01,1.320901482633e+01
2.851737e-01,1.319982568437e+01
2.861503e-01,1.319792367034e+01
2.871269e-01,1.319237231302e+01
2.881035e-01,1.318595820207e+01
2.890801e-01,1.318558321033e+01
2.900568e-01,1.317965891111e+01
2.910334e-01,1.317330919195e+01
2.920100e-01,1.316842819603e+01
2.929866e-01,1.316634922201e+01
2.939633e-01,1.314954551966e+01
2.949399e-01,1.314370962961e+01
2.959165e-01,1.313971121666e+01
2.968931e-01,1.313921080673e+01
2.978697e-01,1.313573218584e+01
2.988464e-01,1.313111221196e+01
2.998230e-01,1.312863603801e+01
3.007996e-01,1.312127325270e+01
3.017762e-01,1.311221331866e+01
3.027529e-01,1.311114600248e+01
3.037295e-01,1.310303105366e+01
3.047061e-01,1.309801586052e+01
3.056827e-01,1.309594441986e+01
3.066593e-01,1.308659265485e+01
3.076360e-01,1.308269542189e+01
3.086126e-01,1.307895962098e+01
3.095892e-01,1.307376169469e+01
3.105658e-01,1.306592095595e+01
3.115425e-01,1.306421716125e+01
3.125191e-01,1.306053395987e+01
3.134957e-01,1.305313807388e+01
3.144723e-01,1.304947646305e+01
3.154489e-01,1.304481182697e+01
3.164256e-01,1.303232530119e+01
3.174022e-01,1.302968677562e+01
3.183788e-01,1.302134256556e+01
3.193554e-01,1.301729521131e+01
3.203321e-01,1.301563298175e+01
3.213087e-01,1.301106170556e+01
3.222853e-01,1.300287829032e+01
3.232619e-01,1.299741353474e+01
3.242385e-01,1.299235429089e+01
3.252152e-01,1.298525253599e+01
3.261918e-01,1.297866785054e+01
3.271684e-01,1.296860070316e+01
3.281450e-01,1.296610571894e+01
3.291217e-01,1.296434159863e+01
3.300983e-01,1.296000777274e+01
3.310749e-01,1.295500555565e+01
3.320515e-01,1.295146686193e+01
3.330281e-01,1.294567897107e+01
3.340048e-01,1.294253561915e+01
3.349814e-01,1.293507201636e+01
3.359580e-01,1.292655835576e+01
3.369346e-01,1.292428648110e+01
3.379112e-01,1.291949850343e+01
3.388879e-01,1.291576825896e+01
3.398645e-01,1.291280836273e+01
3.408411e-01,1.291020142192e+01
3.418177e-01,1.290672869319e+01
3.427944e-01,1.290371052495e+01
3.437710e-01,1.288938587878e+01
3.447476e-01,1.288874814706e+01
3.457242e-01,1.288588699170e+01
3.467008e-01,1.288042052215e+01
3.476775e-01,1.287581935496e+01
3.486541e-01,1.287105265414e+01
3.496307e-01,1.286600826460e+01
3.506073e-01,1.286369157393e+01
3.515840e-01,1.285817531058e+01
3.525606e-01,1.285252347648e+01
3.535372e-01,1.284863791616e+01
3.545138e-01,1.283862054722e+01
3.554904e-01,1.283666433512e+01
3.564671e-01,1.283143782201e+01
3.574437e-01,1.282810055478e+01
3.584203e-01,1.282268071724e+01
3.593969e-01,1.281772337002e+01
3.603736e-01,1.281411085207e+01
3.613502e-01,1.281152567570e+01
3.623268e-01,1.280815335917e+01
3.633034e-01,1.280305798890e+01
3.642800e-01,1.279940305539e+01
3.652567e-01,1.279840179693e+01
3.662333e-01,1.279606214795e+01
3.672099e-01,1.279178263376e+01
3.681865e-01,1.278467793699e+01
3.691632e-01,1.277417226702e+01
3.701398e-01,1.276846535006e+01
3.711164e-01,1.276390432830e+01
3.720930e-01,1.275766430947e+01
3.730696e-01,1.275538496746e+01
3.740463e-01,1.275258116727e+01
3.750229e-01,1.274854833457e+01
3.759995e-01,1.274221919714e+01
3.769761e-01,1.273982099821e+01
3.779528e-01,1.273243382277e+01
3.789294e-01,1.272690905550e+01
3.799060e-01,1.271949530385e+01
3.808826e-01,1.271802614189e+01
3.818592e-01,1.271287885478e+01
3.828359e-01,1.270372322700e+01
3.838125e-01,1.269800727288e+01
3.847891e-01,1.269698651116e+01
3.857657e-01,1.268869606539e+01
3.867424e-01,1.268514535320e+01
3.877190e-01,1.268050724299e+01
3.886956e-01,1.267886987600e+01
3.896722e-01,1.267473191805e+01
3.906488e-01,1.267079207796e+01
3.916255e-01,1.266700888284e+01
3.926021e-01,1.266367717143e+01
3.935787e-01,1.265997151451e+01
3.945553e-01,1.265121252144e+01
3.955320e-01,1.264512166762e+01
3.965086e-01,1.264363075106e+01
3.974852e-01,1.263552092134e+01
3.984618e-01,1.262928646461e+01
3.994384e-01,1.262533638285e+01
4.004151e-01,1.262026144830e+01
4.013917e-01,1.261591976303e+01
4.023683e-01,1.261028422836e+01
4.033449e-01,1.260799155448e+01
4.043216e-01,1.260756149635e+01
4.052982e-01,1.260272438436e+01
4.062748e-01,1.259614102736e+01
4.072514e-01,1.258624894356e+01
4.082280e-01,1.258190024240e+01
4.092047e-01,1.257626470773e+01
4.101813e-01,1.256852128406e+01
4.111579e-01,1.256575048186e+01
4.121345e-01,1.256225512752e+01
4.131112e-01,1.256162551548e+01
4.140878e-01,1.255549744547e+01
4.150644e-01,1.254998595737e+01
4.160410e-01,1.254502661723e+01
4.170176e-01,1.253956312547e+01
4.179943e-01,1.253721307451e+01
4.189709e-01,1.253351262582e+01
4.199475e-01,1.252632617274e+01
4.209241e-01,1.252390126371e+01
4.219008e-01,1.252331691231e+01
4.228774e-01,1.252031080975e+01
4.238540e-01,1.251256583847e+01
4.248306e-01,1.250349142199e+01
4.258072e-01,1.250225169289e+01
4.267839e-01,1.249677954625e+01
4.277605e-01,1.249410198189e+01
4.287371e-01,1.248825188657e+01
4.297137e-01,1.248233095411e+01
4.306903e-01,1.247865078136e+01
4.316670e-01,1.247393636896e+01
4.326436e-01,1.246873759948e+01
4.336202e-01,1.246100465754e+01
4.345968e-01,1.245763738099e+01
4.355735e-01,1.244799849792e+01
4.365501e-01,1.244217514899e+01
4.375267e-01,1.243674871686e+01
4.385033e-01,1.243277741811e+01
4.394799e-01,1.242488865086e+01
4.404566e-01,1.241918436494e+01
4.414332e-01,1.240872464677e+01
4.424098e-01,1.240530854378e+01
4.433864e-01,1.240140559258e+01
4.443631e-01,1.239424032793e+01
4.453397e-01,1.238783789485e+01
4.463163e-01,1.238289703485e+01
4.472929e-01,1.237978307869e+01
4.482695e-01,1.237318648042e+01
4.492462e-01,1.236196204483e+01
4.502228e-01,1.235422533266e+01
4.511994e-01,1.234556931116e+01
4.521760e-01,1.234135202805e+01
4.531527e-01,1.233969387624e+01
4.541293e-01,1.233421559013e+01
4.551059e-01,1.232795209676e+01
4.560825e-01,1.232629356206e+01
4.570591e-01,1.232023258076e+01
4.580358e-01,1.231354267548e+01
4.590124e-01,1.230533452549e+01
4.599890e-01,1.229949423901e+01
4.609656e-01,1.229257809044e+01
4.619423e-01,1.228994297907e+01
4.629189e-01,1.228672097022e+01
4.638955e-01,1.228313169384e+01
4.648721e-01,1.227889721615e+01
4.658487e-01,1.227227337597e+01
4.668254e-01,1.226597677827e+01
4.678020e-01,1.225680750322e+01
4.687786e-01,1.225405525976e+01
4.697552e-01,1.225052273355e+01
4.707319e-01,1.224743380276e+01
4.717085e-01,1.223959403189e+01
4.726851e-01,1.223606438104e+01
4.736617e-01,1.223029015357e+01
4.746383e-01,1.221967806092e+01
4.756150e-01,1.221578837460e+01
4.765916e-01,1.221142954735e+01
4.775682e-01,1.220294491583e+01
4.785448e-01,1.219961156338e+01
4.795215e-01,1.219278448837e+01
4.804981e-01,1.219233685211e+01
4.814747e-01,1.219233685211e+01
4.824513e-01,1.219233685211e+01
4.834279e-01,1.219233685211e+01
4.844046e-01,1.219010840524e+01
4.853812e-01,1.218597041684e+01
4.863578e-01,1.218219060252e+01
4.873344e-01,1.217345980092e+01
4.883111e-01,1.216828132494e+01
4.892877e-01,1.216077978241e+01
4.902643e-01,1.216077978241e+01
4.912409e-01,1.215832671333e+01
4.922175e-01,1.215366081392e+01
4.931942e-01,1.214725963771e+01
4.941708e-01,1.214221393550e+01
4.951474e-01,1.214169976976e+01
4.961240e-01,1.213861497055e+01
4.971007e-01,1.213264180499e+01
4.980773e-01,1.212676435103e+01
4.990539e-01,1.211969195530e+01
5.000305e-01,1.211751185844e+01
5.010071e-01,1.211324077263e+01
5.019838e-01,1.210075770173e+01
5.029604e-01,1.209871029206e+01
5.039370e-01,1.209608939390e+01
5.049136e-01,1.208507619530e+01
5.058903e-01,1.207924392964e+01
5.068669e-01,1.207175810957e+01
5.078435e-01,1.207092339822e+01
5.088201e-01,1.206383738955e+01
5.097967e-01,1.205498898886e+01
5.107734e-01,1.204759811645e+01
5.117500e-01,1.204473562606e+01
5.127266e-01,1.204473562606e+01
5.137032e-01,1.203981251234e+01
5.146799e-01,1.203639440832e+01
5.156565e-01,1.203263534805e+01
5.166331e-01,1.202835010771e+01
5.176097e-01,1.202226390962e+01
5.185863e-01,1.201534383078e+01
5.195630e-01,1.201402379235e+01
5.205396e-01,1.201172350471e+01
5.215162e-01,1.201074524862e+01
5.224928e-01,1.200384406620e+01
5.234695e-01,1.200184918177e+01
5.244461e-01,1.200072826613e+01
5.254227e-01,1.199964531992e+01
5.263993e-01,1.199364463747e+01
5.273759e-01,1.198452144697e+01
5.283526e-01,1.196914500877e+01
5.293292e-01,1.196514355960e+01
5.303058e-01,1.196031683546e+01
5.312824e-01,1.195455984700e+01
5.322590e-01,1.195349719948e+01
5.332357e-01,1.194367739746e+01
5.342123e-01,1.193928713012e+01
5.351889e-01,1.193051018523e+01
5.361655e-01,1.192198565353e+01
5.371422e-01,1.191399821087e+01
5.381188e-01,1.190951226985e+01
5.390954e-01,1.190436621270e+01
5.400720e-01,1.190173431774e+01
5.410486e-01,1.189859226016e+01
5.420253e-01,1.188781941906e+01
5.430019e-01,1.187559261856e+01
5.439785e-01,1.187052276368e+01
5.449551e-01,1.186147467513e+01
5.459318e-01,1.185923907759e+01
5.469084e-01,1.185392098076e+01
5.478850e-01,1.184250624404e+01
5.488616e-01,1.183916828472e+01
5.498382e-01,1.183310072666e+01
5.508149e-01,1.183048376797e+01
5.517915e-01,1.182183826030e+01
5.527681e-01,1.181411579817e+01
5.537447e-01,1.180685172539e+01
5.547214e-01,1.179660748722e+01
5.556980e-01,1.178539587844e+01
5.566746e-01,1.178539587844e+01
5.576512e-01,1.177901755021e+01
5.586278e-01,1.177316502454e+01
5.596045e-01,1.176528609872e+01
5.605811e-01,1.176114568038e+01
5.615577e-01,1.175316719407e+01
5.625343e-01,1.174832836474e+01
5.635110e-01,1.173974116613e+01
5.644876e-01,1.173017067957e+01
5.654642e-01,1.172456484843e+01
5.664408e-01,1.171042912167e+01
5.674174e-01,1.170478510141e+01
5.683941e-01,1.169933145383e+01
5.693707e-01,1.168620890790e+01
5.703473e-01,1.168008378905e+01
5.713239e-01,1.167598737944e+01
5.723006e-01,1.167415830920e+01
5.732772e-01,1.166681296559e+01
5.742538e-01,1.166267102960e+01
5.752304e-01,1.165666549866e+01
5.762070e-01,1.165106555388e+01
5.771837e-01,1.164442161683e+01
5.781603e-01,1.164329450508e+01
5.791369e-01,1.164090944806e+01
5.801135e-01,1.164025315387e+01
5.810902e-01,1.163098211887e+01
5.820668e-01,1.162731679150e+01
5.830434e-01,1.161945363406e+01
5.840200e-01,1.161621186928e+01
5.849966e-01,1.161621186928e+01
5.859733e-01,1.161194605713e+01
5.869499e-01,1.160689999799e+01
5.879265e-01,1.159454972400e+01
5.889031e-01,1.159363917738e+01
5.898798e-01,1.158714811399e+01
5.908564e-01,1.157251010241e+01
5.918330e-01,1.156378940788e+01
5.928096e-01,1.155776872501e+01
5.937862e-01,1.155507864370e+01
5.947629e-01,1.154058741895e+01
5.957395e-01,1.152753130702e+01
5.967161e-01,1.151701681671e+01
5.976927e-01,1.150807086790e+01
5.986694e-01,1.149955718252e+01
5.996460e-01,1.148820729527e+01
6.006226e-01,1.148377131288e+01
6.015992e-01,1.147823658333e+01
6.025758e-01,1.147174778274e+01
6.035525e-01,1.146281505791e+01
6.045291e-01,1.145584090913e+01
6.055057e-01,1.145010454525e+01
6.064823e-01,1.144669662045e+01
6.074590e-01,1.143219778764e+01
6.084356e-01,1.143048929878e+01
6.094122e-01,1.142315611021e+01
6.103888e-01,1.141519937563e+01
6.113654e-01,1.141166046843e+01
6.123421e-01,1.140561984320e+01
6.133187e-01,1.140120472952e+01
6.142953e-01,1.139534927837e+01
6.152719e-01,1.139303093397e+01
6.162486e-01,1.138449892251e+01
6.172252e-01,1.137802365747e+01
6.182018e-01,1.136704974926e+01
6.191784e-01,1.136245895984e+01
6.201550e-01,1.134615160489e+01
6.211317e-01,1.133791891863e+01
6.221083e-01,1.133060487719e+01
6.230849e-01,1.132263546564e+01
6.240615e-01,1.131289101825e+01
6.250381e-01,1.130510823217e+01
6.260148e-01,1.130078749739e+01
6.269914e-01,1.129330496343e+01
6.279680e-01,1.128188467965e+01
6.289446e-01,1.127158775435e+01
6.299213e-01,1.126548894294e+01
6.308979e-01,1.125878536270e+01
6.318745e-01,1.124393590192e+01
6.328511e-01,1.123029021272e+01
6.338277e-01,1.122748697408e+01
6.348044e-01,1.121496142524e+01
6.357810e-01,1.121010177232e+01
6.367576e-01,1.120508813979e+01
6.377342e-01,1.119313158794e+01
6.387109e-01,1.118874999704e+01
6.396875e-01,1.118000401124e+01
6.406641e-01,1.117517292544e+01
6.416407e-01,1.116929869579e+01
6.426173e-01,1.116663768612e+01
6.435940e-01,1.116286963002e+01
6.445706e-01,1.115557693567e+01
6.455472e-01,1.114737698964e+01
6.465238e-01,1.114112016248e+01
6.475005e-01,1.112488500000e+01
6.484771e-01,1.111561033238e+01
6.494537e-01,1.110917770336e+01
6.504303e-01,1.109158380688e+01
6.514069e-01,1.107767408862e+01
6.523836e-01,1.105832434791e+01
6.533602e-01,1.104535989292e+01
6.543368e-01,1.103537696175e+01
6.553134e-01,1.102938307991e+01
6.562901e-01,1.101774158490e+01
6.572667e-01,1.101259038517e+01
6.582433e-01,1.100391426680e+01
6.592199e-01,1.099569445603e+01
6.601965e-01,1.098540461754e+01
6.611732e-01,1.097573421104e+01
6.621498e-01,1.096475063288e+01
6.631264e-01,1.095961941517e+01
6.641030e-01,1.095219784975e+01
6.650797e-01,1.093337451711e+01
6.660563e-01,1.093085778713e+01
6.670329e-01,1.092502212528e+01
6.680095e-01,1.091863642136e+01
6.689861e-01,1.091492805425e+01
6.699628e-01,1.091140818046e+01
6.709394e-01,1.090164619226e+01
6.719160e-01,1.089692100163e+01
6.728926e-01,1.088699976132e+01
6.738693e-01,1.087398626486e+01
6.748459e-01,1.086673136228e+01
6.758225e-01,1.085252950940e+01
6.767991e-01,1.083696413453e+01
6.777757e-01,1.083322140592e+01
6.787524e-01,1.082314478881e+01
6.797290e-01,1.082288098941e+01
6.807056e-01,1.081512789768e+01
6.816822e-01,1.080914083631e+01
6.826589e-01,1.079629271011e+01
6.836355e-01,1.078188554561e+01
6.846121e-01,1.076947652190e+01
6.855887e-01,1.076093782568e+01
6.865653e-01,1.075456800614e+01
6.875420e-01,1.074656786370e+01
6.885186e-01,1.072246448158e+01
6.894952e-01,1.071429603131e+01
6.904718e-01,1.070898262307e+01
6.914485e-01,1.069691733456e+01
6.924251e-01,1.068378239821e+01
6.934017e-01,1.067557905074e+01
6.943783e-01,1.066511069777e+01
6.953549e-01,1.065297297931e+01
6.963316e-01,1.064328925551e+01
6.973082e-01,1.064072836029e+01
6.982848e-01,1.063560869048e+01
6.992614e-01,1.061879900116e+01
7.002381e-01,1.061466795576e+01
7.012147e-01,1.060024744914e+01
7.021913e-01,1.059606330193e+01
7.031679e-01,1.059149431207e+01
7.041445e-01,1.058045057506e+01
7.051212e-01,1.057123115412e+01
7.060978e-01,1.056531890360e+01
7.070744e-01,1.054833194322e+01
7.080510e-01,1.053974235441e+01
7.090277e-01,1.053188438040e+01
7.100043e-01,1.052491257439e+01
7.109809e-01,1.050906804345e+01
7.119575e-01,1.048432403349e+01
7.129341e-01,1.046312813447e+01
7.139108e-01,1.046072212229e+01
7.148874e-01,1.044952748659e+01
7.158640e-01,1.043519882576e+01
7.168406e-01,1.041890673126e+01
7.178172e-01,1.040546725981e+01
7.187939e-01,1.039767977867e+01
7.197705e-01,1.038934663740e+01
7.207471e-01,1.037830808243e+01
7.217237e-01,1.036461745180e+01
7.227004e-01,1.035253392985e+01
7.236770e-01,1.034214561149e+01
7.246536e-01,1.032748355197e+01
7.256302e-01,1.031605891939e+01
7.266068e-01,1.030980519990e+01
7.275835e-01,1.030719559981e+01
7.285601e-01,1.029302816050e+01
7.295367e-01,1.027625694569e+01
7.305133e-01,1.026953711206e+01
7.314900e-01,1.026087124577e+01
7.324666e-01,1.025339136894e+01
7.334432e-01,1.024529512531e+01
7.344198e-01,1.023906985826e+01
7.353964e-01,1.022091964258e+01
7.363731e-01,1.021500521011e+01
7.373497e-01,1.020213790076e+01
7.383263e-01,1.019096919568e+01
7.393029e-01,1.018421728535e+01
7.402796e-01,1.017460208908e+01
7.412562e-01,1.015975281917e+01
7.422328e-01,1.015128742274e+01
7.432094e-01,1.013180647701e+01
7.441860e-01,1.011668524002e+01
7.451627e-01,1.011026360449e+01
7.461393e-01,1.010042289191e+01
7.471159e-01,1.009442962689e+01
7.480925e-01,1.008878823872e+01
7.490692e-01,1.008213064170e+01
7.500458e-01,1.007129325880e+01
7.510224e-01,1.006134484251e+01
7.519990e-01,1.004971366600e+01
7.529756e-01,1.003931890375e+01
7.539523e-01,1.002772138487e+01
7.549289e-01,1.001414639048e+01
7.559055e-01,1.000924804346e+01
7.568821e-01,1.000177947133e+01
7.578588e-01,1.000140819439e+01
7.588354e-01,9.999589535923e+00
7.598120e-01,9.981347479281e+00
7.607886e-01,9.970559332068e+00
7.617652e-01,9.946849803627e+00
7.627419e-01,9.938068531269e+00
7.637185e-01,9.916492358615e+00
7.646951e-01,9.908490958862e+00
7.656717e-01,9.908392620774e+00
7.666484e-01,9.904897346695e+00
7.676250e-01,9.888013932175e+00
7.686016e-01,9.877389529030e+00
7.695782e-01,9.871386599526e+00
7.705548e-01,9.848795126990e+00
7.715315e-01,9.830378318854e+00
7.725081e-01,9.815808730868e+00
7.734847e-01,9.804285884872e+00
7.744613e-01,9.798654452140e+00
7.754380e-01,9.792174735028e+00
7.764146e-01,9.784444252382e+00
7.773912e-01,9.775962946080e+00
7.783678e-01,9.759847096016e+00
7.793444e-01,9.747514530680e+00
7.803211e-01,9.726218159332e+00
7.812977e-01,9.715961990255e+00
7.822743e-01,9.708859596074e+00
7.832509e-01,9.699138755692e+00
7.842276e-01,9.679895470107e+00
7.852042e-01,9.650282458934e+00
7.861808e-01,9.650282458934e+00
7.871574e-01,9.641631718821e+00
7.881340e-01,9.628505705231e+00
7.891107e-01,9.610079549910e+00
7.900873e-01,9.603286773625e+00
7.910639e-01,9.589490792752e+00
7.920405e-01,9.575280769986e+00
7.930172e-01,9.557580509824e+00
7.939938e-01,9.538629866999e+00
7.949704e-01,9.521148416787e+00
7.959470e-01,9.509775004327e+00
7.969236e-01,9.487009401467e+00
7.979003e-01,9.470601807386e+00
7.988769e-01,9.463949560842e+00
7.998535e-01,9.448673678027e+00
8.008301e-01,9.436903160552e+00
8.018068e-01,9.423354469038e+00
8.027834e-01,9.409693991499e+00
8.037600e-01,9.394398974548e+00
8.047366e-01,9.365546363170e+00
8.057132e-01,9.364370315769e+00
8.066899e-01,9.353114854771e+00
8.076665e-01,9.332802626752e+00
8.086431e-01,9.315424060671e+00
8.096197e-01,9.290057567549e+00
8.105963e-01,9.282336625192e+00
8.115730e-01,9.266846591686e+00
8.125496e-01,9.254714975580e+00
8.135262e-01,9.243129557275e+00
8.145028e-01,9.223139598355e+00
8.154795e-01,9.202528626101e+00
8.164561e-01,9.192447909616e+00
8.174327e-01,9.175505447610e+00
8.184093e-01,9.160651006206e+00
8.193859e-01,9.122275418417e+00
8.203626e-01,9.112134727277e+00
8.213392e-01,9.089556594787e+00
8.223158e-01,9.073840688236e+00
8.232924e-01,9.054119753068e+00
8.242691e-01,9.047123912114e+00
8.252457e-01,9.031773929230e+00
8.262223e-01,9.005809416370e+00
8.271989e-01,9.002815015607e+00
8.281755e-01,8.997885472467e+00
8.291522e-01,8.988797791254e+00
8.301288e-01,8.978566227570e+00
8.311054e-01,8.969384162164e+00
8.320820e-01,8.957931176666e+00
8.330587e-01,8.946096781618e+00
8.340353e-01,8.921550700180e+00
8.350119e-01,8.909143437882e+00
8.359885e-01,8.883319120417e+00
8.369651e-01,8.873544965017e+00
8.379418e-01,8.829369202261e+00
8.389184e-01,8.815179635595e+00
8.398950e-01,8.809768576970e+00
8.408716e-01,8.798424150447e+00
8.418483e-01,8.768735333563e+00
8.428249e-01,8.729985555924e+00
8.438015e-01,8.697398685712e+00
8.447781e-01,8.691806355429e+00
8.457547e-01,8.684553832729e+00
8.467314e-01,8.648485987069e+00
8.477080e-01,8.640387072790e+00
8.486846e-01,8.609636132777e+00
8.496612e-01,8.587778126233e+00
8.506379e-01,8.582142594748e+00
8.516145e-01,8.562839361362e+00
8.525911e-01,8.557603111730e+00
8.535677e-01,8.544437613342e+00
8.545443e-01,8.539081758471e+00
8.555210e-01,8.527765253219e+00
8.564976e-01,8.483587926978e+00
8.574742e-01,8.448745570929e+00
8.584508e-01,8.399416938903e+00
8.594275e-01,8.399416938903e+00
8.604041e-01,8.380968990210e+00
8.613807e-01,8.344236260376e+00
8.623573e-01,8.332566615334e+00
8.633339e-01,8.319842864191e+00
8.643106e-01,8.288589921420e+00
8.652872e-01,8.256910997525e+00
8.662638e-01,8.229667085134e+00
8.672404e-01,8.219032219434e+00
8.682171e-01,8.192020408520e+00
8.691937e-01,8.176351270602e+00
8.701703e-01,8.169541262516e+00
8.711469e-01,8.153069852037e+00
8.721235e-01,8.137397136298e+00
8.731002e-01,8.116628544539e+00
8.740768e-01,8.091120432343e+00
8.750534e-01,8.074090959714e+00
8.760300e-01,8.067715218936e+00
8.770067e-01,8.045174587347e+00
8.779833e-01,8.031020746641e+00
8.789599e-01,8.019206754319e+00
8.799365e-01,8.007343006214e+00
8.809131e-01,8.000833716041e+00
8.818898e-01,7.997533122962e+00
8.828664e-01,7.995154737625e+00
8.838430e-01,7.948070436269e+00
8.848196e-01,7.922281583542e+00
8.857963e-01,7.887336395697e+00
8.867729e-01,7.852228513151e+00
8.877495e-01,7.836159208949e+00
8.887261e-01,7.813781191217e+00
8.897027e-01,7.780364635927e+00
8.906794e-01,7.758889432721e+00
8.916560e-01,7.700454634266e+00
8.926326e-01,7.677327281948e+00
8.936092e-01,7.655828831441e+00
8.945859e-01,7.637322201444e+00
8.955625e-01,7.590589483203e+00
8.965391e-01,7.573192723782e+00
8.975157e-01,7.533548698567e+00
8.984923e-01,7.510367066068e+00
8.994690e-01,7.455217411819e+00
9.004456e-01,7.427560241039e+00
9.014222e-01,7.400879436282e+00
9.023988e-01,7.370669902302e+00
9.033755e-01,7.328678427626e+00
9.043521e-01,7.315114968791e+00
9.053287e-01,7.295034348652e+00
9.063053e-01,7.262251080698e+00
9.072819e-01,7.222969595324e+00
9.082586e-01,7.179400393519e+00
9.092352e-01,7.145190404080e+00
9.102118e-01,7.117343403633e+00
9.111884e-01,7.068888681279e+00
9.121650e-01,7.050048897924e+00
9.131417e-01,7.009155061103e+00
9.141183e-01,6.991527392780e+00
9.150949e-01,6.974297598777e+00
9.160715e-01,6.933674775981e+00
9.170482e-01,6.891992419373e+00
9.180248e-01,6.865281888700e+00
9.190014e-01,6.826464100329e+00
9.199780e-01,6.816990747693e+00
9.209546e-01,6.751358690683e+00
9.219313e-01,6.702420082269e+00
9.229079e-01,6.663913842116e+00
9.238845e-01,6.596199438954e+00
9.248611e-01,6.552822091951e+00
9.258378e-01,6.539855849431e+00
9.268144e-01,6.516793275911e+00
9.277910e-01,6.460144236602e+00
9.287676e-01,6.437545396640e+00
9.297442e-01,6.406103468694e+00
9.307209e-01,6.375028206332e+00
9.316975e-01,6.335404269107e+00
9.326741e-01,6.300257863365e+00
9.336507e-01,6.228909351907e+00
9.346274e-01,6.171326592900e+00
9.356040e-01,6.117836101550e+00
9.365806e-01,6.085190215426e+00
9.375572e-01,6.028101073988e+00
9.385338e-01,6.008130575372e+00
9.395105e-01,6.007648654167e+00
9.404871e-01,5.987298679325e+00
9.414637e-01,5.983015936685e+00
9.424403e-01,5.951552512286e+00
9.434170e-01,5.855748600855e+00
9.443936e-01,5.757577117403e+00
9.453702e-01,5.704617936009e+00
9.463468e-01,5.632522002893e+00
9.473234e-01,5.603301889147e+00
9.483001e-01,5.547783673773e+00
9.492767e-01,5.501423247780e+00
9.502533e-01,5.446340301977e+00
9.512299e-01,5.389502802592e+00
9.522066e-01,5.325930025445e+00
9.531832e-01,5.269705760366e+00
9.541598e-01,5.164286463283e+00
9.551364e-01,5.103020667398e+00
9.561130e-01,5.033508370634e+00
9.570897e-01,4.966656911818e+00
9.580663e-01,4.959661070864e+00
9.590429e-01,4.869317820579e+00
9.600195e-01,4.845524048306e+00
9.609962e-01,4.730464841060e+00
9.619728e-01,4.643856189775e+00
9.629494e-01,4.553977758968e+00
9.639260e-01,4.480636110624e+00
9.649026e-01,4.438170786639e+00
9.658793e-01,4.258514918900e+00
9.668559e-01,4.230954434840e+00
9.678325e-01,4.132509364439e+00
9.688091e-01,4.066420425688e+00
9.697858e-01,3.975796432325e+00
9.707624e-01,3.931112697274e+00
9.717390e-01,3.778260825241e+00
9.727156e-01,3.729208879733e+00
9.736922e-01,3.591557361840e+00
9.746689e-01,3.501121017604e+00
9.756455e-01,3.416921919834e+00
9.766221e-01,3.220729372114e+00
9.775987e-01,3.130531563142e+00
9.785754e-01,2.951744831393e+00
9.795520e-01,2.859584880830e+00
9.805286e-01,2.671343293589e+00
9.815052e-01,2.500843498497e+00
9.824818e-01,2.415323719901e+00
9.834585e-01,2.233715013708e+00
9.844351e-01,2.008158939057e+00
9.854117e-01,1.879264689631e+00
9.863883e-01,1.707819248507e+00
9.873650e-01,1.613702396162e+00
9.883416e-01,1.305203860078e+00
9.893182e-01,1.016479933823e+00
9.902948e-01,1.000000000000
9.912714e-01,1.000000000000
9.922481e-01,1.000000000000
9.932247e-01,1.000000000000
9.942013e-01,1.000000000000
9.951779e-01,1.000000000000
9.961546e-01,1.000000000000
9.971312e-01,1.000000000000
9.981078e-01,1.000000000000
9.990844e-01,1.000000000000


==> out/pow2-posit8.csv <==
0.000000e+00,3.000000000000e+01
7.936508e-03,3.000000000000e+01
1.587302e-02,3.000000000000e+01
2.380952e-02,3.000000000000e+01
3.174603e-02,3.000000000000e+01
3.968254e-02,3.000000000000e+01
4.761905e-02,3.000000000000e+01
5.555556e-02,3.000000000000e+01
6.349206e-02,3.000000000000e+01
7.142857e-02,3.000000000000e+01
7.936508e-02,3.000000000000e+01
8.730159e-02,3.000000000000e+01
9.523810e-02,3.000000000000e+01
1.031746e-01,3.000000000000e+01
1.111111e-01,3.000000000000e+01
1.190476e-01,3.000000000000e+01
1.269841e-01,3.000000000000e+01
1.349206e-01,3.000000000000e+01
1.428571e-01,3.000000000000e+01
1.507937e-01,3.000000000000e+01
1.587302e-01,3.000000000000e+01
1.666667e-01,3.000000000000e+01
1.746032e-01,3.000000000000e+01
1.825397e-01,3.000000000000e+01
1.904762e-01,3.000000000000e+01
1.984127e-01,3.000000000000e+01
2.063492e-01,3.000000000000e+01
2.142857e-01,7.813781191217e+00
2.222222e-01,7.813781191217e+00
2.301587e-01,7.813781191217e+00
2.380952e-01,7.813781191217e+00
2.460317e-01,7.813781191217e+00
2.539683e-01,7.813781191217e+00
2.619048e-01,7.813781191217e+00
2.698413e-01,7.813781191217e+00
2.777778e-01,6.918863237275e+00
2.857143e-01,6.918863237275e+00
2.936508e-01,6.918863237275e+00
3.015873e-01,6.918863237275e+00
3.095238e-01,6.339850002885e+00
3.174603e-01,6.339850002885e+00
3.253968e-01,6.339850002885e+00
3.333333e-01,6.339850002885e+00
3.412698e-01,6.339850002885e+00
3.492063e-01,6.339850002885e+00
3.571429e-01,6.339850002885e+00
3.650794e-01,6.339850002885e+00
3.730159e-01,5.614709844115e+00
3.809524e-01,5.614709844115e+00
3.888889e-01,5.614709844115e+00
3.968254e-01,5.614709844115e+00
4.047619e-01,5.614709844115e+00
4.126984e-01,5.614709844115e+00
4.206349e-01,5.614709844115e+00
4.285714e-01,5.614709844115e+00
4.365079e-01,5.614709844115e+00
4.444444e-01,5.614709844115e+00
4.523810e-01,5.614709844115e+00
4.603175e-01,5.614709844115e+00
4.682540e-01,4.643856189775e+00
4.761905e-01,4.643856189775e+00
4.841270e-01,4.643856189775e+00
4.920635e-01,4.643856189775e+00
5.000000e-01,4.643856189775e+00
5.079365e-01,4.643856189775e+00
5.158730e-01,4.643856189775e+00
5.238095e-01,4.643856189775e+00
5.317460e-01,4.643856189775e+00
5.396825e-01,4.643856189775e+00
5.476190e-01,4.643856189775e+00
5.555556e-01,4.643856189775e+00
5.634921e-01,4.593524514225e+00
5.714286e-01,4.593524514225e+00
5.793651e-01,4.593524514225e+00
5.873016e-01,4.593524514225e+00
5.952381e-01,4.230954434840e+00
6.031746e-01,4.230954434840e+00
6.111111e-01,4.230954434840e+00
6.190476e-01,4.230954434840e+00
6.269841e-01,4.111508315217e+00
6.349206e-01,4.111508315217e+00
6.428571e-01,4.111508315217e+00
6.507937e-01,4.111508315217e+00
6.587302e-01,3.169925001442e+00
6.666667e-01,3.169925001442e+00
6.746032e-01,3.169925001442e+00
6.825397e-01,3.169925001442e+00
6.904762e-01,3.169925001442e+00
6.984127e-01,3.169925001442e+00
7.063492e-01,3.169925001442e+00
7.142857e-01,3.169925001442e+00
7.222222e-01,3.169925001442e+00
7.301587e-01,3.169925001442e+00
7.380952e-01,3.169925001442e+00
7.460317e-01,3.169925001442e+00
7.539683e-01,1.836501267717e+00
7.619048e-01,1.836501267717e+00
7.698413e-01,1.836501267717e+00
7.777778e-01,1.836501267717e+00
7.857143e-01,1.707819248507e+00
7.936508e-01,1.707819248507e+00
8.015873e-01,1.707819248507e+00
8.095238e-01,1.707819248507e+00
8.174603e-01,1.000000000000
8.253968e-01,1.000000000000
8.333333e-01,1.000000000000
8.412698e-01,1.000000000000
8.492063e-01,1.000000000000
8.571429e-01,1.000000000000
8.650794e-01,1.000000000000
8.730159e-01,1.000000000000
8.809524e-01,1.000000000000
8.888889e-01,1.000000000000
8.968254e-01,1.000000000000
9.047619e-01,1.000000000000
9.126984e-01,1.000000000000
9.206349e-01,1.000000000000
9.285714e-01,1.000000000000
9.365079e-01,1.000000000000
9.444444e-01,1.000000000000
9.523810e-01,1.000000000000
9.603175e-01,1.000000000000
9.682540e-01,1.000000000000
9.761905e-01,1.000000000000
9.841270e-01,1.000000000000
9.920635e-01,1.000000000000
1.000000e+00,1.000000000000


==> out/pow2-takum16.csv <==
0.000000e+00,5.000000000000e+02
9.869720e-04,5.000000000000e+02
1.973944e-03,5.000000000000e+02
2.960916e-03,5.000000000000e+02
3.947888e-03,5.000000000000e+02
4.934860e-03,5.000000000000e+02
5.921832e-03,5.000000000000e+02
6.908804e-03,5.000000000000e+02
7.895776e-03,5.000000000000e+02
8.882748e-03,5.000000000000e+02
9.869720e-03,5.000000000000e+02
1.085669e-02,5.000000000000e+02
1.184366e-02,5.000000000000e+02
1.283064e-02,5.000000000000e+02
1.381761e-02,5.000000000000e+02
1.480458e-02,5.000000000000e+02
1.579155e-02,5.000000000000e+02
1.677852e-02,5.000000000000e+02
1.776550e-02,5.000000000000e+02
1.875247e-02,5.000000000000e+02
1.973944e-02,5.000000000000e+02
2.072641e-02,5.000000000000e+02
2.171338e-02,5.000000000000e+02
2.270036e-02,5.000000000000e+02
2.368733e-02,5.000000000000e+02
2.467430e-02,5.000000000000e+02
2.566127e-02,5.000000000000e+02
2.664824e-02,5.000000000000e+02
2.763522e-02,5.000000000000e+02
2.862219e-02,5.000000000000e+02
2.960916e-02,5.000000000000e+02
3.059613e-02,5.000000000000e+02
3.158310e-02,5.000000000000e+02
3.257008e-02,5.000000000000e+02
3.355705e-02,5.000000000000e+02
3.454402e-02,5.000000000000e+02
3.553099e-02,5.000000000000e+02
3.651796e-02,5.000000000000e+02
3.750493e-02,5.000000000000e+02
3.849191e-02,5.000000000000e+02
3.947888e-02,5.000000000000e+02
4.046585e-02,5.000000000000e+02
4.145282e-02,5.000000000000e+02
4.243979e-02,5.000000000000e+02
4.342677e-02,5.000000000000e+02
4.441374e-02,5.000000000000e+02
4.540071e-02,5.000000000000e+02
4.638768e-02,5.000000000000e+02
4.737465e-02,5.000000000000e+02
4.836163e-02,5.000000000000e+02
4.934860e-02,5.000000000000e+02
5.033557e-02,5.000000000000e+02
5.132254e-02,5.000000000000e+02
5.230951e-02,5.000000000000e+02
5.329649e-02,5.000000000000e+02
5.428346e-02,5.000000000000e+02
5.527043e-02,5.000000000000e+02
5.625740e-02,5.000000000000e+02
5.724437e-02,5.000000000000e+02
5.823135e-02,5.000000000000e+02
5.921832e-02,5.000000000000e+02
6.020529e-02,5.000000000000e+02
6.119226e-02,5.000000000000e+02
6.217923e-02,5.000000000000e+02
6.316621e-02,5.000000000000e+02
6.415318e-02,5.000000000000e+02
6.514015e-02,5.000000000000e+02
6.612712e-02,5.000000000000e+02
6.711409e-02,5.000000000000e+02
6.810107e-02,5.000000000000e+02
6.908804e-02,5.000000000000e+02
7.007501e-02,5.000000000000e+02
7.106198e-02,5.000000000000e+02
7.204895e-02,5.000000000000e+02
7.303593e-02,5.000000000000e+02
7.402290e-02,5.000000000000e+02
7.500987e-02,5.000000000000e+02
7.599684e-02,5.000000000000e+02
7.698381e-02,5.000000000000e+02
7.797079e-02,5.000000000000e+02
7.895776e-02,5.000000000000e+02
7.994473e-02,5.000000000000e+02
8.093170e-02,5.000000000000e+02
8.191867e-02,5.000000000000e+02
8.290565e-02,5.000000000000e+02
8.389262e-02,5.000000000000e+02
8.487959e-02,5.000000000000e+02
8.586656e-02,5.000000000000e+02
8.685353e-02,5.000000000000e+02
8.784051e-02,5.000000000000e+02
8.882748e-02,5.000000000000e+02
8.981445e-02,5.000000000000e+02
9.080142e-02,5.000000000000e+02
9.178839e-02,5.000000000000e+02
9.277537e-02,5.000000000000e+02
9.376234e-02,5.000000000000e+02
9.474931e-02,5.000000000000e+02
9.573628e-02,5.000000000000e+02
9.672325e-02,5.000000000000e+02
9.771023e-02,5.000000000000e+02
9.869720e-02,5.000000000000e+02
9.968417e-02,5.000000000000e+02
1.006711e-01,5.000000000000e+02
1.016581e-01,5.000000000000e+02
1.026451e-01,5.000000000000e+02
1.036321e-01,5.000000000000e+02
1.046190e-01,5.000000000000e+02
1.056060e-01,5.000000000000e+02
1.065930e-01,5.000000000000e+02
1.075799e-01,5.000000000000e+02
1.085669e-01,5.000000000000e+02
1.095539e-01,5.000000000000e+02
1.105409e-01,5.000000000000e+02
1.115278e-01,5.000000000000e+02
1.125148e-01,5.000000000000e+02
1.135018e-01,5.000000000000e+02
1.144887e-01,5.000000000000e+02
1.154757e-01,5.000000000000e+02
1.164627e-01,5.000000000000e+02
1.174497e-01,5.000000000000e+02
1.184366e-01,5.000000000000e+02
1.194236e-01,5.000000000000e+02
1.204106e-01,5.000000000000e+02
1.213976e-01,5.000000000000e+02
1.223845e-01,5.000000000000e+02
1.233715e-01,5.000000000000e+02
1.243585e-01,5.000000000000e+02
1.253454e-01,5.000000000000e+02
1.263324e-01,5.000000000000e+02
1.273194e-01,5.000000000000e+02
1.283064e-01,5.000000000000e+02
1.292933e-01,5.000000000000e+02
1.302803e-01,5.000000000000e+02
1.312673e-01,5.000000000000e+02
1.322542e-01,5.000000000000e+02
1.332412e-01,5.000000000000e+02
1.342282e-01,5.000000000000e+02
1.352152e-01,5.000000000000e+02
1.362021e-01,5.000000000000e+02
1.371891e-01,5.000000000000e+02
1.381761e-01,5.000000000000e+02
1.391630e-01,5.000000000000e+02
1.401500e-01,5.000000000000e+02
1.411370e-01,5.000000000000e+02
1.421240e-01,5.000000000000e+02
1.431109e-01,5.000000000000e+02
1.440979e-01,5.000000000000e+02
1.450849e-01,5.000000000000e+02
1.460719e-01,5.000000000000e+02
1.470588e-01,5.000000000000e+02
1.480458e-01,5.000000000000e+02
1.490328e-01,5.000000000000e+02
1.500197e-01,5.000000000000e+02
1.510067e-01,5.000000000000e+02
1.519937e-01,5.000000000000e+02
1.529807e-01,5.000000000000e+02
1.539676e-01,5.000000000000e+02
1.549546e-01,5.000000000000e+02
1.559416e-01,5.000000000000e+02
1.569285e-01,5.000000000000e+02
1.579155e-01,5.000000000000e+02
1.589025e-01,5.000000000000e+02
1.598895e-01,5.000000000000e+02
1.608764e-01,5.000000000000e+02
1.618634e-01,5.000000000000e+02
1.628504e-01,5.000000000000e+02
1.638373e-01,5.000000000000e+02
1.648243e-01,5.000000000000e+02
1.658113e-01,5.000000000000e+02
1.667983e-01,5.000000000000e+02
1.677852e-01,5.000000000000e+02
1.687722e-01,5.000000000000e+02
1.697592e-01,5.000000000000e+02
1.707462e-01,5.000000000000e+02
1.717331e-01,5.000000000000e+02
1.727201e-01,5.000000000000e+02
1.737071e-01,5.000000000000e+02
1.746940e-01,5.000000000000e+02
1.756810e-01,5.000000000000e+02
1.766680e-01,5.000000000000e+02
1.776550e-01,5.000000000000e+02
1.786419e-01,5.000000000000e+02
1.796289e-01,5.000000000000e+02
1.806159e-01,5.000000000000e+02
1.816028e-01,5.000000000000e+02
1.825898e-01,5.000000000000e+02
1.835768e-01,5.000000000000e+02
1.845638e-01,5.000000000000e+02
1.855507e-01,5.000000000000e+02
1.865377e-01,5.000000000000e+02
1.875247e-01,5.000000000000e+02
1.885116e-01,5.000000000000e+02
1.894986e-01,5.000000000000e+02
1.904856e-01,5.000000000000e+02
1.914726e-01,5.000000000000e+02
1.924595e-01,5.000000000000e+02
1.934465e-01,5.000000000000e+02
1.944335e-01,5.000000000000e+02
1.954205e-01,5.000000000000e+02
1.964074e-01,5.000000000000e+02
1.973944e-01,5.000000000000e+02
1.983814e-01,5.000000000000e+02
1.993683e-01,5.000000000000e+02
2.003553e-01,5.000000000000e+02
2.013423e-01,5.000000000000e+02
2.023293e-01,5.000000000000e+02
2.033162e-01,5.000000000000e+02
2.043032e-01,5.000000000000e+02
2.052902e-01,5.000000000000e+02
2.062771e-01,5.000000000000e+02
2.072641e-01,5.000000000000e+02
2.082511e-01,5.000000000000e+02
2.092381e-01,5.000000000000e+02
2.102250e-01,5.000000000000e+02
2.112120e-01,5.000000000000e+02
2.121990e-01,5.000000000000e+02
2.131859e-01,5.000000000000e+02
2.141729e-01,5.000000000000e+02
2.151599e-01,5.000000000000e+02
2.161469e-01,5.000000000000e+02
2.171338e-01,5.000000000000e+02
2.181208e-01,5.000000000000e+02
2.191078e-01,5.000000000000e+02
2.200947e-01,5.000000000000e+02
2.210817e-01,5.000000000000e+02
2.220687e-01,5.000000000000e+02
2.230557e-01,5.000000000000e+02
2.240426e-01,5.000000000000e+02
2.250296e-01,5.000000000000e+02
2.260166e-01,5.000000000000e+02
2.270036e-01,5.000000000000e+02
2.279905e-01,5.000000000000e+02
2.289775e-01,5.000000000000e+02
2.299645e-01,5.000000000000e+02
2.309514e-01,5.000000000000e+02
2.319384e-01,5.000000000000e+02
2.329254e-01,5.000000000000e+02
2.339124e-01,5.000000000000e+02
2.348993e-01,5.000000000000e+02
2.358863e-01,5.000000000000e+02
2.368733e-01,5.000000000000e+02
2.378602e-01,5.000000000000e+02
2.388472e-01,5.000000000000e+02
2.398342e-01,5.000000000000e+02
2.408212e-01,5.000000000000e+02
2.418081e-01,5.000000000000e+02
2.427951e-01,5.000000000000e+02
2.437821e-01,5.000000000000e+02
2.447690e-01,5.000000000000e+02
2.457560e-01,5.000000000000e+02
2.467430e-01,5.000000000000e+02
2.477300e-01,5.000000000000e+02
2.487169e-01,5.000000000000e+02
2.497039e-01,5.000000000000e+02
2.506909e-01,5.000000000000e+02
2.516779e-01,5.000000000000e+02
2.526648e-01,5.000000000000e+02
2.536518e-01,5.000000000000e+02
2.546388e-01,5.000000000000e+02
2.556257e-01,5.000000000000e+02
2.566127e-01,5.000000000000e+02
2.575997e-01,5.000000000000e+02
2.585867e-01,5.000000000000e+02
2.595736e-01,5.000000000000e+02
2.605606e-01,5.000000000000e+02
2.615476e-01,5.000000000000e+02
2.625345e-01,5.000000000000e+02
2.635215e-01,5.000000000000e+02
2.645085e-01,5.000000000000e+02
2.654955e-01,5.000000000000e+02
2.664824e-01,5.000000000000e+02
2.674694e-01,5.000000000000e+02
2.684564e-01,5.000000000000e+02
2.694433e-01,5.000000000000e+02
2.704303e-01,5.000000000000e+02
2.714173e-01,5.000000000000e+02
2.724043e-01,5.000000000000e+02
2.733912e-01,5.000000000000e+02
2.743782e-01,5.000000000000e+02
2.753652e-01,5.000000000000e+02
2.763522e-01,5.000000000000e+02
2.773391e-01,5.000000000000e+02
2.783261e-01,5.000000000000e+02
2.793131e-01,5.000000000000e+02
2.803000e-01,5.000000000000e+02
2.812870e-01,5.000000000000e+02
2.822740e-01,5.000000000000e+02
2.832610e-01,5.000000000000e+02
2.842479e-01,5.000000000000e+02
2.852349e-01,5.000000000000e+02
2.862219e-01,5.000000000000e+02
2.872088e-01,5.000000000000e+02
2.881958e-01,5.000000000000e+02
2.891828e-01,5.000000000000e+02
2.901698e-01,5.000000000000e+02
2.911567e-01,5.000000000000e+02
2.921437e-01,5.000000000000e+02
2.931307e-01,5.000000000000e+02
2.941176e-01,5.000000000000e+02
2.951046e-01,5.000000000000e+02
2.960916e-01,5.000000000000e+02
2.970786e-01,5.000000000000e+02
2.980655e-01,5.000000000000e+02
2.990525e-01,5.000000000000e+02
3.000395e-01,5.000000000000e+02
3.010265e-01,5.000000000000e+02
3.020134e-01,5.000000000000e+02
3.030004e-01,5.000000000000e+02
3.039874e-01,5.000000000000e+02
3.049743e-01,5.000000000000e+02
3.059613e-01,5.000000000000e+02
3.069483e-01,5.000000000000e+02
3.079353e-01,5.000000000000e+02
3.089222e-01,5.000000000000e+02
3.099092e-01,5.000000000000e+02
3.108962e-01,5.000000000000e+02
3.118831e-01,5.000000000000e+02
3.128701e-01,5.000000000000e+02
3.138571e-01,5.000000000000e+02
3.148441e-01,5.000000000000e+02
3.158310e-01,5.000000000000e+02
3.168180e-01,5.000000000000e+02
3.178050e-01,5.000000000000e+02
3.187919e-01,5.000000000000e+02
3.197789e-01,5.000000000000e+02
3.207659e-01,5.000000000000e+02
3.217529e-01,5.000000000000e+02
3.227398e-01,5.000000000000e+02
3.237268e-01,5.000000000000e+02
3.247138e-01,5.000000000000e+02
3.257008e-01,5.000000000000e+02
3.266877e-01,5.000000000000e+02
3.276747e-01,5.000000000000e+02
3.286617e-01,5.000000000000e+02
3.296486e-01,5.000000000000e+02
3.306356e-01,5.000000000000e+02
3.316226e-01,5.000000000000e+02
3.326096e-01,5.000000000000e+02
3.335965e-01,5.000000000000e+02
3.345835e-01,5.000000000000e+02
3.355705e-01,5.000000000000e+02
3.365574e-01,5.000000000000e+02
3.375444e-01,5.000000000000e+02
3.385314e-01,5.000000000000e+02
3.395184e-01,5.000000000000e+02
3.405053e-01,5.000000000000e+02
3.414923e-01,5.000000000000e+02
3.424793e-01,5.000000000000e+02
3.434662e-01,5.000000000000e+02
3.444532e-01,5.000000000000e+02
3.454402e-01,5.000000000000e+02
3.464272e-01,5.000000000000e+02
3.474141e-01,5.000000000000e+02
3.484011e-01,5.000000000000e+02
3.493881e-01,5.000000000000e+02
3.503750e-01,5.000000000000e+02
3.513620e-01,5.000000000000e+02
3.523490e-01,5.000000000000e+02
3.533360e-01,5.000000000000e+02
3.543229e-01,5.000000000000e+02
3.553099e-01,5.000000000000e+02
3.562969e-01,5.000000000000e+02
3.572839e-01,5.000000000000e+02
3.582708e-01,5.000000000000e+02
3.592578e-01,5.000000000000e+02
3.602448e-01,5.000000000000e+02
3.612317e-01,5.000000000000e+02
3.622187e-01,5.000000000000e+02
3.632057e-01,5.000000000000e+02
3.641927e-01,5.000000000000e+02
3.651796e-01,5.000000000000e+02
3.661666e-01,5.000000000000e+02
3.671536e-01,5.000000000000e+02
3.681405e-01,5.000000000000e+02
3.691275e-01,5.000000000000e+02
3.701145e-01,5.000000000000e+02
3.711015e-01,5.000000000000e+02
3.720884e-01,5.000000000000e+02
3.730754e-01,5.000000000000e+02
3.740624e-01,5.000000000000e+02
3.750493e-01,5.000000000000e+02
3.760363e-01,5.000000000000e+02
3.770233e-01,5.000000000000e+02
3.780103e-01,5.000000000000e+02
3.789972e-01,5.000000000000e+02
3.799842e-01,5.000000000000e+02
3.809712e-01,5.000000000000e+02
3.819582e-01,5.000000000000e+02
3.829451e-01,5.000000000000e+02
3.839321e-01,5.000000000000e+02
3.849191e-01,5.000000000000e+02
3.859060e-01,5.000000000000e+02
3.868930e-01,5.000000000000e+02
3.878800e-01,5.000000000000e+02
3.888670e-01,5.000000000000e+02
3.898539e-01,5.000000000000e+02
3.908409e-01,5.000000000000e+02
3.918279e-01,5.000000000000e+02
3.928148e-01,5.000000000000e+02
3.938018e-01,5.000000000000e+02
3.947888e-01,5.000000000000e+02
3.957758e-01,5.000000000000e+02
3.967627e-01,5.000000000000e+02
3.977497e-01,5.000000000000e+02
3.987367e-01,5.000000000000e+02
3.997236e-01,5.000000000000e+02
4.007106e-01,5.000000000000e+02
4.016976e-01,5.000000000000e+02
4.026846e-01,5.000000000000e+02
4.036715e-01,5.000000000000e+02
4.046585e-01,5.000000000000e+02
4.056455e-01,5.000000000000e+02
4.066325e-01,5.000000000000e+02
4.076194e-01,5.000000000000e+02
4.086064e-01,5.000000000000e+02
4.095934e-01,5.000000000000e+02
4.105803e-01,5.000000000000e+02
4.115673e-01,5.000000000000e+02
4.125543e-01,5.000000000000e+02
4.135413e-01,5.000000000000e+02
4.145282e-01,5.000000000000e+02
4.155152e-01,5.000000000000e+02
4.165022e-01,5.000000000000e+02
4.174891e-01,5.000000000000e+02
4.184761e-01,5.000000000000e+02
4.194631e-01,5.000000000000e+02
4.204501e-01,5.000000000000e+02
4.214370e-01,5.000000000000e+02
4.224240e-01,5.000000000000e+02
4.234110e-01,5.000000000000e+02
4.243979e-01,5.000000000000e+02
4.253849e-01,5.000000000000e+02
4.263719e-01,5.000000000000e+02
4.273589e-01,5.000000000000e+02
4.283458e-01,5.000000000000e+02
4.293328e-01,5.000000000000e+02
4.303198e-01,5.000000000000e+02
4.313068e-01,5.000000000000e+02
4.322937e-01,5.000000000000e+02
4.332807e-01,5.000000000000e+02
4.342677e-01,5.000000000000e+02
4.352546e-01,5.000000000000e+02
4.362416e-01,5.000000000000e+02
4.372286e-01,5.000000000000e+02
4.382156e-01,5.000000000000e+02
4.392025e-01,5.000000000000e+02
4.401895e-01,5.000000000000e+02
4.411765e-01,5.000000000000e+02
4.421634e-01,5.000000000000e+02
4.431504e-01,5.000000000000e+02
4.441374e-01,5.000000000000e+02
4.451244e-01,5.000000000000e+02
4.461113e-01,5.000000000000e+02
4.470983e-01,5.000000000000e+02
4.480853e-01,5.000000000000e+02
4.490722e-01,5.000000000000e+02
4.500592e-01,5.000000000000e+02
4.510462e-01,5.000000000000e+02
4.520332e-01,5.000000000000e+02
4.530201e-01,5.000000000000e+02
4.540071e-01,5.000000000000e+02
4.549941e-01,5.000000000000e+02
4.559811e-01,5.000000000000e+02
4.569680e-01,5.000000000000e+02
4.579550e-01,5.000000000000e+02
4.589420e-01,5.000000000000e+02
4.599289e-01,5.000000000000e+02
4.609159e-01,5.000000000000e+02
4.619029e-01,5.000000000000e+02
4.628899e-01,5.000000000000e+02
4.638768e-01,5.000000000000e+02
4.648638e-01,5.000000000000e+02
4.658508e-01,5.000000000000e+02
4.668377e-01,5.000000000000e+02
4.678247e-01,5.000000000000e+02
4.688117e-01,5.000000000000e+02
4.697987e-01,5.000000000000e+02
4.707856e-01,5.000000000000e+02
4.717726e-01,5.000000000000e+02
4.727596e-01,5.000000000000e+02
4.737465e-01,5.000000000000e+02
4.747335e-01,5.000000000000e+02
4.757205e-01,5.000000000000e+02
4.767075e-01,5.000000000000e+02
4.776944e-01,5.000000000000e+02
4.786814e-01,5.000000000000e+02
4.796684e-01,5.000000000000e+02
4.806553e-01,5.000000000000e+02
4.816423e-01,5.000000000000e+02
4.826293e-01,5.000000000000e+02
4.836163e-01,5.000000000000e+02
4.846032e-01,5.000000000000e+02
4.855902e-01,5.000000000000e+02
4.865772e-01,5.000000000000e+02
4.875642e-01,5.000000000000e+02
4.885511e-01,5.000000000000e+02
4.895381e-01,5.000000000000e+02
4.905251e-01,5.000000000000e+02
4.915120e-01,5.000000000000e+02
4.924990e-01,5.000000000000e+02
4.934860e-01,5.000000000000e+02
4.944730e-01,5.000000000000e+02
4.954599e-01,5.000000000000e+02
4.964469e-01,5.000000000000e+02
4.974339e-01,5.000000000000e+02
4.984208e-01,5.000000000000e+02
4.994078e-01,5.000000000000e+02
5.003948e-01,5.000000000000e+02
5.013818e-01,5.000000000000e+02
5.023687e-01,5.000000000000e+02
5.033557e-01,5.000000000000e+02
5.043427e-01,5.000000000000e+02
5.053296e-01,5.000000000000e+02
5.063166e-01,5.000000000000e+02
5.073036e-01,5.000000000000e+02
5.082906e-01,5.000000000000e+02
5.092775e-01,5.000000000000e+02
5.102645e-01,5.000000000000e+02
5.112515e-01,5.000000000000e+02
5.122385e-01,5.000000000000e+02
5.132254e-01,5.000000000000e+02
5.142124e-01,5.000000000000e+02
5.151994e-01,5.000000000000e+02
5.161863e-01,5.000000000000e+02
5.171733e-01,5.000000000000e+02
5.181603e-01,5.000000000000e+02
5.191473e-01,5.000000000000e+02
5.201342e-01,5.000000000000e+02
5.211212e-01,5.000000000000e+02
5.221082e-01,5.000000000000e+02
5.230951e-01,5.000000000000e+02
5.240821e-01,5.000000000000e+02
5.250691e-01,5.000000000000e+02
5.260561e-01,5.000000000000e+02
5.270430e-01,5.000000000000e+02
5.280300e-01,5.000000000000e+02
5.290170e-01,5.000000000000e+02
5.300039e-01,5.000000000000e+02
5.309909e-01,5.000000000000e+02
5.319779e-01,5.000000000000e+02
5.329649e-01,5.000000000000e+02
5.339518e-01,5.000000000000e+02
5.349388e-01,5.000000000000e+02
5.359258e-01,5.000000000000e+02
5.369128e-01,5.000000000000e+02
5.378997e-01,5.000000000000e+02
5.388867e-01,5.000000000000e+02
5.398737e-01,5.000000000000e+02
5.408606e-01,5.000000000000e+02
5.418476e-01,5.000000000000e+02
5.428346e-01,5.000000000000e+02
5.438216e-01,5.000000000000e+02
5.448085e-01,5.000000000000e+02
5.457955e-01,5.000000000000e+02
5.467825e-01,5.000000000000e+02
5.477694e-01,5.000000000000e+02
5.487564e-01,5.000000000000e+02
5.497434e-01,5.000000000000e+02
5.507304e-01,5.000000000000e+02
5.517173e-01,5.000000000000e+02
5.527043e-01,5.000000000000e+02
5.536913e-01,5.000000000000e+02
5.546782e-01,5.000000000000e+02
5.556652e-01,5.000000000000e+02
5.566522e-01,5.000000000000e+02
5.576392e-01,5.000000000000e+02
5.586261e-01,5.000000000000e+02
5.596131e-01,5.000000000000e+02
5.606001e-01,5.000000000000e+02
5.615871e-01,5.000000000000e+02
5.625740e-01,5.000000000000e+02
5.635610e-01,5.000000000000e+02
5.645480e-01,5.000000000000e+02
5.655349e-01,5.000000000000e+02
5.665219e-01,5.000000000000e+02
5.675089e-01,5.000000000000e+02
5.684959e-01,5.000000000000e+02
5.694828e-01,5.000000000000e+02
5.704698e-01,5.000000000000e+02
5.714568e-01,5.000000000000e+02
5.724437e-01,5.000000000000e+02
5.734307e-01,5.000000000000e+02
5.744177e-01,5.000000000000e+02
5.754047e-01,5.000000000000e+02
5.763916e-01,5.000000000000e+02
5.773786e-01,5.000000000000e+02
5.783656e-01,5.000000000000e+02
5.793525e-01,5.000000000000e+02
5.803395e-01,5.000000000000e+02
5.813265e-01,5.000000000000e+02
5.823135e-01,5.000000000000e+02
5.833004e-01,5.000000000000e+02
5.842874e-01,5.000000000000e+02
5.852744e-01,5.000000000000e+02
5.862614e-01,5.000000000000e+02
5.872483e-01,5.000000000000e+02
5.882353e-01,5.000000000000e+02
5.892223e-01,5.000000000000e+02
5.902092e-01,5.000000000000e+02
5.911962e-01,5.000000000000e+02
5.921832e-01,5.000000000000e+02
5.931702e-01,5.000000000000e+02
5.941571e-01,5.000000000000e+02
5.951441e-01,5.000000000000e+02
5.961311e-01,5.000000000000e+02
5.971180e-01,5.000000000000e+02
5.981050e-01,5.000000000000e+02
5.990920e-01,5.000000000000e+02
6.000790e-01,5.000000000000e+02
6.010659e-01,5.000000000000e+02
6.020529e-01,5.000000000000e+02
6.030399e-01,5.000000000000e+02
6.040268e-01,5.000000000000e+02
6.050138e-01,5.000000000000e+02
6.060008e-01,5.000000000000e+02
6.069878e-01,5.000000000000e+02
6.079747e-01,5.000000000000e+02
6.089617e-01,5.000000000000e+02
6.099487e-01,5.000000000000e+02
6.109356e-01,5.000000000000e+02
6.119226e-01,5.000000000000e+02
6.129096e-01,5.000000000000e+02
6.138966e-01,5.000000000000e+02
6.148835e-01,5.000000000000e+02
6.158705e-01,5.000000000000e+02
6.168575e-01,5.000000000000e+02
6.178445e-01,5.000000000000e+02
6.188314e-01,5.000000000000e+02
6.198184e-01,5.000000000000e+02
6.208054e-01,5.000000000000e+02
6.217923e-01,5.000000000000e+02
6.227793e-01,5.000000000000e+02
6.237663e-01,5.000000000000e+02
6.247533e-01,5.000000000000e+02
6.257402e-01,5.000000000000e+02
6.267272e-01,5.000000000000e+02
6.277142e-01,5.000000000000e+02
6.287011e-01,5.000000000000e+02
6.296881e-01,5.000000000000e+02
6.306751e-01,5.000000000000e+02
6.316621e-01,5.000000000000e+02
6.326490e-01,5.000000000000e+02
6.336360e-01,5.000000000000e+02
6.346230e-01,5.000000000000e+02
6.356099e-01,5.000000000000e+02
6.365969e-01,5.000000000000e+02
6.375839e-01,5.000000000000e+02
6.385709e-01,5.000000000000e+02
6.395578e-01,5.000000000000e+02
6.405448e-01,5.000000000000e+02
6.415318e-01,5.000000000000e+02
6.425188e-01,5.000000000000e+02
6.435057e-01,5.000000000000e+02
6.444927e-01,5.000000000000e+02
6.454797e-01,5.000000000000e+02
6.464666e-01,5.000000000000e+02
6.474536e-01,5.000000000000e+02
6.484406e-01,5.000000000000e+02
6.494276e-01,5.000000000000e+02
6.504145e-01,5.000000000000e+02
6.514015e-01,5.000000000000e+02
6.523885e-01,5.000000000000e+02
6.533754e-01,5.000000000000e+02
6.543624e-01,5.000000000000e+02
6.553494e-01,5.000000000000e+02
6.563364e-01,5.000000000000e+02
6.573233e-01,5.000000000000e+02
6.583103e-01,5.000000000000e+02
6.592973e-01,5.000000000000e+02
6.602842e-01,5.000000000000e+02
6.612712e-01,5.000000000000e+02
6.622582e-01,5.000000000000e+02
6.632452e-01,5.000000000000e+02
6.642321e-01,5.000000000000e+02
6.652191e-01,5.000000000000e+02
6.662061e-01,5.000000000000e+02
6.671931e-01,5.000000000000e+02
6.681800e-01,5.000000000000e+02
6.691670e-01,5.000000000000e+02
6.701540e-01,5.000000000000e+02
6.711409e-01,5.000000000000e+02
6.721279e-01,5.000000000000e+02
6.731149e-01,5.000000000000e+02
6.741019e-01,5.000000000000e+02
6.750888e-01,5.000000000000e+02
6.760758e-01,5.000000000000e+02
6.770628e-01,5.000000000000e+02
6.780497e-01,5.000000000000e+02
6.790367e-01,5.000000000000e+02
6.800237e-01,5.000000000000e+02
6.810107e-01,5.000000000000e+02
6.819976e-01,5.000000000000e+02
6.829846e-01,5.000000000000e+02
6.839716e-01,5.000000000000e+02
6.849585e-01,5.000000000000e+02
6.859455e-01,5.000000000000e+02
6.869325e-01,5.000000000000e+02
6.879195e-01,5.000000000000e+02
6.889064e-01,5.000000000000e+02
6.898934e-01,5.000000000000e+02
6.908804e-01,5.000000000000e+02
6.918674e-01,5.000000000000e+02
6.928543e-01,5.000000000000e+02
6.938413e-01,5.000000000000e+02
6.948283e-01,5.000000000000e+02
6.958152e-01,5.000000000000e+02
6.968022e-01,5.000000000000e+02
6.977892e-01,5.000000000000e+02
6.987762e-01,5.000000000000e+02
6.997631e-01,5.000000000000e+02
7.007501e-01,5.000000000000e+02
7.017371e-01,5.000000000000e+02
7.027240e-01,5.000000000000e+02
7.037110e-01,5.000000000000e+02
7.046980e-01,5.000000000000e+02
7.056850e-01,5.000000000000e+02
7.066719e-01,5.000000000000e+02
7.076589e-01,5.000000000000e+02
7.086459e-01,5.000000000000e+02
7.096328e-01,5.000000000000e+02
7.106198e-01,5.000000000000e+02
7.116068e-01,5.000000000000e+02
7.125938e-01,5.000000000000e+02
7.135807e-01,5.000000000000e+02
7.145677e-01,5.000000000000e+02
7.155547e-01,5.000000000000e+02
7.165417e-01,5.000000000000e+02
7.175286e-01,5.000000000000e+02
7.185156e-01,5.000000000000e+02
7.195026e-01,5.000000000000e+02
7.204895e-01,5.000000000000e+02
7.214765e-01,5.000000000000e+02
7.224635e-01,5.000000000000e+02
7.234505e-01,5.000000000000e+02
7.244374e-01,5.000000000000e+02
7.254244e-01,5.000000000000e+02
7.264114e-01,5.000000000000e+02
7.273983e-01,5.000000000000e+02
7.283853e-01,5.000000000000e+02
7.293723e-01,5.000000000000e+02
7.303593e-01,5.000000000000e+02
7.313462e-01,5.000000000000e+02
7.323332e-01,5.000000000000e+02
7.333202e-01,5.000000000000e+02
7.343071e-01,5.000000000000e+02
7.352941e-01,5.000000000000e+02
7.362811e-01,5.000000000000e+02
7.372681e-01,5.000000000000e+02
7.382550e-01,5.000000000000e+02
7.392420e-01,5.000000000000e+02
7.402290e-01,5.000000000000e+02
7.412159e-01,5.000000000000e+02
7.422029e-01,5.000000000000e+02
7.431899e-01,5.000000000000e+02
7.441769e-01,5.000000000000e+02
7.451638e-01,5.000000000000e+02
7.461508e-01,5.000000000000e+02
7.471378e-01,5.000000000000e+02
7.481248e-01,5.000000000000e+02
7.491117e-01,5.000000000000e+02
7.500987e-01,5.000000000000e+02
7.510857e-01,5.000000000000e+02
7.520726e-01,5.000000000000e+02
7.530596e-01,5.000000000000e+02
7.540466e-01,5.000000000000e+02
7.550336e-01,5.000000000000e+02
7.560205e-01,5.000000000000e+02
7.570075e-01,5.000000000000e+02
7.579945e-01,5.000000000000e+02
7.589814e-01,5.000000000000e+02
7.599684e-01,5.000000000000e+02
7.609554e-01,5.000000000000e+02
7.619424e-01,5.000000000000e+02
7.629293e-01,5.000000000000e+02
7.639163e-01,5.000000000000e+02
7.649033e-01,5.000000000000e+02
7.658902e-01,5.000000000000e+02
7.668772e-01,5.000000000000e+02
7.678642e-01,5.000000000000e+02
7.688512e-01,5.000000000000e+02
7.698381e-01,5.000000000000e+02
7.708251e-01,5.000000000000e+02
7.718121e-01,5.000000000000e+02
7.727991e-01,5.000000000000e+02
7.737860e-01,5.000000000000e+02
7.747730e-01,5.000000000000e+02
7.757600e-01,5.000000000000e+02
7.767469e-01,5.000000000000e+02
7.777339e-01,5.000000000000e+02
7.787209e-01,5.000000000000e+02
7.797079e-01,5.000000000000e+02
7.806948e-01,5.000000000000e+02
7.816818e-01,5.000000000000e+02
7.826688e-01,5.000000000000e+02
7.836557e-01,5.000000000000e+02
7.846427e-01,5.000000000000e+02
7.856297e-01,5.000000000000e+02
7.866167e-01,5.000000000000e+02
7.876036e-01,5.000000000000e+02
7.885906e-01,5.000000000000e+02
7.895776e-01,5.000000000000e+02
7.905645e-01,5.000000000000e+02
7.915515e-01,5.000000000000e+02
7.925385e-01,5.000000000000e+02
7.935255e-01,5.000000000000e+02
7.945124e-01,5.000000000000e+02
7.954994e-01,5.000000000000e+02
7.964864e-01,5.000000000000e+02
7.974734e-01,5.000000000000e+02
7.984603e-01,5.000000000000e+02
7.994473e-01,5.000000000000e+02
8.004343e-01,5.000000000000e+02
8.014212e-01,5.000000000000e+02
8.024082e-01,5.000000000000e+02
8.033952e-01,5.000000000000e+02
8.043822e-01,5.000000000000e+02
8.053691e-01,5.000000000000e+02
8.063561e-01,5.000000000000e+02
8.073431e-01,5.000000000000e+02
8.083300e-01,5.000000000000e+02
8.093170e-01,5.000000000000e+02
8.103040e-01,5.000000000000e+02
8.112910e-01,5.000000000000e+02
8.122779e-01,5.000000000000e+02
8.132649e-01,5.000000000000e+02
8.142519e-01,5.000000000000e+02
8.152388e-01,5.000000000000e+02
8.162258e-01,5.000000000000e+02
8.172128e-01,5.000000000000e+02
8.181998e-01,5.000000000000e+02
8.191867e-01,5.000000000000e+02
8.201737e-01,5.000000000000e+02
8.211607e-01,5.000000000000e+02
8.221477e-01,5.000000000000e+02
8.231346e-01,5.000000000000e+02
8.241216e-01,5.000000000000e+02
8.251086e-01,5.000000000000e+02
8.260955e-01,5.000000000000e+02
8.270825e-01,5.000000000000e+02
8.280695e-01,5.000000000000e+02
8.290565e-01,5.000000000000e+02
8.300434e-01,5.000000000000e+02
8.310304e-01,5.000000000000e+02
8.320174e-01,5.000000000000e+02
8.330043e-01,5.000000000000e+02
8.339913e-01,5.000000000000e+02
8.349783e-01,5.000000000000e+02
8.359653e-01,5.000000000000e+02
8.369522e-01,5.000000000000e+02
8.379392e-01,5.000000000000e+02
8.389262e-01,5.000000000000e+02
8.399131e-01,5.000000000000e+02
8.409001e-01,5.000000000000e+02
8.418871e-01,5.000000000000e+02
8.428741e-01,5.000000000000e+02
8.438610e-01,5.000000000000e+02
8.448480e-01,5.000000000000e+02
8.458350e-01,5.000000000000e+02
8.468220e-01,5.000000000000e+02
8.478089e-01,5.000000000000e+02
8.487959e-01,5.000000000000e+02
8.497829e-01,5.000000000000e+02
8.507698e-01,5.000000000000e+02
8.517568e-01,5.000000000000e+02
8.527438e-01,5.000000000000e+02
8.537308e-01,5.000000000000e+02
8.547177e-01,5.000000000000e+02
8.557047e-01,5.000000000000e+02
8.566917e-01,5.000000000000e+02
8.576786e-01,5.000000000000e+02
8.586656e-01,5.000000000000e+02
8.596526e-01,5.000000000000e+02
8.606396e-01,5.000000000000e+02
8.616265e-01,5.000000000000e+02
8.626135e-01,5.000000000000e+02
8.636005e-01,5.000000000000e+02
8.645874e-01,5.000000000000e+02
8.655744e-01,5.000000000000e+02
8.665614e-01,5.000000000000e+02
8.675484e-01,5.000000000000e+02
8.685353e-01,5.000000000000e+02
8.695223e-01,5.000000000000e+02
8.705093e-01,5.000000000000e+02
8.714962e-01,5.000000000000e+02
8.724832e-01,5.000000000000e+02
8.734702e-01,5.000000000000e+02
8.744572e-01,5.000000000000e+02
8.754441e-01,5.000000000000e+02
8.764311e-01,5.000000000000e+02
8.774181e-01,5.000000000000e+02
8.784051e-01,5.000000000000e+02
8.793920e-01,5.000000000000e+02
8.803790e-01,5.000000000000e+02
8.813660e-01,5.000000000000e+02
8.823529e-01,5.000000000000e+02
8.833399e-01,5.000000000000e+02
8.843269e-01,5.000000000000e+02
8.853139e-01,5.000000000000e+02
8.863008e-01,5.000000000000e+02
8.872878e-01,5.000000000000e+02
8.882748e-01,5.000000000000e+02
8.892617e-01,5.000000000000e+02
8.902487e-01,5.000000000000e+02
8.912357e-01,5.000000000000e+02
8.922227e-01,5.000000000000e+02
8.932096e-01,5.000000000000e+02
8.941966e-01,5.000000000000e+02
8.951836e-01,5.000000000000e+02
8.961705e-01,5.000000000000e+02
8.971575e-01,5.000000000000e+02
8.981445e-01,5.000000000000e+02
8.991315e-01,5.000000000000e+02
9.001184e-01,5.000000000000e+02
9.011054e-01,5.000000000000e+02
9.020924e-01,5.000000000000e+02
9.030794e-01,5.000000000000e+02
9.040663e-01,5.000000000000e+02
9.050533e-01,5.000000000000e+02
9.060403e-01,5.000000000000e+02
9.070272e-01,5.000000000000e+02
9.080142e-01,5.000000000000e+02
9.090012e-01,5.000000000000e+02
9.099882e-01,5.000000000000e+02
9.109751e-01,5.000000000000e+02
9.119621e-01,5.000000000000e+02
9.129491e-01,5.000000000000e+02
9.139360e-01,5.000000000000e+02
9.149230e-01,5.000000000000e+02
9.159100e-01,5.000000000000e+02
9.168970e-01,5.000000000000e+02
9.178839e-01,5.000000000000e+02
9.188709e-01,5.000000000000e+02
9.198579e-01,5.000000000000e+02
9.208448e-01,5.000000000000e+02
9.218318e-01,5.000000000000e+02
9.228188e-01,5.000000000000e+02
9.238058e-01,5.000000000000e+02
9.247927e-01,5.000000000000e+02
9.257797e-01,5.000000000000e+02
9.267667e-01,5.000000000000e+02
9.277537e-01,5.000000000000e+02
9.287406e-01,5.000000000000e+02
9.297276e-01,5.000000000000e+02
9.307146e-01,5.000000000000e+02
9.317015e-01,5.000000000000e+02
9.326885e-01,5.000000000000e+02
9.336755e-01,5.000000000000e+02
9.346625e-01,5.000000000000e+02
9.356494e-01,5.000000000000e+02
9.366364e-01,5.000000000000e+02
9.376234e-01,5.000000000000e+02
9.386103e-01,5.000000000000e+02
9.395973e-01,5.000000000000e+02
9.405843e-01,5.000000000000e+02
9.415713e-01,5.000000000000e+02
9.425582e-01,5.000000000000e+02
9.435452e-01,5.000000000000e+02
9.445322e-01,5.000000000000e+02
9.455191e-01,5.000000000000e+02
9.465061e-01,5.000000000000e+02
9.474931e-01,5.000000000000e+02
9.484801e-01,5.000000000000e+02
9.494670e-01,5.000000000000e+02
9.504540e-01,5.000000000000e+02
9.514410e-01,5.000000000000e+02
9.524280e-01,5.000000000000e+02
9.534149e-01,5.000000000000e+02
9.544019e-01,5.000000000000e+02
9.553889e-01,5.000000000000e+02
9.563758e-01,5.000000000000e+02
9.573628e-01,5.000000000000e+02
9.583498e-01,5.000000000000e+02
9.593368e-01,5.000000000000e+02
9.603237e-01,5.000000000000e+02
9.613107e-01,5.000000000000e+02
9.622977e-01,5.000000000000e+02
9.632846e-01,5.000000000000e+02
9.642716e-01,5.000000000000e+02
9.652586e-01,5.000000000000e+02
9.662456e-01,5.000000000000e+02
9.672325e-01,5.000000000000e+02
9.682195e-01,5.000000000000e+02
9.692065e-01,5.000000000000e+02
9.701934e-01,5.000000000000e+02
9.711804e-01,5.000000000000e+02
9.721674e-01,5.000000000000e+02
9.731544e-01,5.000000000000e+02
9.741413e-01,5.000000000000e+02
9.751283e-01,5.000000000000e+02
9.761153e-01,5.000000000000e+02
9.771023e-01,5.000000000000e+02
9.780892e-01,5.000000000000e+02
9.790762e-01,5.000000000000e+02
9.800632e-01,5.000000000000e+02
9.810501e-01,5.000000000000e+02
9.820371e-01,5.000000000000e+02
9.830241e-01,5.000000000000e+02
9.840111e-01,5.000000000000e+02
9.849980e-01,5.000000000000e+02
9.859850e-01,5.000000000000e+02
9.869720e-01,5.000000000000e+02
9.879589e-01,5.000000000000e+02
9.889459e-01,5.000000000000e+02
9.899329e-01,5.000000000000e+02
9.909199e-01,5.000000000000e+02
9.919068e-01,5.000000000000e+02
9.928938e-01,5.000000000000e+02
9.938808e-01,5.000000000000e+02
9.948677e-01,5.000000000000e+02
9.958547e-01,5.000000000000e+02
9.968417e-01,5.000000000000e+02
9.978287e-01,5.000000000000e+02
9.988156e-01,5.000000000000e+02
9.998026e-01,5.000000000000e+02


==> out/pow2-takum8.csv <==
0.000000e+00,3.000000000000e+01
1.250000e-02,3.000000000000e+01
2.500000e-02,3.000000000000e+01
3.750000e-02,3.000000000000e+01
5.000000e-02,3.000000000000e+01
6.250000e-02,3.000000000000e+01
7.500000e-02,3.000000000000e+01
8.750000e-02,3.000000000000e+01
1.000000e-01,3.000000000000e+01
1.125000e-01,3.000000000000e+01
1.250000e-01,3.000000000000e+01
1.375000e-01,3.000000000000e+01
1.500000e-01,3.000000000000e+01
1.625000e-01,3.000000000000e+01
1.750000e-01,3.000000000000e+01
1.875000e-01,3.000000000000e+01
2.000000e-01,3.000000000000e+01
2.125000e-01,3.000000000000e+01
2.250000e-01,3.000000000000e+01
2.375000e-01,3.000000000000e+01
2.500000e-01,3.000000000000e+01
2.625000e-01,3.000000000000e+01
2.750000e-01,3.000000000000e+01
2.875000e-01,3.000000000000e+01
3.000000e-01,3.000000000000e+01
3.125000e-01,3.000000000000e+01
3.250000e-01,3.000000000000e+01
3.375000e-01,3.000000000000e+01
3.500000e-01,3.000000000000e+01
3.625000e-01,3.000000000000e+01
3.750000e-01,3.000000000000e+01
3.875000e-01,3.000000000000e+01
4.000000e-01,3.000000000000e+01
4.125000e-01,3.000000000000e+01
4.250000e-01,3.000000000000e+01
4.375000e-01,3.000000000000e+01
4.500000e-01,3.000000000000e+01
4.625000e-01,3.000000000000e+01
4.750000e-01,3.000000000000e+01
4.875000e-01,3.000000000000e+01
5.000000e-01,3.000000000000e+01
5.125000e-01,3.000000000000e+01
5.250000e-01,3.000000000000e+01
5.375000e-01,3.000000000000e+01
5.500000e-01,3.000000000000e+01
5.625000e-01,3.000000000000e+01
5.750000e-01,3.000000000000e+01
5.875000e-01,3.000000000000e+01
6.000000e-01,3.000000000000e+01
6.125000e-01,1.345676871705e+00
6.250000e-01,1.345676871705e+00
6.375000e-01,1.345676871705e+00
6.500000e-01,1.345676871705e+00
6.625000e-01,1.345676871705e+00
6.750000e-01,1.345676871705e+00
6.875000e-01,1.345676871705e+00
7.000000e-01,1.345676871705e+00
7.125000e-01,1.345676871705e+00
7.250000e-01,1.345676871705e+00
7.375000e-01,1.345676871705e+00
7.500000e-01,1.345676871705e+00
7.625000e-01,1.345676871705e+00
7.750000e-01,1.345676871705e+00
7.875000e-01,1.345676871705e+00
8.000000e-01,1.345676871705e+00
8.125000e-01,1.000000000000
8.250000e-01,1.000000000000
8.375000e-01,1.000000000000
8.500000e-01,1.000000000000
8.625000e-01,1.000000000000
8.750000e-01,1.000000000000
8.875000e-01,1.000000000000
9.000000e-01,1.000000000000
9.125000e-01,1.000000000000
9.250000e-01,1.000000000000
9.375000e-01,1.000000000000
9.500000e-01,1.000000000000
9.625000e-01,1.000000000000
9.750000e-01,1.000000000000
9.875000e-01,1.000000000000
1.000000e+00,1.000000000000


==> out/sqrt-bfloat16.csv <==
0.000000e+00,5.000000000000e+02
9.765625e-04,5.000000000000e+02
1.953125e-03,5.000000000000e+02
2.929688e-03,5.000000000000e+02
3.906250e-03,5.000000000000e+02
4.882812e-03,5.000000000000e+02
5.859375e-03,5.000000000000e+02
6.835938e-03,5.000000000000e+02
7.812500e-03,5.000000000000e+02
8.789062e-03,5.000000000000e+02
9.765625e-03,5.000000000000e+02
1.074219e-02,5.000000000000e+02
1.171875e-02,5.000000000000e+02
1.269531e-02,5.000000000000e+02
1.367188e-02,5.000000000000e+02
1.464844e-02,5.000000000000e+02
1.562500e-02,5.000000000000e+02
1.660156e-02,5.000000000000e+02
1.757812e-02,5.000000000000e+02
1.855469e-02,5.000000000000e+02
1.953125e-02,5.000000000000e+02
2.050781e-02,5.000000000000e+02
2.148438e-02,5.000000000000e+02
2.246094e-02,5.000000000000e+02
2.343750e-02,5.000000000000e+02
2.441406e-02,5.000000000000e+02
2.539062e-02,5.000000000000e+02
2.636719e-02,5.000000000000e+02
2.734375e-02,5.000000000000e+02
2.832031e-02,5.000000000000e+02
2.929688e-02,5.000000000000e+02
3.027344e-02,5.000000000000e+02
3.125000e-02,5.000000000000e+02
3.222656e-02,1.698869023352e+01
3.320312e-02,1.698869023352e+01
3.417969e-02,1.698869023352e+01
3.515625e-02,1.698869023352e+01
3.613281e-02,1.502238948765e+01
3.710938e-02,1.502238948765e+01
3.808594e-02,1.502238948765e+01
3.906250e-02,1.502238948765e+01
4.003906e-02,1.497730228618e+01
4.101562e-02,1.497730228618e+01
4.199219e-02,1.497730228618e+01
4.296875e-02,1.497730228618e+01
4.394531e-02,1.419971068023e+01
4.492188e-02,1.419971068023e+01
4.589844e-02,1.419971068023e+01
4.687500e-02,1.419971068023e+01
4.785156e-02,1.413959131902e+01
4.882812e-02,1.413959131902e+01
4.980469e-02,1.413959131902e+01
5.078125e-02,1.413959131902e+01
5.175781e-02,1.379591000029e+01
5.273438e-02,1.379591000029e+01
5.371094e-02,1.379591000029e+01
5.468750e-02,1.379591000029e+01
5.566406e-02,1.367953507712e+01
5.664062e-02,1.367953507712e+01
5.761719e-02,1.367953507712e+01
5.859375e-02,1.367953507712e+01
5.957031e-02,1.360738811056e+01
6.054688e-02,1.360738811056e+01
6.152344e-02,1.360738811056e+01
6.250000e-02,1.360738811056e+01
6.347656e-02,1.352350069642e+01
6.445312e-02,1.352350069642e+01
6.542969e-02,1.352350069642e+01
6.640625e-02,1.352350069642e+01
6.738281e-02,1.319256802354e+01
6.835938e-02,1.319256802354e+01
6.933594e-02,1.319256802354e+01
7.031250e-02,1.319256802354e+01
7.128906e-02,1.304447949856e+01
7.226562e-02,1.304447949856e+01
7.324219e-02,1.304447949856e+01
7.421875e-02,1.304447949856e+01
7.519531e-02,1.295428719740e+01
7.617188e-02,1.295428719740e+01
7.714844e-02,1.295428719740e+01
7.812500e-02,1.295428719740e+01
7.910156e-02,1.266544694924e+01
8.007812e-02,1.266544694924e+01
8.105469e-02,1.266544694924e+01
8.203125e-02,1.266544694924e+01
8.300781e-02,1.264057057642e+01
8.398438e-02,1.264057057642e+01
8.496094e-02,1.264057057642e+01
8.593750e-02,1.264057057642e+01
8.691406e-02,1.261655649223e+01
8.789062e-02,1.261655649223e+01
8.886719e-02,1.261655649223e+01
8.984375e-02,1.261655649223e+01
9.082031e-02,1.256236167986e+01
9.179688e-02,1.256236167986e+01
9.277344e-02,1.256236167986e+01
9.375000e-02,1.256236167986e+01
9.472656e-02,1.243091917471e+01
9.570312e-02,1.243091917471e+01
9.667969e-02,1.243091917471e+01
9.765625e-02,1.243091917471e+01
9.863281e-02,1.229880147331e+01
9.960938e-02,1.229880147331e+01
1.005859e-01,1.229880147331e+01
1.015625e-01,1.229880147331e+01
1.025391e-01,1.222896894775e+01
1.035156e-01,1.222896894775e+01
1.044922e-01,1.222896894775e+01
1.054688e-01,1.222896894775e+01
1.064453e-01,1.210868777767e+01
1.074219e-01,1.210868777767e+01
1.083984e-01,1.210868777767e+01
1.093750e-01,1.210868777767e+01
1.103516e-01,1.198317174019e+01
1.113281e-01,1.198317174019e+01
1.123047e-01,1.198317174019e+01
1.132812e-01,1.198317174019e+01
1.142578e-01,1.193392768932e+01
1.152344e-01,1.193392768932e+01
1.162109e-01,1.193392768932e+01
1.171875e-01,1.193392768932e+01
1.181641e-01,1.191919527221e+01
1.191406e-01,1.191919527221e+01
1.201172e-01,1.191919527221e+01
1.210938e-01,1.191919527221e+01
1.220703e-01,1.189635340458e+01
1.230469e-01,1.189635340458e+01
1.240234e-01,1.189635340458e+01
1.250000e-01,1.189635340458e+01
1.259766e-01,1.187215973603e+01
1.269531e-01,1.187215973603e+01
1.279297e-01,1.187215973603e+01
1.289062e-01,1.187215973603e+01
1.298828e-01,1.186109980725e+01
1.308594e-01,1.186109980725e+01
1.318359e-01,1.186109980725e+01
1.328125e-01,1.186109980725e+01
1.337891e-01,1.185194417161e+01
1.347656e-01,1.185194417161e+01
1.357422e-01,1.185194417161e+01
1.367188e-01,1.185194417161e+01
1.376953e-01,1.176102015903e+01
1.386719e-01,1.176102015903e+01
1.396484e-01,1.176102015903e+01
1.406250e-01,1.176102015903e+01
1.416016e-01,1.175671422463e+01
1.425781e-01,1.175671422463e+01
1.435547e-01,1.175671422463e+01
1.445312e-01,1.175671422463e+01
1.455078e-01,1.171446015652e+01
1.464844e-01,1.171446015652e+01
1.474609e-01,1.171446015652e+01
1.484375e-01,1.171446015652e+01
1.494141e-01,1.171365181781e+01
1.503906e-01,1.171365181781e+01
1.513672e-01,1.171365181781e+01
1.523438e-01,1.171365181781e+01
1.533203e-01,1.167624042093e+01
1.542969e-01,1.167624042093e+01
1.552734e-01,1.167624042093e+01
1.562500e-01,1.167624042093e+01
1.572266e-01,1.160857822295e+01
1.582031e-01,1.160857822295e+01
1.591797e-01,1.160857822295e+01
1.601562e-01,1.160857822295e+01
1.611328e-01,1.157009283518e+01
1.621094e-01,1.157009283518e+01
1.630859e-01,1.157009283518e+01
1.640625e-01,1.157009283518e+01
1.650391e-01,1.141811609305e+01
1.660156e-01,1.141811609305e+01
1.669922e-01,1.141811609305e+01
1.679688e-01,1.141811609305e+01
1.689453e-01,1.139380977473e+01
1.699219e-01,1.139380977473e+01
1.708984e-01,1.139380977473e+01
1.718750e-01,1.139380977473e+01
1.728516e-01,1.138853962672e+01
1.738281e-01,1.138853962672e+01
1.748047e-01,1.138853962672e+01
1.757812e-01,1.138853962672e+01
1.767578e-01,1.134652572405e+01
1.777344e-01,1.134652572405e+01
1.787109e-01,1.134652572405e+01
1.796875e-01,1.134652572405e+01
1.806641e-01,1.130443857806e+01
1.816406e-01,1.130443857806e+01
1.826172e-01,1.130443857806e+01
1.835938e-01,1.130443857806e+01
1.845703e-01,1.125768242056e+01
1.855469e-01,1.125768242056e+01
1.865234e-01,1.125768242056e+01
1.875000e-01,1.125768242056e+01
1.884766e-01,1.108779422867e+01
1.894531e-01,1.108779422867e+01
1.904297e-01,1.108779422867e+01
1.914062e-01,1.108779422867e+01
1.923828e-01,1.108779422867e+01
1.933594e-01,1.108779422867e+01
1.943359e-01,1.108779422867e+01
1.953125e-01,1.108779422867e+01
1.962891e-01,1.101247481010e+01
1.972656e-01,1.101247481010e+01
1.982422e-01,1.101247481010e+01
1.992188e-01,1.101247481010e+01
2.001953e-01,1.100035209155e+01
2.011719e-01,1.100035209155e+01
2.021484e-01,1.100035209155e+01
2.031250e-01,1.100035209155e+01
2.041016e-01,1.098208496301e+01
2.050781e-01,1.098208496301e+01
2.060547e-01,1.098208496301e+01
2.070312e-01,1.098208496301e+01
2.080078e-01,1.093194391138e+01
2.089844e-01,1.093194391138e+01
2.099609e-01,1.093194391138e+01
2.109375e-01,1.093194391138e+01
2.119141e-01,1.090726615077e+01
2.128906e-01,1.090726615077e+01
2.138672e-01,1.090726615077e+01
2.148438e-01,1.090726615077e+01
2.158203e-01,1.090726615077e+01
2.167969e-01,1.090726615077e+01
2.177734e-01,1.090726615077e+01
2.187500e-01,1.090726615077e+01
2.197266e-01,1.087693384459e+01
2.207031e-01,1.087693384459e+01
2.216797e-01,1.087693384459e+01
2.226562e-01,1.087693384459e+01
2.236328e-01,1.085686159495e+01
2.246094e-01,1.085686159495e+01
2.255859e-01,1.085686159495e+01
2.265625e-01,1.085686159495e+01
2.275391e-01,1.079566324431e+01
2.285156e-01,1.079566324431e+01
2.294922e-01,1.079566324431e+01
2.304688e-01,1.079566324431e+01
2.314453e-01,1.074877261599e+01
2.324219e-01,1.074877261599e+01
2.333984e-01,1.074877261599e+01
2.343750e-01,1.074877261599e+01
2.353516e-01,1.071467469963e+01
2.363281e-01,1.071467469963e+01
2.373047e-01,1.071467469963e+01
2.382812e-01,1.071467469963e+01
2.392578e-01,1.070087302500e+01
2.402344e-01,1.070087302500e+01
2.412109e-01,1.070087302500e+01
2.421875e-01,1.070087302500e+01
2.431641e-01,1.065162820690e+01
2.441406e-01,1.065162820690e+01
2.451172e-01,1.065162820690e+01
2.460938e-01,1.065162820690e+01
2.470703e-01,1.065162820690e+01
2.480469e-01,1.065162820690e+01
2.490234e-01,1.065162820690e+01
2.500000e-01,1.065162820690e+01
2.509766e-01,1.063516902976e+01
2.519531e-01,1.063516902976e+01
2.529297e-01,1.063516902976e+01
2.539062e-01,1.063516902976e+01
2.548828e-01,1.060869417143e+01
2.558594e-01,1.060869417143e+01
2.568359e-01,1.060869417143e+01
2.578125e-01,1.060869417143e+01
2.587891e-01,1.060467705482e+01
2.597656e-01,1.060467705482e+01
2.607422e-01,1.060467705482e+01
2.617188e-01,1.060467705482e+01
2.626953e-01,1.057873942847e+01
2.636719e-01,1.057873942847e+01
2.646484e-01,1.057873942847e+01
2.656250e-01,1.057873942847e+01
2.666016e-01,1.057801684570e+01
2.675781e-01,1.057801684570e+01
2.685547e-01,1.057801684570e+01
2.695312e-01,1.057801684570e+01
2.705078e-01,1.055544701496e+01
2.714844e-01,1.055544701496e+01
2.724609e-01,1.055544701496e+01
2.734375e-01,1.055544701496e+01
2.744141e-01,1.050828981618e+01
2.753906e-01,1.050828981618e+01
2.763672e-01,1.050828981618e+01
2.773438e-01,1.050828981618e+01
2.783203e-01,1.047832840729e+01
2.792969e-01,1.047832840729e+01
2.802734e-01,1.047832840729e+01
2.812500e-01,1.047832840729e+01
2.822266e-01,1.046763933149e+01
2.832031e-01,1.046763933149e+01
2.841797e-01,1.046763933149e+01
2.851562e-01,1.046763933149e+01
2.861328e-01,1.046517846074e+01
2.871094e-01,1.046517846074e+01
2.880859e-01,1.046517846074e+01
2.890625e-01,1.046517846074e+01
2.900391e-01,1.046173854376e+01
2.910156e-01,1.046173854376e+01
2.919922e-01,1.046173854376e+01
2.929688e-01,1.046173854376e+01
2.939453e-01,1.044879119581e+01
2.949219e-01,1.044879119581e+01
2.958984e-01,1.044879119581e+01
2.968750e-01,1.044879119581e+01
2.978516e-01,1.041128379399e+01
2.988281e-01,1.041128379399e+01
2.998047e-01,1.041128379399e+01
3.007812e-01,1.041128379399e+01
3.017578e-01,1.040827463474e+01
3.027344e-01,1.040827463474e+01
3.037109e-01,1.040827463474e+01
3.046875e-01,1.040827463474e+01
3.056641e-01,1.036718553262e+01
3.066406e-01,1.036718553262e+01
3.076172e-01,1.036718553262e+01
3.085938e-01,1.036718553262e+01
3.095703e-01,1.036200446833e+01
3.105469e-01,1.036200446833e+01
3.115234e-01,1.036200446833e+01
3.125000e-01,1.036200446833e+01
3.134766e-01,1.033935859097e+01
3.144531e-01,1.033935859097e+01
3.154297e-01,1.033935859097e+01
3.164062e-01,1.033935859097e+01
3.173828e-01,1.031372454035e+01
3.183594e-01,1.031372454035e+01
3.193359e-01,1.031372454035e+01
3.203125e-01,1.031372454035e+01
3.212891e-01,1.028597987463e+01
3.222656e-01,1.028597987463e+01
3.232422e-01,1.028597987463e+01
3.242188e-01,1.028597987463e+01
3.251953e-01,1.026860174114e+01
3.261719e-01,1.026860174114e+01
3.271484e-01,1.026860174114e+01
3.281250e-01,1.026860174114e+01
3.291016e-01,1.023938347323e+01
3.300781e-01,1.023938347323e+01
3.310547e-01,1.023938347323e+01
3.320312e-01,1.023938347323e+01
3.330078e-01,1.016929842366e+01
3.339844e-01,1.016929842366e+01
3.349609e-01,1.016929842366e+01
3.359375e-01,1.016929842366e+01
3.369141e-01,1.007183109929e+01
3.378906e-01,1.007183109929e+01
3.388672e-01,1.007183109929e+01
3.398438e-01,1.007183109929e+01
3.408203e-01,1.006121655933e+01
3.417969e-01,1.006121655933e+01
3.427734e-01,1.006121655933e+01
3.437500e-01,1.006121655933e+01
3.447266e-01,1.005615351447e+01
3.457031e-01,1.005615351447e+01
3.466797e-01,1.005615351447e+01
3.476562e-01,1.005615351447e+01
3.486328e-01,1.004662351404e+01
3.496094e-01,1.004662351404e+01
3.505859e-01,1.004662351404e+01
3.515625e-01,1.004662351404e+01
3.525391e-01,1.004507672896e+01
3.535156e-01,1.004507672896e+01
3.544922e-01,1.004507672896e+01
3.554688e-01,1.004507672896e+01
3.564453e-01,1.001489948329e+01
3.574219e-01,1.001489948329e+01
3.583984e-01,1.001489948329e+01
3.593750e-01,1.001489948329e+01
3.603516e-01,1.000070392555e+01
3.613281e-01,1.000070392555e+01
3.623047e-01,1.000070392555e+01
3.632812e-01,1.000070392555e+01
3.642578e-01,9.981138765703e+00
3.652344e-01,9.981138765703e+00
3.662109e-01,9.981138765703e+00
3.671875e-01,9.981138765703e+00
3.681641e-01,9.971625045111e+00
3.691406e-01,9.971625045111e+00
3.701172e-01,9.971625045111e+00
3.710938e-01,9.971625045111e+00
3.720703e-01,9.960105028151e+00
3.730469e-01,9.960105028151e+00
3.740234e-01,9.960105028151e+00
3.750000e-01,9.960105028151e+00
3.759766e-01,9.960082038081e+00
3.769531e-01,9.960082038081e+00
3.779297e-01,9.960082038081e+00
3.789062e-01,9.960082038081e+00
3.798828e-01,9.952229455487e+00
3.808594e-01,9.952229455487e+00
3.818359e-01,9.952229455487e+00
3.828125e-01,9.952229455487e+00
3.837891e-01,9.919317167675e+00
3.847656e-01,9.919317167675e+00
3.857422e-01,9.919317167675e+00
3.867188e-01,9.919317167675e+00
3.876953e-01,9.918334344994e+00
3.886719e-01,9.918334344994e+00
3.896484e-01,9.918334344994e+00
3.906250e-01,9.918334344994e+00
3.916016e-01,9.881025549505e+00
3.925781e-01,9.881025549505e+00
3.935547e-01,9.881025549505e+00
3.945312e-01,9.881025549505e+00
3.955078e-01,9.861679506032e+00
3.964844e-01,9.861679506032e+00
3.974609e-01,9.861679506032e+00
3.984375e-01,9.861679506032e+00
3.994141e-01,9.847213556660e+00
4.003906e-01,9.847213556660e+00
4.013672e-01,9.847213556660e+00
4.023438e-01,9.847213556660e+00
4.033203e-01,9.810293662839e+00
4.042969e-01,9.810293662839e+00
4.052734e-01,9.810293662839e+00
4.062500e-01,9.810293662839e+00
4.072266e-01,9.798891309911e+00
4.082031e-01,9.798891309911e+00
4.091797e-01,9.798891309911e+00
4.101562e-01,9.798891309911e+00
4.111328e-01,9.795991421636e+00
4.121094e-01,9.795991421636e+00
4.130859e-01,9.795991421636e+00
4.140625e-01,9.795991421636e+00
4.150391e-01,9.787085862226e+00
4.160156e-01,9.787085862226e+00
4.169922e-01,9.787085862226e+00
4.179688e-01,9.787085862226e+00
4.189453e-01,9.784609087482e+00
4.199219e-01,9.784609087482e+00
4.208984e-01,9.784609087482e+00
4.218750e-01,9.784609087482e+00
4.228516e-01,9.782178728878e+00
4.238281e-01,9.782178728878e+00
4.248047e-01,9.782178728878e+00
4.257812e-01,9.782178728878e+00
4.267578e-01,9.761477114581e+00
4.277344e-01,9.761477114581e+00
4.287109e-01,9.761477114581e+00
4.296875e-01,9.761477114581e+00
4.306641e-01,9.704565233100e+00
4.316406e-01,9.704565233100e+00
4.326172e-01,9.704565233100e+00
4.335938e-01,9.704565233100e+00
4.345703e-01,9.688929678073e+00
4.355469e-01,9.688929678073e+00
4.365234e-01,9.688929678073e+00
4.375000e-01,9.688929678073e+00
4.384766e-01,9.688785578234e+00
4.394531e-01,9.688785578234e+00
4.404297e-01,9.688785578234e+00
4.414062e-01,9.688785578234e+00
4.423828e-01,9.688582244168e+00
4.433594e-01,9.688582244168e+00
4.443359e-01,9.688582244168e+00
4.453125e-01,9.688582244168e+00
4.462891e-01,9.687180719119e+00
4.472656e-01,9.687180719119e+00
4.482422e-01,9.687180719119e+00
4.492188e-01,9.687180719119e+00
4.501953e-01,9.669912039511e+00
4.511719e-01,9.669912039511e+00
4.521484e-01,9.669912039511e+00
4.531250e-01,9.669912039511e+00
4.541016e-01,9.651179298480e+00
4.550781e-01,9.651179298480e+00
4.560547e-01,9.651179298480e+00
4.570312e-01,9.651179298480e+00
4.580078e-01,9.651179298480e+00
4.589844e-01,9.651179298480e+00
4.599609e-01,9.651179298480e+00
4.609375e-01,9.651179298480e+00
4.619141e-01,9.644181730432e+00
4.628906e-01,9.644181730432e+00
4.638672e-01,9.644181730432e+00
4.648438e-01,9.644181730432e+00
4.658203e-01,9.637354685424e+00
4.667969e-01,9.637354685424e+00
4.677734e-01,9.637354685424e+00
4.687500e-01,9.637354685424e+00
4.697266e-01,9.636749522302e+00
4.707031e-01,9.636749522302e+00
4.716797e-01,9.636749522302e+00
4.726562e-01,9.636749522302e+00
4.736328e-01,9.602665714745e+00
4.746094e-01,9.602665714745e+00
4.755859e-01,9.602665714745e+00
4.765625e-01,9.602665714745e+00
4.775391e-01,9.602412769305e+00
4.785156e-01,9.602412769305e+00
4.794922e-01,9.602412769305e+00
4.804688e-01,9.602412769305e+00
4.814453e-01,9.600612828006e+00
4.824219e-01,9.600612828006e+00
4.833984e-01,9.600612828006e+00
4.843750e-01,9.600612828006e+00
4.853516e-01,9.593164129156e+00
4.863281e-01,9.593164129156e+00
4.873047e-01,9.593164129156e+00
4.882812e-01,9.593164129156e+00
4.892578e-01,9.592560249724e+00
4.902344e-01,9.592560249724e+00
4.912109e-01,9.592560249724e+00
4.921875e-01,9.592560249724e+00
4.931641e-01,9.560471334353e+00
4.941406e-01,9.560471334353e+00
4.951172e-01,9.560471334353e+00
4.960938e-01,9.560471334353e+00
4.970703e-01,9.546522855904e+00
4.980469e-01,9.546522855904e+00
4.990234e-01,9.546522855904e+00
5.000000e-01,9.546522855904e+00
5.009766e-01,9.541986995219e+00
5.019531e-01,9.541986995219e+00
5.029297e-01,9.541986995219e+00
5.039062e-01,9.541986995219e+00
5.048828e-01,9.541536013641e+00
5.058594e-01,9.541536013641e+00
5.068359e-01,9.541536013641e+00
5.078125e-01,9.541536013641e+00
5.087891e-01,9.540404190267e+00
5.097656e-01,9.540404190267e+00
5.107422e-01,9.540404190267e+00
5.117188e-01,9.540404190267e+00
5.126953e-01,9.536008620815e+00
5.136719e-01,9.536008620815e+00
5.146484e-01,9.536008620815e+00
5.156250e-01,9.536008620815e+00
5.166016e-01,9.527622389738e+00
5.175781e-01,9.527622389738e+00
5.185547e-01,9.527622389738e+00
5.195312e-01,9.527622389738e+00
5.205078e-01,9.504655077643e+00
5.214844e-01,9.504655077643e+00
5.224609e-01,9.504655077643e+00
5.234375e-01,9.504655077643e+00
5.244141e-01,9.498848517026e+00
5.253906e-01,9.498848517026e+00
5.263672e-01,9.498848517026e+00
5.273438e-01,9.498848517026e+00
5.283203e-01,9.492853925877e+00
5.292969e-01,9.492853925877e+00
5.302734e-01,9.492853925877e+00
5.312500e-01,9.492853925877e+00
5.322266e-01,9.475800259388e+00
5.332031e-01,9.475800259388e+00
5.341797e-01,9.475800259388e+00
5.351562e-01,9.475800259388e+00
5.361328e-01,9.448622979832e+00
5.371094e-01,9.448622979832e+00
5.380859e-01,9.448622979832e+00
5.390625e-01,9.448622979832e+00
5.400391e-01,9.445644724083e+00
5.410156e-01,9.445644724083e+00
5.419922e-01,9.445644724083e+00
5.429688e-01,9.445644724083e+00
5.439453e-01,9.410471154972e+00
5.449219e-01,9.410471154972e+00
5.458984e-01,9.410471154972e+00
5.468750e-01,9.410471154972e+00
5.478516e-01,9.396208087713e+00
5.488281e-01,9.396208087713e+00
5.498047e-01,9.396208087713e+00
5.507812e-01,9.396208087713e+00
5.517578e-01,9.395818923277e+00
5.527344e-01,9.395818923277e+00
5.537109e-01,9.395818923277e+00
5.546875e-01,9.395818923277e+00
5.556641e-01,9.368461984039e+00
5.566406e-01,9.368461984039e+00
5.576172e-01,9.368461984039e+00
5.585938e-01,9.368461984039e+00
5.595703e-01,9.335918326780e+00
5.605469e-01,9.335918326780e+00
5.615234e-01,9.335918326780e+00
5.625000e-01,9.335918326780e+00
5.634766e-01,9.331943369559e+00
5.644531e-01,9.331943369559e+00
5.654297e-01,9.331943369559e+00
5.664062e-01,9.331943369559e+00
5.673828e-01,9.330068850901e+00
5.683594e-01,9.330068850901e+00
5.693359e-01,9.330068850901e+00
5.703125e-01,9.330068850901e+00
5.712891e-01,9.326803094637e+00
5.722656e-01,9.326803094637e+00
5.732422e-01,9.326803094637e+00
5.742188e-01,9.326803094637e+00
5.751953e-01,9.323224224086e+00
5.761719e-01,9.323224224086e+00
5.771484e-01,9.323224224086e+00
5.781250e-01,9.323224224086e+00
5.791016e-01,9.313077602038e+00
5.800781e-01,9.313077602038e+00
5.810547e-01,9.313077602038e+00
5.820312e-01,9.313077602038e+00
5.830078e-01,9.292045222244e+00
5.839844e-01,9.292045222244e+00
5.849609e-01,9.292045222244e+00
5.859375e-01,9.292045222244e+00
5.869141e-01,9.288729471976e+00
5.878906e-01,9.288729471976e+00
5.888672e-01,9.288729471976e+00
5.898438e-01,9.288729471976e+00
5.908203e-01,9.282444024014e+00
5.917969e-01,9.282444024014e+00
5.927734e-01,9.282444024014e+00
5.937500e-01,9.282444024014e+00
5.947266e-01,9.253368500461e+00
5.957031e-01,9.253368500461e+00
5.966797e-01,9.253368500461e+00
5.976562e-01,9.253368500461e+00
5.986328e-01,9.238632424725e+00
5.996094e-01,9.238632424725e+00
6.005859e-01,9.238632424725e+00
6.015625e-01,9.238632424725e+00
6.025391e-01,9.233266210196e+00
6.035156e-01,9.233266210196e+00
6.044922e-01,9.233266210196e+00
6.054688e-01,9.233266210196e+00
6.064453e-01,9.230123887103e+00
6.074219e-01,9.230123887103e+00
6.083984e-01,9.230123887103e+00
6.093750e-01,9.230123887103e+00
6.103516e-01,9.230123887103e+00
6.113281e-01,9.230123887103e+00
6.123047e-01,9.230123887103e+00
6.132812e-01,9.230123887103e+00
6.142578e-01,9.219389791822e+00
6.152344e-01,9.219389791822e+00
6.162109e-01,9.219389791822e+00
6.171875e-01,9.219389791822e+00
6.181641e-01,9.218022157595e+00
6.191406e-01,9.218022157595e+00
6.201172e-01,9.218022157595e+00
6.210938e-01,9.218022157595e+00
6.220703e-01,9.208376794635e+00
6.230469e-01,9.208376794635e+00
6.240234e-01,9.208376794635e+00
6.250000e-01,9.208376794635e+00
6.259766e-01,9.199912773327e+00
6.269531e-01,9.199912773327e+00
6.279297e-01,9.199912773327e+00
6.289062e-01,9.199912773327e+00
6.298828e-01,9.180085678059e+00
6.308594e-01,9.180085678059e+00
6.318359e-01,9.180085678059e+00
6.328125e-01,9.180085678059e+00
6.337891e-01,9.178663776069e+00
6.347656e-01,9.178663776069e+00
6.357422e-01,9.178663776069e+00
6.367188e-01,9.178663776069e+00
6.376953e-01,9.175076791907e+00
6.386719e-01,9.175076791907e+00
6.396484e-01,9.175076791907e+00
6.406250e-01,9.175076791907e+00
6.416016e-01,9.171175713376e+00
6.425781e-01,9.171175713376e+00
6.435547e-01,9.171175713376e+00
6.445312e-01,9.171175713376e+00
6.455078e-01,9.171175713376e+00
6.464844e-01,9.171175713376e+00
6.474609e-01,9.171175713376e+00
6.484375e-01,9.171175713376e+00
6.494141e-01,9.171175713376e+00
6.503906e-01,9.171175713376e+00
6.513672e-01,9.171175713376e+00
6.523438e-01,9.171175713376e+00
6.533203e-01,9.169933774318e+00
6.542969e-01,9.169933774318e+00
6.552734e-01,9.169933774318e+00
6.562500e-01,9.169933774318e+00
6.572266e-01,9.169933623323e+00
6.582031e-01,9.169933623323e+00
6.591797e-01,9.169933623323e+00
6.601562e-01,9.169933623323e+00
6.611328e-01,9.169631420802e+00
6.621094e-01,9.169631420802e+00
6.630859e-01,9.169631420802e+00
6.640625e-01,9.169631420802e+00
6.650391e-01,9.154011439710e+00
6.660156e-01,9.154011439710e+00
6.669922e-01,9.154011439710e+00
6.679688e-01,9.154011439710e+00
6.689453e-01,9.151208761501e+00
6.699219e-01,9.151208761501e+00
6.708984e-01,9.151208761501e+00
6.718750e-01,9.151208761501e+00
6.728516e-01,9.141233584034e+00
6.738281e-01,9.141233584034e+00
6.748047e-01,9.141233584034e+00
6.757812e-01,9.141233584034e+00
6.767578e-01,9.139798063952e+00
6.777344e-01,9.139798063952e+00
6.787109e-01,9.139798063952e+00
6.796875e-01,9.139798063952e+00
6.806641e-01,9.134852960020e+00
6.816406e-01,9.134852960020e+00
6.826172e-01,9.134852960020e+00
6.835938e-01,9.134852960020e+00
6.845703e-01,9.112723685482e+00
6.855469e-01,9.112723685482e+00
6.865234e-01,9.112723685482e+00
6.875000e-01,9.112723685482e+00
6.884766e-01,9.095298763146e+00
6.894531e-01,9.095298763146e+00
6.904297e-01,9.095298763146e+00
6.914062e-01,9.095298763146e+00
6.923828e-01,9.079806504773e+00
6.933594e-01,9.079806504773e+00
6.943359e-01,9.079806504773e+00
6.953125e-01,9.079806504773e+00
6.962891e-01,9.078099209033e+00
6.972656e-01,9.078099209033e+00
6.982422e-01,9.078099209033e+00
6.992188e-01,9.078099209033e+00
7.001953e-01,9.076825401199e+00
7.011719e-01,9.076825401199e+00
7.021484e-01,9.076825401199e+00
7.031250e-01,9.076825401199e+00
7.041016e-01,9.072500237583e+00
7.050781e-01,9.072500237583e+00
7.060547e-01,9.072500237583e+00
7.070312e-01,9.072500237583e+00
7.080078e-01,9.051751456706e+00
7.089844e-01,9.051751456706e+00
7.099609e-01,9.051751456706e+00
7.109375e-01,9.051751456706e+00
7.119141e-01,9.049263845371e+00
7.128906e-01,9.049263845371e+00
7.138672e-01,9.049263845371e+00
7.148438e-01,9.049263845371e+00
7.158203e-01,9.035150250143e+00
7.167969e-01,9.035150250143e+00
7.177734e-01,9.035150250143e+00
7.187500e-01,9.035150250143e+00
7.197266e-01,9.030973080693e+00
7.207031e-01,9.030973080693e+00
7.216797e-01,9.030973080693e+00
7.226562e-01,9.030973080693e+00
7.236328e-01,9.028519519768e+00
7.246094e-01,9.028519519768e+00
7.255859e-01,9.028519519768e+00
7.265625e-01,9.028519519768e+00
7.275391e-01,9.022295599405e+00
7.285156e-01,9.022295599405e+00
7.294922e-01,9.022295599405e+00
7.304688e-01,9.022295599405e+00
7.314453e-01,9.021787889975e+00
7.324219e-01,9.021787889975e+00
7.333984e-01,9.021787889975e+00
7.343750e-01,9.021787889975e+00
7.353516e-01,9.014201098448e+00
7.363281e-01,9.014201098448e+00
7.373047e-01,9.014201098448e+00
7.382812e-01,9.014201098448e+00
7.392578e-01,9.011540721660e+00
7.402344e-01,9.011540721660e+00
7.412109e-01,9.011540721660e+00
7.421875e-01,9.011540721660e+00
7.431641e-01,9.007798377923e+00
7.441406e-01,9.007798377923e+00
7.451172e-01,9.007798377923e+00
7.460938e-01,9.007798377923e+00
7.470703e-01,9.005050380076e+00
7.480469e-01,9.005050380076e+00
7.490234e-01,9.005050380076e+00
7.500000e-01,9.005050380076e+00
7.509766e-01,9.004308286075e+00
7.519531e-01,9.004308286075e+00
7.529297e-01,9.004308286075e+00
7.539062e-01,9.004308286075e+00
7.548828e-01,8.998589049842e+00
7.558594e-01,8.998589049842e+00
7.568359e-01,8.998589049842e+00
7.578125e-01,8.998589049842e+00
7.587891e-01,8.982442325019e+00
7.597656e-01,8.982442325019e+00
7.607422e-01,8.982442325019e+00
7.617188e-01,8.982442325019e+00
7.626953e-01,8.942837351308e+00
7.636719e-01,8.942837351308e+00
7.646484e-01,8.942837351308e+00
7.656250e-01,8.942837351308e+00
7.666016e-01,8.929256889449e+00
7.675781e-01,8.929256889449e+00
7.685547e-01,8.929256889449e+00
7.695312e-01,8.929256889449e+00
7.705078e-01,8.923325953682e+00
7.714844e-01,8.923325953682e+00
7.724609e-01,8.923325953682e+00
7.734375e-01,8.923325953682e+00
7.744141e-01,8.920292061487e+00
7.753906e-01,8.920292061487e+00
7.763672e-01,8.920292061487e+00
7.773438e-01,8.920292061487e+00
7.783203e-01,8.914383584512e+00
7.792969e-01,8.914383584512e+00
7.802734e-01,8.914383584512e+00
7.812500e-01,8.914383584512e+00
7.822266e-01,8.912370443262e+00
7.832031e-01,8.912370443262e+00
7.841797e-01,8.912370443262e+00
7.851562e-01,8.912370443262e+00
7.861328e-01,8.912246250320e+00
7.871094e-01,8.912246250320e+00
7.880859e-01,8.912246250320e+00
7.890625e-01,8.912246250320e+00
7.900391e-01,8.903325345747e+00
7.910156e-01,8.903325345747e+00
7.919922e-01,8.903325345747e+00
7.929688e-01,8.903325345747e+00
7.939453e-01,8.878505893742e+00
7.949219e-01,8.878505893742e+00
7.958984e-01,8.878505893742e+00
7.968750e-01,8.878505893742e+00
7.978516e-01,8.854531396392e+00
7.988281e-01,8.854531396392e+00
7.998047e-01,8.854531396392e+00
8.007812e-01,8.854531396392e+00
8.017578e-01,8.851535301071e+00
8.027344e-01,8.851535301071e+00
8.037109e-01,8.851535301071e+00
8.046875e-01,8.851535301071e+00
8.056641e-01,8.840884704084e+00
8.066406e-01,8.840884704084e+00
8.076172e-01,8.840884704084e+00
8.085938e-01,8.840884704084e+00
8.095703e-01,8.837531126390e+00
8.105469e-01,8.837531126390e+00
8.115234e-01,8.837531126390e+00
8.125000e-01,8.837531126390e+00
8.134766e-01,8.831657385040e+00
8.144531e-01,8.831657385040e+00
8.154297e-01,8.831657385040e+00
8.164062e-01,8.831657385040e+00
8.173828e-01,8.808962383874e+00
8.183594e-01,8.808962383874e+00
8.193359e-01,8.808962383874e+00
8.203125e-01,8.808962383874e+00
8.212891e-01,8.808962383874e+00
8.222656e-01,8.808962383874e+00
8.232422e-01,8.808962383874e+00
8.242188e-01,8.808962383874e+00
8.251953e-01,8.800797570408e+00
8.261719e-01,8.800797570408e+00
8.271484e-01,8.800797570408e+00
8.281250e-01,8.800797570408e+00
8.291016e-01,8.794841513668e+00
8.300781e-01,8.794841513668e+00
8.310547e-01,8.794841513668e+00
8.320312e-01,8.794841513668e+00
8.330078e-01,8.768418758933e+00
8.339844e-01,8.768418758933e+00
8.349609e-01,8.768418758933e+00
8.359375e-01,8.768418758933e+00
8.369141e-01,8.753283046384e+00
8.378906e-01,8.753283046384e+00
8.388672e-01,8.753283046384e+00
8.398438e-01,8.753283046384e+00
8.408203e-01,8.735271956292e+00
8.417969e-01,8.735271956292e+00
8.427734e-01,8.735271956292e+00
8.437500e-01,8.735271956292e+00
8.447266e-01,8.730605088194e+00
8.457031e-01,8.730605088194e+00
8.466797e-01,8.730605088194e+00
8.476562e-01,8.730605088194e+00
8.486328e-01,8.714686061932e+00
8.496094e-01,8.714686061932e+00
8.505859e-01,8.714686061932e+00
8.515625e-01,8.714686061932e+00
8.525391e-01,8.707932189611e+00
8.535156e-01,8.707932189611e+00
8.544922e-01,8.707932189611e+00
8.554688e-01,8.707932189611e+00
8.564453e-01,8.689361994721e+00
8.574219e-01,8.689361994721e+00
8.583984e-01,8.689361994721e+00
8.593750e-01,8.689361994721e+00
8.603516e-01,8.687649399553e+00
8.613281e-01,8.687649399553e+00
8.623047e-01,8.687649399553e+00
8.632812e-01,8.687649399553e+00
8.642578e-01,8.679829791502e+00
8.652344e-01,8.679829791502e+00
8.662109e-01,8.679829791502e+00
8.671875e-01,8.679829791502e+00
8.681641e-01,8.677325987498e+00
8.691406e-01,8.677325987498e+00
8.701172e-01,8.677325987498e+00
8.710938e-01,8.677325987498e+00
8.720703e-01,8.658727553633e+00
8.730469e-01,8.658727553633e+00
8.740234e-01,8.658727553633e+00
8.750000e-01,8.658727553633e+00
8.759766e-01,8.649253937323e+00
8.769531e-01,8.649253937323e+00
8.779297e-01,8.649253937323e+00
8.789062e-01,8.649253937323e+00
8.798828e-01,8.638433645618e+00
8.808594e-01,8.638433645618e+00
8.818359e-01,8.638433645618e+00
8.828125e-01,8.638433645618e+00
8.837891e-01,8.636298226263e+00
8.847656e-01,8.636298226263e+00
8.857422e-01,8.636298226263e+00
8.867188e-01,8.636298226263e+00
8.876953e-01,8.629851034870e+00
8.886719e-01,8.629851034870e+00
8.896484e-01,8.629851034870e+00
8.906250e-01,8.629851034870e+00
8.916016e-01,8.627806854145e+00
8.925781e-01,8.627806854145e+00
8.935547e-01,8.627806854145e+00
8.945312e-01,8.627806854145e+00
8.955078e-01,8.617071499513e+00
8.964844e-01,8.617071499513e+00
8.974609e-01,8.617071499513e+00
8.984375e-01,8.617071499513e+00
8.994141e-01,8.616343695836e+00
9.003906e-01,8.616343695836e+00
9.013672e-01,8.616343695836e+00
9.023438e-01,8.616343695836e+00
9.033203e-01,8.614147330970e+00
9.042969e-01,8.614147330970e+00
9.052734e-01,8.614147330970e+00
9.062500e-01,8.614147330970e+00
9.072266e-01,8.613072283417e+00
9.082031e-01,8.613072283417e+00
9.091797e-01,8.613072283417e+00
9.101562e-01,8.613072283417e+00
9.111328e-01,8.589548218891e+00
9.121094e-01,8.589548218891e+00
9.130859e-01,8.589548218891e+00
9.140625e-01,8.589548218891e+00
9.150391e-01,8.567497312501e+00
9.160156e-01,8.567497312501e+00
9.169922e-01,8.567497312501e+00
9.179688e-01,8.567497312501e+00
9.189453e-01,8.565803252882e+00
9.199219e-01,8.565803252882e+00
9.208984e-01,8.565803252882e+00
9.218750e-01,8.565803252882e+00
9.228516e-01,8.561031162303e+00
9.238281e-01,8.561031162303e+00
9.248047e-01,8.561031162303e+00
9.257812e-01,8.561031162303e+00
9.267578e-01,8.557432153571e+00
9.277344e-01,8.557432153571e+00
9.287109e-01,8.557432153571e+00
9.296875e-01,8.557432153571e+00
9.306641e-01,8.539371649212e+00
9.316406e-01,8.539371649212e+00
9.326172e-01,8.539371649212e+00
9.335938e-01,8.539371649212e+00
9.345703e-01,8.539205921264e+00
9.355469e-01,8.539205921264e+00
9.365234e-01,8.539205921264e+00
9.375000e-01,8.539205921264e+00
9.384766e-01,8.457377955705e+00
9.394531e-01,8.457377955705e+00
9.404297e-01,8.457377955705e+00
9.414062e-01,8.457377955705e+00
9.423828e-01,8.430348014851e+00
9.433594e-01,8.430348014851e+00
9.443359e-01,8.430348014851e+00
9.453125e-01,8.430348014851e+00
9.462891e-01,8.394459514069e+00
9.472656e-01,8.394459514069e+00
9.482422e-01,8.394459514069e+00
9.492188e-01,8.394459514069e+00
9.501953e-01,8.386069557320e+00
9.511719e-01,8.386069557320e+00
9.521484e-01,8.386069557320e+00
9.531250e-01,8.386069557320e+00
9.541016e-01,8.361495723796e+00
9.550781e-01,8.361495723796e+00
9.560547e-01,8.361495723796e+00
9.570312e-01,8.361495723796e+00
9.580078e-01,8.346510323736e+00
9.589844e-01,8.346510323736e+00
9.599609e-01,8.346510323736e+00
9.609375e-01,8.346510323736e+00
9.619141e-01,8.333151887858e+00
9.628906e-01,8.333151887858e+00
9.638672e-01,8.333151887858e+00
9.648438e-01,8.333151887858e+00
9.658203e-01,8.312223096315e+00
9.667969e-01,8.312223096315e+00
9.677734e-01,8.312223096315e+00
9.687500e-01,8.312223096315e+00
9.697266e-01,8.289999277149e+00
9.707031e-01,8.289999277149e+00
9.716797e-01,8.289999277149e+00
9.726562e-01,8.289999277149e+00
9.736328e-01,8.288368050732e+00
9.746094e-01,8.288368050732e+00
9.755859e-01,8.288368050732e+00
9.765625e-01,8.288368050732e+00
9.775391e-01,8.241846844872e+00
9.785156e-01,8.241846844872e+00
9.794922e-01,8.241846844872e+00
9.804688e-01,8.241846844872e+00
9.814453e-01,8.179507588180e+00
9.824219e-01,8.179507588180e+00
9.833984e-01,8.179507588180e+00
9.843750e-01,8.179507588180e+00
9.853516e-01,8.168602760176e+00
9.863281e-01,8.168602760176e+00
9.873047e-01,8.168602760176e+00
9.882812e-01,8.168602760176e+00
9.892578e-01,8.098451832201e+00
9.902344e-01,8.098451832201e+00
9.912109e-01,8.098451832201e+00
9.921875e-01,8.098451832201e+00
9.931641e-01,8.041998798060e+00
9.941406e-01,8.041998798060e+00
9.951172e-01,8.041998798060e+00
9.960938e-01,8.041998798060e+00
9.970703e-01,8.008423171943e+00
9.980469e-01,8.008423171943e+00
9.990234e-01,8.008423171943e+00
1.000000e+00,8.008423171943e+00


==> out/sqrt-posit16.csv <==
0.000000e+00,5.000000000000e+02
9.766221e-04,5.000000000000e+02
1.953244e-03,5.000000000000e+02
2.929866e-03,5.000000000000e+02
3.906488e-03,5.000000000000e+02
4.883111e-03,5.000000000000e+02
5.859733e-03,5.000000000000e+02
6.836355e-03,5.000000000000e+02
7.812977e-03,5.000000000000e+02
8.789599e-03,5.000000000000e+02
9.766221e-03,5.000000000000e+02
1.074284e-02,5.000000000000e+02
1.171947e-02,5.000000000000e+02
1.269609e-02,5.000000000000e+02
1.367271e-02,2.300140828030e+01
1.464933e-02,2.206223875646e+01
1.562595e-02,2.100281535890e+01
1.660258e-02,2.045997749043e+01
1.757920e-02,2.016616369574e+01
1.855582e-02,1.991475956874e+01
1.953244e-02,1.968832548467e+01
2.050906e-02,1.941764775431e+01
2.148569e-02,1.910406766034e+01
2.246231e-02,1.899435481811e+01
2.343893e-02,1.881978149076e+01
2.441555e-02,1.866228515643e+01
2.539217e-02,1.861878257636e+01
2.636880e-02,1.853774596679e+01
2.734542e-02,1.845943361989e+01
2.832204e-02,1.836317321645e+01
2.929866e-02,1.823287456552e+01
3.027529e-02,1.816239378753e+01
3.125191e-02,1.807336964297e+01
3.222853e-02,1.797318204206e+01
3.320515e-02,1.790520518405e+01
3.418177e-02,1.783696349722e+01
3.515840e-02,1.779481284102e+01
3.613502e-02,1.777602492912e+01
3.711164e-02,1.765843470833e+01
3.808826e-02,1.764769474322e+01
3.906488e-02,1.763143337785e+01
4.004151e-02,1.758993729920e+01
4.101813e-02,1.755513313837e+01
4.199475e-02,1.747258861803e+01
4.297137e-02,1.739512295820e+01
4.394799e-02,1.734983840985e+01
4.492462e-02,1.732771601193e+01
4.590124e-02,1.718549976363e+01
4.687786e-02,1.716819589058e+01
4.785448e-02,1.710083077501e+01
4.883111e-02,1.706608393341e+01
4.980773e-02,1.702328507608e+01
5.078435e-02,1.701123271617e+01
5.176097e-02,1.698869023352e+01
5.273759e-02,1.697935465116e+01
5.371422e-02,1.693532475970e+01
5.469084e-02,1.690908070429e+01
5.566746e-02,1.688569041609e+01
5.664408e-02,1.683321122539e+01
5.762070e-02,1.680171467319e+01
5.859733e-02,1.675762159330e+01
5.957395e-02,1.671686747943e+01
6.055057e-02,1.667278144054e+01
6.152719e-02,1.665577685145e+01
6.250381e-02,1.663760236342e+01
6.348044e-02,1.660177804128e+01
6.445706e-02,1.659443543312e+01
6.543368e-02,1.657943429104e+01
6.641030e-02,1.655667023948e+01
6.738693e-02,1.651014618455e+01
6.836355e-02,1.649265057358e+01
6.934017e-02,1.648740129943e+01
7.031679e-02,1.643439467898e+01
7.129341e-02,1.641469349292e+01
7.227004e-02,1.640598405252e+01
7.324666e-02,1.639033354197e+01
7.422328e-02,1.637017279643e+01
7.519990e-02,1.634679410846e+01
7.617652e-02,1.633769818054e+01
7.715315e-02,1.627322191769e+01
7.812977e-02,1.625032676633e+01
7.910639e-02,1.621559136825e+01
8.008301e-02,1.620838003535e+01
8.105963e-02,1.618192115178e+01
8.203626e-02,1.617159278137e+01
8.301288e-02,1.616639335558e+01
8.398950e-02,1.614894834598e+01
8.496612e-02,1.612948301972e+01
8.594275e-02,1.609876787588e+01
8.691937e-02,1.608485964066e+01
8.789599e-02,1.606556573935e+01
8.887261e-02,1.603195365825e+01
8.984923e-02,1.601329084611e+01
9.082586e-02,1.599965874598e+01
9.180248e-02,1.599469724748e+01
9.277910e-02,1.598604969516e+01
9.375572e-02,1.596759778415e+01
9.473234e-02,1.595711685372e+01
9.570897e-02,1.593956773652e+01
9.668559e-02,1.593170152357e+01
9.766221e-02,1.590768013599e+01
9.863883e-02,1.589567517245e+01
9.961546e-02,1.586022726082e+01
1.005921e-01,1.584689552541e+01
1.015687e-01,1.583566802563e+01
1.025453e-01,1.581739049281e+01
1.035219e-01,1.581069877902e+01
1.044986e-01,1.580127308147e+01
1.054752e-01,1.577593461721e+01
1.064518e-01,1.575424271526e+01
1.074284e-01,1.573566367794e+01
1.084051e-01,1.573152442219e+01
1.093817e-01,1.572042725985e+01
1.103583e-01,1.569489379185e+01
1.113349e-01,1.567377527715e+01
1.123115e-01,1.566600244128e+01
1.132882e-01,1.566179201245e+01
1.142648e-01,1.565007411519e+01
1.152414e-01,1.564396892675e+01
1.162180e-01,1.562572311001e+01
1.171947e-01,1.562450514390e+01
1.181713e-01,1.561265660161e+01
1.191479e-01,1.560998680077e+01
1.201245e-01,1.559587929589e+01
1.211011e-01,1.558070256480e+01
1.220778e-01,1.555559669927e+01
1.230544e-01,1.554397161468e+01
1.240310e-01,1.551792800282e+01
1.250076e-01,1.551013452858e+01
1.259843e-01,1.550035494566e+01
1.269609e-01,1.548341443350e+01
1.279375e-01,1.547109448308e+01
1.289141e-01,1.546399436729e+01
1.298907e-01,1.544642648155e+01
1.308674e-01,1.544029264074e+01
1.318440e-01,1.542423333139e+01
1.328206e-01,1.541502098866e+01
1.337972e-01,1.540489751093e+01
1.347739e-01,1.538887037990e+01
1.357505e-01,1.537308669656e+01
1.367271e-01,1.536531027702e+01
1.377037e-01,1.535543884679e+01
1.386803e-01,1.534266929530e+01
1.396570e-01,1.531968975921e+01
1.406336e-01,1.530763617744e+01
1.416102e-01,1.530220198334e+01
1.425868e-01,1.529659908330e+01
1.435634e-01,1.528617101884e+01
1.445401e-01,1.527876315695e+01
1.455167e-01,1.526348154409e+01
1.464933e-01,1.525110258701e+01
1.474699e-01,1.523281301973e+01
1.484466e-01,1.522304627064e+01
1.494232e-01,1.521998890035e+01
1.503998e-01,1.520651543166e+01
1.513764e-01,1.518785676645e+01
1.523530e-01,1.517658467926e+01
1.533297e-01,1.517056815886e+01
1.543063e-01,1.516494890317e+01
1.552829e-01,1.514148663571e+01
1.562595e-01,1.513170196909e+01
1.572362e-01,1.511050370026e+01
1.582128e-01,1.509962881161e+01
1.591894e-01,1.508744212195e+01
1.601660e-01,1.507907852855e+01
1.611426e-01,1.506962372432e+01
1.621193e-01,1.506046207518e+01
1.630959e-01,1.503926305419e+01
1.640725e-01,1.502583025453e+01
1.650491e-01,1.502238948765e+01
1.660258e-01,1.502238948765e+01
1.670024e-01,1.501497637769e+01
1.679790e-01,1.499782113869e+01
1.689556e-01,1.499500023347e+01
1.699322e-01,1.497730228618e+01
1.709089e-01,1.497730228618e+01
1.718855e-01,1.495526444853e+01
1.728621e-01,1.494398365886e+01
1.738387e-01,1.493408902133e+01
1.748154e-01,1.493408902133e+01
1.757920e-01,1.492260223568e+01
1.767686e-01,1.491289309261e+01
1.777452e-01,1.490055089844e+01
1.787218e-01,1.489632147103e+01
1.796985e-01,1.488779967866e+01
1.806751e-01,1.488495748883e+01
1.816517e-01,1.487941742348e+01
1.826283e-01,1.486423312706e+01
1.836050e-01,1.484956478436e+01
1.845816e-01,1.484160522720e+01
1.855582e-01,1.483277791343e+01
1.865348e-01,1.482126919567e+01
1.875114e-01,1.481949185880e+01
1.884881e-01,1.480718208784e+01
1.894647e-01,1.480094755587e+01
1.904413e-01,1.479113744532e+01
1.914179e-01,1.478955911561e+01
1.923946e-01,1.478311216605e+01
1.933712e-01,1.477547649895e+01
1.943478e-01,1.476668670321e+01
1.953244e-01,1.475658406334e+01
1.963010e-01,1.475363519662e+01
1.972777e-01,1.474711837727e+01
1.982543e-01,1.474065039340e+01
1.992309e-01,1.473565045733e+01
2.002075e-01,1.472416149661e+01
2.011842e-01,1.471958529047e+01
2.021608e-01,1.471845941573e+01
2.031374e-01,1.470738043883e+01
2.041140e-01,1.470164835987e+01
2.050906e-01,1.469089828270e+01
2.060673e-01,1.468376208522e+01
2.070439e-01,1.468007252540e+01
2.080205e-01,1.467502227677e+01
2.089971e-01,1.467105627921e+01
2.099738e-01,1.465687386499e+01
2.109504e-01,1.464744398434e+01
2.119270e-01,1.464073314437e+01
2.129036e-01,1.463982908120e+01
2.138802e-01,1.462538360786e+01
2.148569e-01,1.462357807309e+01
2.158335e-01,1.461701050006e+01
2.168101e-01,1.461402031548e+01
2.177867e-01,1.461305265040e+01
2.187634e-01,1.459931475043e+01
2.197400e-01,1.459339705687e+01
2.207166e-01,1.458874391016e+01
2.216932e-01,1.458379511511e+01
2.226698e-01,1.457783220598e+01
2.236465e-01,1.457182196465e+01
2.246231e-01,1.456775292480e+01
2.255997e-01,1.455996232998e+01
2.265763e-01,1.455482060613e+01
2.275530e-01,1.455281547752e+01
2.285296e-01,1.454629681512e+01
2.295062e-01,1.453787044862e+01
2.304828e-01,1.453399689190e+01
2.314594e-01,1.452707702374e+01
2.324361e-01,1.452071389574e+01
2.334127e-01,1.451670223270e+01
2.343893e-01,1.450076236308e+01
2.353659e-01,1.449390728061e+01
2.363426e-01,1.448897817484e+01
2.373192e-01,1.448283946109e+01
2.382958e-01,1.447839844158e+01
2.392724e-01,1.447522954445e+01
2.402490e-01,1.446404337588e+01
2.412257e-01,1.445992835951e+01
2.422023e-01,1.445226829630e+01
2.431789e-01,1.444822221852e+01
2.441555e-01,1.444665614682e+01
2.451321e-01,1.443283513612e+01
2.461088e-01,1.442899966532e+01
2.470854e-01,1.442564734415e+01
2.480620e-01,1.441801706581e+01
2.490386e-01,1.441361523512e+01
2.500153e-01,1.440590323323e+01
2.509919e-01,1.440351949141e+01
2.519685e-01,1.440102771258e+01
2.529451e-01,1.439300926508e+01
2.539217e-01,1.438985187641e+01
2.548984e-01,1.438408354320e+01
2.558750e-01,1.437928092462e+01
2.568516e-01,1.437289905908e+01
2.578282e-01,1.436820222236e+01
2.588049e-01,1.436210829582e+01
2.597815e-01,1.435416136069e+01
2.607581e-01,1.434247914257e+01
2.617347e-01,1.433818257566e+01
2.627113e-01,1.432984672279e+01
2.636880e-01,1.432725476325e+01
2.646646e-01,1.431631689062e+01
2.656412e-01,1.431233310136e+01
2.666178e-01,1.430563927493e+01
2.675945e-01,1.429468157943e+01
2.685711e-01,1.428880413876e+01
2.695477e-01,1.427734612492e+01
2.705243e-01,1.427500100202e+01
2.715009e-01,1.427202430141e+01
2.724776e-01,1.426594799009e+01
2.734542e-01,1.425575776681e+01
2.744308e-01,1.425164462011e+01
2.754074e-01,1.424907172258e+01
2.763841e-01,1.424222813561e+01
2.773607e-01,1.423966204529e+01
2.783373e-01,1.423419660310e+01
2.793139e-01,1.422900052917e+01
2.802905e-01,1.422646556559e+01
2.812672e-01,1.421846066384e+01
2.822438e-01,1.421344339421e+01
2.832204e-01,1.421110962947e+01
2.841970e-01,1.420890055240e+01
2.851737e-01,1.419971068023e+01
2.861503e-01,1.419803881498e+01
2.871269e-01,1.419248790155e+01
2.881035e-01,1.418584208710e+01
2.890801e-01,1.418546706517e+01
2.900568e-01,1.417954228801e+01
2.910334e-01,1.417342631788e+01
2.920100e-01,1.416831066148e+01
2.929866e-01,1.416623151796e+01
2.939633e-01,1.414942643658e+01
2.949399e-01,1.414382918329e+01
2.959165e-01,1.413959131902e+01
2.968931e-01,1.413909086749e+01
2.978697e-01,1.413585240240e+01
2.988464e-01,1.413099159751e+01
2.998230e-01,1.412875684730e+01
3.007996e-01,1.412139468009e+01
3.017762e-01,1.411233551095e+01
3.027529e-01,1.411102370709e+01
3.037295e-01,1.410315402610e+01
3.047061e-01,1.409813926117e+01
3.056827e-01,1.409582082898e+01
3.066593e-01,1.408646826018e+01
3.076360e-01,1.408282013988e+01
3.086126e-01,1.407897801993e+01
3.095892e-01,1.407388718734e+01
3.105658e-01,1.406604713244e+01
3.115425e-01,1.406434348684e+01
3.125191e-01,1.406040729779e+01
3.134957e-01,1.405301076077e+01
3.144723e-01,1.404934882638e+01
3.154489e-01,1.404468377693e+01
3.164256e-01,1.403219613801e+01
3.174022e-01,1.402972604482e+01
3.183788e-01,1.402147270147e+01
3.193554e-01,1.401716469539e+01
3.203321e-01,1.401576363368e+01
3.213087e-01,1.401119277211e+01
3.222853e-01,1.400274646353e+01
3.232619e-01,1.399728120764e+01
3.242385e-01,1.399222149890e+01
3.252152e-01,1.398511908867e+01
3.261918e-01,1.397880189314e+01
3.271684e-01,1.396846570656e+01
3.281450e-01,1.396624093373e+01
3.291217e-01,1.396447697885e+01
3.300983e-01,1.396014356022e+01
3.310749e-01,1.395514181474e+01
3.320515e-01,1.395160345563e+01
3.330281e-01,1.394851000646e+01
3.340048e-01,1.394239816126e+01
3.349814e-01,1.393833174148e+01
3.359580e-01,1.392704309219e+01
3.369346e-01,1.392478498002e+01
3.379112e-01,1.392014887909e+01
3.388879e-01,1.391629025159e+01
3.398645e-01,1.391514716453e+01
3.408411e-01,1.391207052588e+01
3.418177e-01,1.391007304874e+01
3.427944e-01,1.390658778078e+01
3.437710e-01,1.390398174168e+01
3.447476e-01,1.389977088474e+01
3.457242e-01,1.388952847821e+01
3.467008e-01,1.388807449416e+01
3.476775e-01,1.388572117262e+01
3.486541e-01,1.387776463972e+01
3.496307e-01,1.387596330158e+01
3.506073e-01,1.387290400529e+01
3.515840e-01,1.386615319341e+01
3.525606e-01,1.386354639437e+01
3.535372e-01,1.386060965376e+01
3.545138e-01,1.385778875628e+01
3.554904e-01,1.385237716863e+01
3.564671e-01,1.384588903146e+01
3.574437e-01,1.383847282253e+01
3.584203e-01,1.383651640997e+01
3.593969e-01,1.383255835856e+01
3.603736e-01,1.382957463354e+01
3.613502e-01,1.382386245115e+01
3.623268e-01,1.382064060432e+01
3.633034e-01,1.381765648106e+01
3.642800e-01,1.381373756545e+01
3.652567e-01,1.380902591322e+01
3.662333e-01,1.380757052155e+01
3.672099e-01,1.380320938109e+01
3.681865e-01,1.379955483157e+01
3.691632e-01,1.379841676786e+01
3.701398e-01,1.379597243336e+01
3.711164e-01,1.379591000029e+01
3.720930e-01,1.379134402643e+01
3.730696e-01,1.378483127014e+01
3.740463e-01,1.377673823308e+01
3.750229e-01,1.377328770996e+01
3.759995e-01,1.376831026382e+01
3.769761e-01,1.376405988514e+01
3.779528e-01,1.375983830269e+01
3.789294e-01,1.375651033124e+01
3.799060e-01,1.375410576061e+01
3.808826e-01,1.375273718908e+01
3.818592e-01,1.374870555589e+01
3.828359e-01,1.374265400680e+01
3.838125e-01,1.373997917343e+01
3.847891e-01,1.373968135497e+01
3.857657e-01,1.373259280993e+01
3.867424e-01,1.372674943679e+01
3.877190e-01,1.372216328161e+01
3.886956e-01,1.371875190868e+01
3.896722e-01,1.371608908756e+01
3.906488e-01,1.371092698361e+01
3.916255e-01,1.370681776764e+01
3.926021e-01,1.370174213223e+01
3.935787e-01,1.369784442404e+01
3.945553e-01,1.369714945278e+01
3.955320e-01,1.368853216204e+01
3.965086e-01,1.368530963760e+01
3.974852e-01,1.368190249493e+01
3.984618e-01,1.368034240660e+01
3.994384e-01,1.367953507712e+01
4.004151e-01,1.367788730440e+01
4.013917e-01,1.367403985667e+01
4.023683e-01,1.367095800486e+01
4.033449e-01,1.366717524539e+01
4.043216e-01,1.366400947254e+01
4.052982e-01,1.366223125206e+01
4.062748e-01,1.365911247337e+01
4.072514e-01,1.365164890095e+01
4.082280e-01,1.364795771832e+01
4.092047e-01,1.364494089742e+01
4.101813e-01,1.364379983120e+01
4.111579e-01,1.363817951844e+01
4.121345e-01,1.363535086365e+01
4.131112e-01,1.362911567039e+01
4.140878e-01,1.362550762054e+01
4.150644e-01,1.362271280345e+01
4.160410e-01,1.361931203947e+01
4.170176e-01,1.361731800586e+01
4.179943e-01,1.361348614017e+01
4.189709e-01,1.361011116951e+01
4.199475e-01,1.360781822037e+01
4.209241e-01,1.360738811056e+01
4.219008e-01,1.360324230433e+01
4.228774e-01,1.360080652929e+01
4.238540e-01,1.359602377371e+01
4.248306e-01,1.359183456900e+01
4.258072e-01,1.358642488371e+01
4.267839e-01,1.358172374477e+01
4.277605e-01,1.357791707841e+01
4.287371e-01,1.357540911788e+01
4.297137e-01,1.357120463244e+01
4.306903e-01,1.356806182918e+01
4.316670e-01,1.356505816916e+01
4.326436e-01,1.356207620990e+01
4.336202e-01,1.356144651976e+01
4.345968e-01,1.356089734564e+01
4.355735e-01,1.355419446771e+01
4.365501e-01,1.355154153213e+01
4.375267e-01,1.354716959058e+01
4.385033e-01,1.354397051847e+01
4.394799e-01,1.354114447086e+01
4.404566e-01,1.353974485175e+01
4.414332e-01,1.353768759233e+01
4.424098e-01,1.353442575296e+01
4.433864e-01,1.353333010764e+01
4.443631e-01,1.352783302300e+01
4.453397e-01,1.352622996992e+01
4.463163e-01,1.352371752542e+01
4.472929e-01,1.352350069642e+01
4.482695e-01,1.352216967249e+01
4.492462e-01,1.351663167269e+01
4.502228e-01,1.351029373078e+01
4.511994e-01,1.350749702332e+01
4.521760e-01,1.350243817996e+01
4.531527e-01,1.350243817996e+01
4.541293e-01,1.350013013714e+01
4.551059e-01,1.349594511164e+01
4.560825e-01,1.349391440867e+01
4.570591e-01,1.349114855557e+01
4.580358e-01,1.348808935983e+01
4.590124e-01,1.348548971957e+01
4.599890e-01,1.348252003384e+01
4.609656e-01,1.348173645924e+01
4.619423e-01,1.347677039847e+01
4.629189e-01,1.347389113933e+01
4.638955e-01,1.347010873921e+01
4.648721e-01,1.346806506726e+01
4.658487e-01,1.346371755819e+01
4.668254e-01,1.346119655283e+01
4.678020e-01,1.345782972466e+01
4.687786e-01,1.345459601489e+01
4.697552e-01,1.344898233891e+01
4.707319e-01,1.344241858047e+01
4.717085e-01,1.344197433353e+01
4.726851e-01,1.343789815670e+01
4.736617e-01,1.343461277173e+01
4.746383e-01,1.343272940123e+01
4.756150e-01,1.342846330556e+01
4.765916e-01,1.342427476353e+01
4.775682e-01,1.341898679306e+01
4.785448e-01,1.341388134295e+01
4.795215e-01,1.340867913000e+01
4.804981e-01,1.340568071491e+01
4.814747e-01,1.340451569141e+01
4.824513e-01,1.340160558058e+01
4.834279e-01,1.339918736454e+01
4.844046e-01,1.339714084973e+01
4.853812e-01,1.339292071910e+01
4.863578e-01,1.338809183248e+01
4.873344e-01,1.338479190855e+01
4.883111e-01,1.338175297401e+01
4.892877e-01,1.338005217348e+01
4.902643e-01,1.337944605633e+01
4.912409e-01,1.337395183613e+01
4.922175e-01,1.336750731013e+01
4.931942e-01,1.336305260206e+01
4.941708e-01,1.335995993886e+01
4.951474e-01,1.335401866076e+01
4.961240e-01,1.335208766097e+01
4.971007e-01,1.334536139542e+01
4.980773e-01,1.334319905037e+01
4.990539e-01,1.334032044498e+01
5.000305e-01,1.333948511195e+01
5.010071e-01,1.333760286073e+01
5.019838e-01,1.333551609985e+01
5.029604e-01,1.333227843027e+01
5.039370e-01,1.333008048664e+01
5.049136e-01,1.332713142028e+01
5.058903e-01,1.332609496262e+01
5.068669e-01,1.332299951244e+01
5.078435e-01,1.332002098100e+01
5.088201e-01,1.331631517335e+01
5.097967e-01,1.331467373533e+01
5.107734e-01,1.331126963445e+01
5.117500e-01,1.330657380241e+01
5.127266e-01,1.330408849344e+01
5.137032e-01,1.330028104951e+01
5.146799e-01,1.329853504661e+01
5.156565e-01,1.329473349307e+01
5.166331e-01,1.329279374636e+01
5.176097e-01,1.329126432858e+01
5.185863e-01,1.328887049790e+01
5.195630e-01,1.328693750337e+01
5.205396e-01,1.328551394065e+01
5.215162e-01,1.328330636265e+01
5.224928e-01,1.328124079180e+01
5.234695e-01,1.327911492665e+01
5.244461e-01,1.327648076335e+01
5.254227e-01,1.327180988086e+01
5.263993e-01,1.326925815621e+01
5.273759e-01,1.326619644710e+01
5.283526e-01,1.326299441486e+01
5.293292e-01,1.325915561083e+01
5.303058e-01,1.325501937203e+01
5.312824e-01,1.325300479407e+01
5.322590e-01,1.325055208326e+01
5.332357e-01,1.325030065744e+01
5.342123e-01,1.324801711790e+01
5.351889e-01,1.324419204615e+01
5.361655e-01,1.323986910657e+01
5.371422e-01,1.323884594286e+01
5.381188e-01,1.323587144485e+01
5.390954e-01,1.323353542168e+01
5.400720e-01,1.323136651769e+01
5.410486e-01,1.322821831815e+01
5.420253e-01,1.322487449663e+01
5.430019e-01,1.322038800245e+01
5.439785e-01,1.321743446233e+01
5.449551e-01,1.321556088637e+01
5.459318e-01,1.321383488692e+01
5.469084e-01,1.321100501948e+01
5.478850e-01,1.320726965563e+01
5.488616e-01,1.320325167383e+01
5.498382e-01,1.320209951088e+01
5.508149e-01,1.319851018160e+01
5.517915e-01,1.319303759949e+01
5.527681e-01,1.319256802354e+01
5.537447e-01,1.319256802354e+01
5.547214e-01,1.319256802354e+01
5.556980e-01,1.319256802354e+01
5.566746e-01,1.319256802354e+01
5.576512e-01,1.319256802354e+01
5.586278e-01,1.319189135811e+01
5.596045e-01,1.318879149281e+01
5.605811e-01,1.318696407830e+01
5.615577e-01,1.318537083848e+01
5.625343e-01,1.318348932838e+01
5.635110e-01,1.318002734442e+01
5.644876e-01,1.317534177788e+01
5.654642e-01,1.317195670848e+01
5.664408e-01,1.316992503540e+01
5.674174e-01,1.316545098527e+01
5.683941e-01,1.316054345190e+01
5.693707e-01,1.316054345190e+01
5.703473e-01,1.316054345190e+01
5.713239e-01,1.316051049702e+01
5.723006e-01,1.315793622623e+01
5.732772e-01,1.315762021647e+01
5.742538e-01,1.315279955305e+01
5.752304e-01,1.315032679538e+01
5.762070e-01,1.314768547971e+01
5.771837e-01,1.314474776975e+01
5.781603e-01,1.314214179396e+01
5.791369e-01,1.314193919830e+01
5.801135e-01,1.314188018307e+01
5.810902e-01,1.313984294912e+01
5.820668e-01,1.313471486558e+01
5.830434e-01,1.313310571089e+01
5.840200e-01,1.313193731792e+01
5.849966e-01,1.312839191351e+01
5.859733e-01,1.312700627086e+01
5.869499e-01,1.312433249364e+01
5.879265e-01,1.311993506387e+01
5.889031e-01,1.311781945437e+01
5.898798e-01,1.311775533461e+01
5.908564e-01,1.311775533461e+01
5.918330e-01,1.311299652413e+01
5.928096e-01,1.310642355560e+01
5.937862e-01,1.310441856458e+01
5.947629e-01,1.310144029770e+01
5.957395e-01,1.310100402161e+01
5.967161e-01,1.309930271345e+01
5.976927e-01,1.309740721063e+01
5.986694e-01,1.309687516317e+01
5.996460e-01,1.309498392425e+01
6.006226e-01,1.309283203613e+01
6.015992e-01,1.308680075099e+01
6.025758e-01,1.308098611519e+01
6.035525e-01,1.307978875016e+01
6.045291e-01,1.307755621738e+01
6.055057e-01,1.307397207887e+01
6.064823e-01,1.307290638519e+01
6.074590e-01,1.307117486437e+01
6.084356e-01,1.306934658265e+01
6.094122e-01,1.306745363831e+01
6.103888e-01,1.306468255696e+01
6.113654e-01,1.306129605207e+01
6.123421e-01,1.305797674939e+01
6.133187e-01,1.305524324751e+01
6.142953e-01,1.305288340161e+01
6.152719e-01,1.304907573336e+01
6.162486e-01,1.304606209807e+01
6.172252e-01,1.304499169799e+01
6.182018e-01,1.304447949856e+01
6.191784e-01,1.304447949856e+01
6.201550e-01,1.304154670754e+01
6.211317e-01,1.304006945950e+01
6.221083e-01,1.303908489315e+01
6.230849e-01,1.303665196490e+01
6.240615e-01,1.303575929702e+01
6.250381e-01,1.303289357652e+01
6.260148e-01,1.302967066548e+01
6.269914e-01,1.302860910426e+01
6.279680e-01,1.302650775544e+01
6.289446e-01,1.302272883805e+01
6.299213e-01,1.302184390555e+01
6.308979e-01,1.301671238924e+01
6.318745e-01,1.301459272373e+01
6.328511e-01,1.301376215340e+01
6.338277e-01,1.301337501463e+01
6.348044e-01,1.301198550305e+01
6.357810e-01,1.301107232332e+01
6.367576e-01,1.301013332228e+01
6.377342e-01,1.300819059883e+01
6.387109e-01,1.300615325696e+01
6.396875e-01,1.300446474491e+01
6.406641e-01,1.300317430794e+01
6.416407e-01,1.300211297927e+01
6.426173e-01,1.300169866529e+01
6.435940e-01,1.300105292785e+01
6.445706e-01,1.300084186472e+01
6.455472e-01,1.300027558726e+01
6.465238e-01,1.299938106004e+01
6.475005e-01,1.299603007848e+01
6.484771e-01,1.299461325174e+01
6.494537e-01,1.299270057089e+01
6.504303e-01,1.299178525149e+01
6.514069e-01,1.298897106426e+01
6.523836e-01,1.298244158751e+01
6.533602e-01,1.298019939863e+01
6.543368e-01,1.297480169211e+01
6.553134e-01,1.296887510200e+01
6.562901e-01,1.296650671562e+01
6.572667e-01,1.296511406928e+01
6.582433e-01,1.296266251147e+01
6.592199e-01,1.296107523691e+01
6.601965e-01,1.296032521360e+01
6.611732e-01,1.295695994017e+01
6.621498e-01,1.295428719740e+01
6.631264e-01,1.295428719740e+01
6.641030e-01,1.295249106527e+01
6.650797e-01,1.294910618105e+01
6.660563e-01,1.294410878410e+01
6.670329e-01,1.294395204779e+01
6.680095e-01,1.294127306612e+01
6.689861e-01,1.293794266485e+01
6.699628e-01,1.293455065388e+01
6.709394e-01,1.293030919453e+01
6.719160e-01,1.292788669586e+01
6.728926e-01,1.292358540478e+01
6.738693e-01,1.292098128061e+01
6.748459e-01,1.291878352189e+01
6.758225e-01,1.291484571239e+01
6.767991e-01,1.291371778598e+01
6.777757e-01,1.291256130729e+01
6.787524e-01,1.290917537389e+01
6.797290e-01,1.290815688187e+01
6.807056e-01,1.290589369816e+01
6.816822e-01,1.290330075074e+01
6.826589e-01,1.290145149860e+01
6.836355e-01,1.289887562796e+01
6.846121e-01,1.289856474230e+01
6.855887e-01,1.289451318212e+01
6.865653e-01,1.289038642666e+01
6.875420e-01,1.288706896279e+01
6.885186e-01,1.288298718847e+01
6.894952e-01,1.287909242224e+01
6.904718e-01,1.287510444826e+01
6.914485e-01,1.287229443144e+01
6.924251e-01,1.287065425978e+01
6.934017e-01,1.286833163159e+01
6.943783e-01,1.286492162177e+01
6.953549e-01,1.286083011875e+01
6.963316e-01,1.285953028039e+01
6.973082e-01,1.285630336576e+01
6.982848e-01,1.285421325885e+01
6.992614e-01,1.285274944274e+01
7.002381e-01,1.284853991299e+01
7.012147e-01,1.284280084354e+01
7.021913e-01,1.284277044076e+01
7.031679e-01,1.283946356654e+01
7.041445e-01,1.283723506200e+01
7.051212e-01,1.283282931283e+01
7.060978e-01,1.283280412600e+01
7.070744e-01,1.283141713191e+01
7.080510e-01,1.283048983342e+01
7.090277e-01,1.282608302782e+01
7.100043e-01,1.282213711006e+01
7.109809e-01,1.281646406936e+01
7.119575e-01,1.281381526815e+01
7.129341e-01,1.281105813141e+01
7.139108e-01,1.280820748470e+01
7.148874e-01,1.280502670869e+01
7.158640e-01,1.280140594012e+01
7.168406e-01,1.279691160874e+01
7.178172e-01,1.279032446534e+01
7.187939e-01,1.278742391034e+01
7.197705e-01,1.278508930500e+01
7.207471e-01,1.278508930500e+01
7.217237e-01,1.278219381591e+01
7.227004e-01,1.277932540192e+01
7.236770e-01,1.277595102282e+01
7.246536e-01,1.277366827137e+01
7.256302e-01,1.276836436908e+01
7.266068e-01,1.276513751659e+01
7.275835e-01,1.276350620287e+01
7.285601e-01,1.276194411147e+01
7.295367e-01,1.276145736892e+01
7.305133e-01,1.275739169860e+01
7.314900e-01,1.275343206491e+01
7.324666e-01,1.274989931194e+01
7.334432e-01,1.274864283438e+01
7.344198e-01,1.274534238269e+01
7.353964e-01,1.274385474177e+01
7.363731e-01,1.273836834704e+01
7.373497e-01,1.273577673260e+01
7.383263e-01,1.273217919762e+01
7.393029e-01,1.273048913157e+01
7.402796e-01,1.272527169625e+01
7.412562e-01,1.272394415372e+01
7.422328e-01,1.271892523924e+01
7.432094e-01,1.271542580394e+01
7.441860e-01,1.271267639605e+01
7.451627e-01,1.271010619436e+01
7.461393e-01,1.270773792099e+01
7.471159e-01,1.270510920569e+01
7.480925e-01,1.270279265446e+01
7.490692e-01,1.270035601570e+01
7.500458e-01,1.269898814629e+01
7.510224e-01,1.269106207953e+01
7.519990e-01,1.268808466590e+01
7.529756e-01,1.268388224600e+01
7.539523e-01,1.268156641320e+01
7.549289e-01,1.267861829065e+01
7.559055e-01,1.267675515054e+01
7.568821e-01,1.267463821248e+01
7.578588e-01,1.267410728139e+01
7.588354e-01,1.267101255151e+01
7.598120e-01,1.266901454125e+01
7.607886e-01,1.266618776045e+01
7.617652e-01,1.266544694924e+01
7.627419e-01,1.266300473298e+01
7.637185e-01,1.265989829093e+01
7.646951e-01,1.265700059385e+01
7.656717e-01,1.265570982726e+01
7.666484e-01,1.265094176657e+01
7.676250e-01,1.264729250903e+01
7.686016e-01,1.264475956760e+01
7.695782e-01,1.264391777612e+01
7.705548e-01,1.264295619328e+01
7.715315e-01,1.264277453161e+01
7.725081e-01,1.264059208238e+01
7.734847e-01,1.264057057642e+01
7.744613e-01,1.263844671133e+01
7.754380e-01,1.263241581307e+01
7.764146e-01,1.263016995825e+01
7.773912e-01,1.262777509624e+01
7.783678e-01,1.262541998124e+01
7.793444e-01,1.262332231778e+01
7.803211e-01,1.261910968431e+01
7.812977e-01,1.261655649223e+01
7.822743e-01,1.261655649223e+01
7.832509e-01,1.261655649223e+01
7.842276e-01,1.261463977325e+01
7.852042e-01,1.261053667299e+01
7.861808e-01,1.260863272033e+01
7.871574e-01,1.260551598950e+01
7.881340e-01,1.260094735705e+01
7.891107e-01,1.259712352763e+01
7.900873e-01,1.259489955975e+01
7.910639e-01,1.259402812411e+01
7.920405e-01,1.259253189670e+01
7.930172e-01,1.258772699992e+01
7.939938e-01,1.258658127520e+01
7.949704e-01,1.258444059445e+01
7.959470e-01,1.257604064391e+01
7.969236e-01,1.257215477517e+01
7.979003e-01,1.256811852525e+01
7.988769e-01,1.256412796087e+01
7.998535e-01,1.256237023571e+01
8.008301e-01,1.256063965733e+01
8.018068e-01,1.255778993692e+01
8.027834e-01,1.255630715161e+01
8.037600e-01,1.255202631291e+01
8.047366e-01,1.254881643941e+01
8.057132e-01,1.254419973975e+01
8.066899e-01,1.254191178747e+01
8.076665e-01,1.253293463017e+01
8.086431e-01,1.252866761546e+01
8.096197e-01,1.252716472552e+01
8.105963e-01,1.252503749809e+01
8.115730e-01,1.251738596458e+01
8.125496e-01,1.251538814930e+01
8.135262e-01,1.251219026572e+01
8.145028e-01,1.250769930732e+01
8.154795e-01,1.249998943507e+01
8.164561e-01,1.249580181010e+01
8.174327e-01,1.249024073078e+01
8.184093e-01,1.248854640083e+01
8.193859e-01,1.248435953582e+01
8.203626e-01,1.248302749239e+01
8.213392e-01,1.247942703610e+01
8.223158e-01,1.247657394630e+01
8.232924e-01,1.247212869552e+01
8.242691e-01,1.246783771488e+01
8.252457e-01,1.246297673936e+01
8.262223e-01,1.246040533368e+01
8.271989e-01,1.245859587355e+01
8.281755e-01,1.245545564823e+01
8.291522e-01,1.245179856354e+01
8.301288e-01,1.244919388961e+01
8.311054e-01,1.244653089501e+01
8.320820e-01,1.244156485973e+01
8.330587e-01,1.243258928544e+01
8.340353e-01,1.243035699831e+01
8.350119e-01,1.242858968869e+01
8.359885e-01,1.241979598006e+01
8.369651e-01,1.241851147835e+01
8.379418e-01,1.241438019966e+01
8.389184e-01,1.241155864121e+01
8.398950e-01,1.240879874807e+01
8.408716e-01,1.240609613172e+01
8.418483e-01,1.240207511028e+01
8.428249e-01,1.240066865177e+01
8.438015e-01,1.239566242904e+01
8.447781e-01,1.239459058361e+01
8.457547e-01,1.239108123951e+01
8.467314e-01,1.238911272058e+01
8.477080e-01,1.238384249753e+01
8.486846e-01,1.237761704173e+01
8.496612e-01,1.237011058915e+01
8.506379e-01,1.236502941975e+01
8.516145e-01,1.236392263934e+01
8.525911e-01,1.235915362159e+01
8.535677e-01,1.234801100038e+01
8.545443e-01,1.234443460859e+01
8.555210e-01,1.234026737557e+01
8.564976e-01,1.233320843661e+01
8.574742e-01,1.232843592097e+01
8.584508e-01,1.232344038961e+01
8.594275e-01,1.231909496811e+01
8.604041e-01,1.231355271337e+01
8.613807e-01,1.231129965076e+01
8.623573e-01,1.230468053360e+01
8.633339e-01,1.230363805543e+01
8.643106e-01,1.229880147331e+01
8.652872e-01,1.229287375069e+01
8.662638e-01,1.229140003855e+01
8.672404e-01,1.228558364891e+01
8.682171e-01,1.227350256735e+01
8.691937e-01,1.227247794407e+01
8.701703e-01,1.226592838829e+01
8.711469e-01,1.226466753922e+01
8.721235e-01,1.226106130586e+01
8.731002e-01,1.225812430991e+01
8.740768e-01,1.224878150983e+01
8.750534e-01,1.223176794753e+01
8.760300e-01,1.222896894775e+01
8.770067e-01,1.222772011255e+01
8.779833e-01,1.221883976845e+01
8.789599e-01,1.221530416449e+01
8.799365e-01,1.221055841333e+01
8.809131e-01,1.220696751758e+01
8.818898e-01,1.219938474106e+01
8.828664e-01,1.218993852085e+01
8.838430e-01,1.218851224978e+01
8.848196e-01,1.218482547362e+01
8.857963e-01,1.217953756129e+01
8.867729e-01,1.217564075481e+01
8.877495e-01,1.217163746088e+01
8.887261e-01,1.216616689365e+01
8.897027e-01,1.216616689365e+01
8.906794e-01,1.216246283801e+01
8.916560e-01,1.215311377428e+01
8.926326e-01,1.214785391807e+01
8.936092e-01,1.214199228844e+01
8.945859e-01,1.213820249494e+01
8.955625e-01,1.212252485763e+01
8.965391e-01,1.211329523125e+01
8.975157e-01,1.210868777767e+01
8.984923e-01,1.209100079961e+01
8.994690e-01,1.207850671840e+01
9.004456e-01,1.206669714151e+01
9.014222e-01,1.205756052387e+01
9.023988e-01,1.204711278095e+01
9.033755e-01,1.203658233073e+01
9.043521e-01,1.202933812482e+01
9.053287e-01,1.201826334290e+01
9.063053e-01,1.201568719452e+01
9.072819e-01,1.200747836219e+01
9.082586e-01,1.200306979847e+01
9.092352e-01,1.199516442725e+01
9.102118e-01,1.198593819975e+01
9.111884e-01,1.198002885440e+01
9.121650e-01,1.196529190715e+01
9.131417e-01,1.195957372465e+01
9.141183e-01,1.195444406955e+01
9.150949e-01,1.193392768932e+01
9.160715e-01,1.192909700909e+01
9.170482e-01,1.192446547960e+01
9.180248e-01,1.191919527221e+01
9.190014e-01,1.191436749932e+01
9.199780e-01,1.191084625590e+01
9.209546e-01,1.190202034275e+01
9.219313e-01,1.189635340458e+01
9.229079e-01,1.188771562251e+01
9.238845e-01,1.188098516415e+01
9.248611e-01,1.186731068043e+01
9.258378e-01,1.185194417161e+01
9.268144e-01,1.183637244569e+01
9.277910e-01,1.183027308177e+01
9.287676e-01,1.182364402197e+01
9.297442e-01,1.181745080965e+01
9.307209e-01,1.181034238133e+01
9.316975e-01,1.179690100749e+01
9.326741e-01,1.177082098474e+01
9.336507e-01,1.176499199353e+01
9.346274e-01,1.175884132171e+01
9.356040e-01,1.175289894246e+01
9.365806e-01,1.171660233131e+01
9.375572e-01,1.171365181781e+01
9.385338e-01,1.170962886022e+01
9.395105e-01,1.169580257891e+01
9.404871e-01,1.167928600320e+01
9.414637e-01,1.166628797802e+01
9.424403e-01,1.165230078466e+01
9.434170e-01,1.164566634335e+01
9.443936e-01,1.163954584522e+01
9.453702e-01,1.163806565768e+01
9.463468e-01,1.161811068906e+01
9.473234e-01,1.160857822295e+01
9.483001e-01,1.159633600928e+01
9.492767e-01,1.158619476747e+01
9.502533e-01,1.157314232531e+01
9.512299e-01,1.157009283518e+01
9.522066e-01,1.156011103294e+01
9.531832e-01,1.154385461321e+01
9.541598e-01,1.153311403994e+01
9.551364e-01,1.152877193537e+01
9.561130e-01,1.148729871735e+01
9.570897e-01,1.146369167209e+01
9.580663e-01,1.146172880239e+01
9.590429e-01,1.141811609305e+01
9.600195e-01,1.140305935462e+01
9.609962e-01,1.138853962672e+01
9.619728e-01,1.138110485431e+01
9.629494e-01,1.135336122478e+01
9.639260e-01,1.132336788880e+01
9.649026e-01,1.131022281597e+01
9.658793e-01,1.130419841417e+01
9.668559e-01,1.126866019523e+01
9.678325e-01,1.125768242056e+01
9.688091e-01,1.123996481904e+01
9.697858e-01,1.121581487283e+01
9.707624e-01,1.119038722011e+01
9.717390e-01,1.116069834089e+01
9.727156e-01,1.111765940132e+01
9.736922e-01,1.108978141241e+01
9.746689e-01,1.108721047984e+01
9.756455e-01,1.107028711624e+01
9.766221e-01,1.103438020910e+01
9.775987e-01,1.101029748642e+01
9.785754e-01,1.099853210032e+01
9.795520e-01,1.094575297844e+01
9.805286e-01,1.090726615077e+01
9.815052e-01,1.084762112452e+01
9.824818e-01,1.081700867820e+01
9.834585e-01,1.079095371695e+01
9.844351e-01,1.077719647911e+01
9.854117e-01,1.065162820690e+01
9.863883e-01,1.060467705482e+01
9.873650e-01,1.051716989911e+01
9.883416e-01,1.042963560139e+01
9.893182e-01,1.036718553262e+01
9.902948e-01,1.033935859097e+01
9.912714e-01,1.028603980431e+01
9.922481e-01,1.023938347323e+01
9.932247e-01,1.004662351404e+01
9.942013e-01,9.968618908863e+00
9.951779e-01,9.918334344994e+00
9.961546e-01,9.782178728878e+00
9.971312e-01,9.541536013641e+00
9.981078e-01,9.396208087713e+00
9.990844e-01,9.035150250143e+00


==> out/sqrt-posit8.csv <==
0.000000e+00,3.000000000000e+01
7.936508e-03,3.000000000000e+01
1.587302e-02,3.000000000000e+01
2.380952e-02,3.000000000000e+01
3.174603e-02,3.000000000000e+01
3.968254e-02,3.000000000000e+01
4.761905e-02,3.000000000000e+01
5.555556e-02,3.000000000000e+01
6.349206e-02,3.000000000000e+01
7.142857e-02,3.000000000000e+01
7.936508e-02,3.000000000000e+01
8.730159e-02,3.000000000000e+01
9.523810e-02,3.000000000000e+01
1.031746e-01,3.000000000000e+01
1.111111e-01,3.000000000000e+01
1.190476e-01,3.000000000000e+01
1.269841e-01,3.000000000000e+01
1.349206e-01,3.000000000000e+01
1.428571e-01,3.000000000000e+01
1.507937e-01,3.000000000000e+01
1.587302e-01,3.000000000000e+01
1.666667e-01,3.000000000000e+01
1.746032e-01,3.000000000000e+01
1.825397e-01,3.000000000000e+01
1.904762e-01,3.000000000000e+01
1.984127e-01,3.000000000000e+01
2.063492e-01,3.000000000000e+01
2.142857e-01,8.808962383874e+00
2.222222e-01,8.808962383874e+00
2.301587e-01,8.808962383874e+00
2.380952e-01,8.808962383874e+00
2.460317e-01,8.808962383874e+00
2.539683e-01,8.808962383874e+00
2.619048e-01,8.808962383874e+00
2.698413e-01,8.808962383874e+00
2.777778e-01,7.909886860979e+00
2.857143e-01,7.909886860979e+00
2.936508e-01,7.909886860979e+00
3.015873e-01,7.909886860979e+00
3.095238e-01,7.326415529227e+00
3.174603e-01,7.326415529227e+00
3.253968e-01,7.326415529227e+00
3.333333e-01,7.326415529227e+00
3.412698e-01,7.326415529227e+00
3.492063e-01,7.326415529227e+00
3.571429e-01,7.326415529227e+00
3.650794e-01,7.326415529227e+00
3.730159e-01,6.592418504267e+00
3.809524e-01,6.592418504267e+00
3.888889e-01,6.592418504267e+00
3.968254e-01,6.592418504267e+00
4.047619e-01,6.592418504267e+00
4.126984e-01,6.592418504267e+00
4.206349e-01,6.592418504267e+00
4.285714e-01,6.592418504267e+00
4.365079e-01,6.592418504267e+00
4.444444e-01,6.592418504267e+00
4.523810e-01,6.592418504267e+00
4.603175e-01,6.592418504267e+00
4.682540e-01,5.686363186386e+00
4.761905e-01,5.686363186386e+00
4.841270e-01,5.686363186386e+00
4.920635e-01,5.686363186386e+00
5.000000e-01,5.637512910864e+00
5.079365e-01,5.637512910864e+00
5.158730e-01,5.637512910864e+00
5.238095e-01,5.637512910864e+00
5.317460e-01,5.599761051613e+00
5.396825e-01,5.599761051613e+00
5.476190e-01,5.599761051613e+00
5.555556e-01,5.599761051613e+00
5.634921e-01,5.599761051613e+00
5.714286e-01,5.599761051613e+00
5.793651e-01,5.599761051613e+00
5.873016e-01,5.599761051613e+00
5.952381e-01,5.599761051613e+00
6.031746e-01,5.599761051613e+00
6.111111e-01,5.599761051613e+00
6.190476e-01,5.599761051613e+00
6.269841e-01,5.172503479709e+00
6.349206e-01,5.172503479709e+00
6.428571e-01,5.172503479709e+00
6.507937e-01,5.172503479709e+00
6.587302e-01,5.172503479709e+00
6.666667e-01,5.172503479709e+00
6.746032e-01,5.172503479709e+00
6.825397e-01,5.172503479709e+00
6.904762e-01,5.171875943464e+00
6.984127e-01,5.171875943464e+00
7.063492e-01,5.171875943464e+00
7.142857e-01,5.171875943464e+00
7.222222e-01,5.171875943464e+00
7.301587e-01,5.171875943464e+00
7.380952e-01,5.171875943464e+00
7.460317e-01,5.171875943464e+00
7.539683e-01,5.094203941882e+00
7.619048e-01,5.094203941882e+00
7.698413e-01,5.094203941882e+00
7.777778e-01,5.094203941882e+00
7.857143e-01,4.976910426482e+00
7.936508e-01,4.976910426482e+00
8.015873e-01,4.976910426482e+00
8.095238e-01,4.976910426482e+00
8.174603e-01,4.665576315923e+00
8.253968e-01,4.665576315923e+00
8.333333e-01,4.665576315923e+00
8.412698e-01,4.665576315923e+00
8.492063e-01,4.665576315923e+00
8.571429e-01,4.665576315923e+00
8.650794e-01,4.665576315923e+00
8.730159e-01,4.665576315923e+00
8.809524e-01,4.622491015486e+00
8.888889e-01,4.622491015486e+00
8.968254e-01,4.622491015486e+00
9.047619e-01,4.622491015486e+00
9.126984e-01,4.128069107048e+00
9.206349e-01,4.128069107048e+00
9.285714e-01,4.128069107048e+00
9.365079e-01,4.128069107048e+00
9.444444e-01,4.043106606327e+00
9.523810e-01,4.043106606327e+00
9.603175e-01,4.043106606327e+00
9.682540e-01,4.043106606327e+00
9.761905e-01,4.043106606327e+00
9.841270e-01,4.043106606327e+00
9.920635e-01,4.043106606327e+00
1.000000e+00,4.043106606327e+00


==> out/sqrt-takum16.csv <==
0.000000e+00,5.000000000000e+02
9.869720e-04,5.000000000000e+02
1.973944e-03,5.000000000000e+02
2.960916e-03,5.000000000000e+02
3.947888e-03,5.000000000000e+02
4.934860e-03,5.000000000000e+02
5.921832e-03,5.000000000000e+02
6.908804e-03,5.000000000000e+02
7.895776e-03,5.000000000000e+02
8.882748e-03,5.000000000000e+02
9.869720e-03,5.000000000000e+02
1.085669e-02,5.000000000000e+02
1.184366e-02,5.000000000000e+02
1.283064e-02,5.000000000000e+02
1.381761e-02,5.000000000000e+02
1.480458e-02,5.000000000000e+02
1.579155e-02,5.000000000000e+02
1.677852e-02,5.000000000000e+02
1.776550e-02,5.000000000000e+02
1.875247e-02,5.000000000000e+02
1.973944e-02,5.000000000000e+02
2.072641e-02,5.000000000000e+02
2.171338e-02,5.000000000000e+02
2.270036e-02,5.000000000000e+02
2.368733e-02,5.000000000000e+02
2.467430e-02,5.000000000000e+02
2.566127e-02,5.000000000000e+02
2.664824e-02,5.000000000000e+02
2.763522e-02,5.000000000000e+02
2.862219e-02,5.000000000000e+02
2.960916e-02,5.000000000000e+02
3.059613e-02,5.000000000000e+02
3.158310e-02,5.000000000000e+02
3.257008e-02,5.000000000000e+02
3.355705e-02,5.000000000000e+02
3.454402e-02,5.000000000000e+02
3.553099e-02,5.000000000000e+02
3.651796e-02,5.000000000000e+02
3.750493e-02,5.000000000000e+02
3.849191e-02,5.000000000000e+02
3.947888e-02,5.000000000000e+02
4.046585e-02,5.000000000000e+02
4.145282e-02,5.000000000000e+02
4.243979e-02,5.000000000000e+02
4.342677e-02,5.000000000000e+02
4.441374e-02,5.000000000000e+02
4.540071e-02,5.000000000000e+02
4.638768e-02,5.000000000000e+02
4.737465e-02,5.000000000000e+02
4.836163e-02,5.000000000000e+02
4.934860e-02,5.000000000000e+02
5.033557e-02,5.000000000000e+02
5.132254e-02,5.000000000000e+02
5.230951e-02,5.000000000000e+02
5.329649e-02,5.000000000000e+02
5.428346e-02,5.000000000000e+02
5.527043e-02,5.000000000000e+02
5.625740e-02,5.000000000000e+02
5.724437e-02,5.000000000000e+02
5.823135e-02,5.000000000000e+02
5.921832e-02,5.000000000000e+02
6.020529e-02,5.000000000000e+02
6.119226e-02,5.000000000000e+02
6.217923e-02,5.000000000000e+02
6.316621e-02,5.000000000000e+02
6.415318e-02,5.000000000000e+02
6.514015e-02,5.000000000000e+02
6.612712e-02,5.000000000000e+02
6.711409e-02,5.000000000000e+02
6.810107e-02,5.000000000000e+02
6.908804e-02,5.000000000000e+02
7.007501e-02,5.000000000000e+02
7.106198e-02,5.000000000000e+02
7.204895e-02,5.000000000000e+02
7.303593e-02,5.000000000000e+02
7.402290e-02,5.000000000000e+02
7.500987e-02,5.000000000000e+02
7.599684e-02,5.000000000000e+02
7.698381e-02,5.000000000000e+02
7.797079e-02,5.000000000000e+02
7.895776e-02,5.000000000000e+02
7.994473e-02,5.000000000000e+02
8.093170e-02,5.000000000000e+02
8.191867e-02,5.000000000000e+02
8.290565e-02,5.000000000000e+02
8.389262e-02,5.000000000000e+02
8.487959e-02,5.000000000000e+02
8.586656e-02,5.000000000000e+02
8.685353e-02,5.000000000000e+02
8.784051e-02,5.000000000000e+02
8.882748e-02,5.000000000000e+02
8.981445e-02,5.000000000000e+02
9.080142e-02,5.000000000000e+02
9.178839e-02,5.000000000000e+02
9.277537e-02,5.000000000000e+02
9.376234e-02,5.000000000000e+02
9.474931e-02,5.000000000000e+02
9.573628e-02,5.000000000000e+02
9.672325e-02,5.000000000000e+02
9.771023e-02,5.000000000000e+02
9.869720e-02,5.000000000000e+02
9.968417e-02,5.000000000000e+02
1.006711e-01,5.000000000000e+02
1.016581e-01,5.000000000000e+02
1.026451e-01,5.000000000000e+02
1.036321e-01,5.000000000000e+02
1.046190e-01,5.000000000000e+02
1.056060e-01,5.000000000000e+02
1.065930e-01,5.000000000000e+02
1.075799e-01,5.000000000000e+02
1.085669e-01,5.000000000000e+02
1.095539e-01,5.000000000000e+02
1.105409e-01,5.000000000000e+02
1.115278e-01,5.000000000000e+02
1.125148e-01,5.000000000000e+02
1.135018e-01,5.000000000000e+02
1.144887e-01,5.000000000000e+02
1.154757e-01,5.000000000000e+02
1.164627e-01,5.000000000000e+02
1.174497e-01,5.000000000000e+02
1.184366e-01,5.000000000000e+02
1.194236e-01,5.000000000000e+02
1.204106e-01,5.000000000000e+02
1.213976e-01,5.000000000000e+02
1.223845e-01,5.000000000000e+02
1.233715e-01,5.000000000000e+02
1.243585e-01,5.000000000000e+02
1.253454e-01,5.000000000000e+02
1.263324e-01,5.000000000000e+02
1.273194e-01,5.000000000000e+02
1.283064e-01,5.000000000000e+02
1.292933e-01,5.000000000000e+02
1.302803e-01,5.000000000000e+02
1.312673e-01,5.000000000000e+02
1.322542e-01,5.000000000000e+02
1.332412e-01,5.000000000000e+02
1.342282e-01,5.000000000000e+02
1.352152e-01,5.000000000000e+02
1.362021e-01,5.000000000000e+02
1.371891e-01,5.000000000000e+02
1.381761e-01,5.000000000000e+02
1.391630e-01,5.000000000000e+02
1.401500e-01,5.000000000000e+02
1.411370e-01,5.000000000000e+02
1.421240e-01,5.000000000000e+02
1.431109e-01,5.000000000000e+02
1.440979e-01,5.000000000000e+02
1.450849e-01,5.000000000000e+02
1.460719e-01,5.000000000000e+02
1.470588e-01,5.000000000000e+02
1.480458e-01,5.000000000000e+02
1.490328e-01,5.000000000000e+02
1.500197e-01,5.000000000000e+02
1.510067e-01,5.000000000000e+02
1.519937e-01,5.000000000000e+02
1.529807e-01,5.000000000000e+02
1.539676e-01,5.000000000000e+02
1.549546e-01,5.000000000000e+02
1.559416e-01,5.000000000000e+02
1.569285e-01,5.000000000000e+02
1.579155e-01,5.000000000000e+02
1.589025e-01,5.000000000000e+02
1.598895e-01,5.000000000000e+02
1.608764e-01,5.000000000000e+02
1.618634e-01,5.000000000000e+02
1.628504e-01,5.000000000000e+02
1.638373e-01,5.000000000000e+02
1.648243e-01,5.000000000000e+02
1.658113e-01,5.000000000000e+02
1.667983e-01,5.000000000000e+02
1.677852e-01,5.000000000000e+02
1.687722e-01,5.000000000000e+02
1.697592e-01,5.000000000000e+02
1.707462e-01,5.000000000000e+02
1.717331e-01,5.000000000000e+02
1.727201e-01,5.000000000000e+02
1.737071e-01,5.000000000000e+02
1.746940e-01,5.000000000000e+02
1.756810e-01,5.000000000000e+02
1.766680e-01,5.000000000000e+02
1.776550e-01,5.000000000000e+02
1.786419e-01,5.000000000000e+02
1.796289e-01,5.000000000000e+02
1.806159e-01,5.000000000000e+02
1.816028e-01,5.000000000000e+02
1.825898e-01,5.000000000000e+02
1.835768e-01,5.000000000000e+02
1.845638e-01,5.000000000000e+02
1.855507e-01,5.000000000000e+02
1.865377e-01,5.000000000000e+02
1.875247e-01,5.000000000000e+02
1.885116e-01,5.000000000000e+02
1.894986e-01,5.000000000000e+02
1.904856e-01,5.000000000000e+02
1.914726e-01,5.000000000000e+02
1.924595e-01,5.000000000000e+02
1.934465e-01,5.000000000000e+02
1.944335e-01,5.000000000000e+02
1.954205e-01,5.000000000000e+02
1.964074e-01,5.000000000000e+02
1.973944e-01,5.000000000000e+02
1.983814e-01,5.000000000000e+02
1.993683e-01,5.000000000000e+02
2.003553e-01,5.000000000000e+02
2.013423e-01,5.000000000000e+02
2.023293e-01,5.000000000000e+02
2.033162e-01,5.000000000000e+02
2.043032e-01,5.000000000000e+02
2.052902e-01,5.000000000000e+02
2.062771e-01,5.000000000000e+02
2.072641e-01,5.000000000000e+02
2.082511e-01,5.000000000000e+02
2.092381e-01,5.000000000000e+02
2.102250e-01,5.000000000000e+02
2.112120e-01,5.000000000000e+02
2.121990e-01,5.000000000000e+02
2.131859e-01,5.000000000000e+02
2.141729e-01,5.000000000000e+02
2.151599e-01,5.000000000000e+02
2.161469e-01,5.000000000000e+02
2.171338e-01,5.000000000000e+02
2.181208e-01,5.000000000000e+02
2.191078e-01,5.000000000000e+02
2.200947e-01,5.000000000000e+02
2.210817e-01,5.000000000000e+02
2.220687e-01,5.000000000000e+02
2.230557e-01,5.000000000000e+02
2.240426e-01,5.000000000000e+02
2.250296e-01,5.000000000000e+02
2.260166e-01,5.000000000000e+02
2.270036e-01,5.000000000000e+02
2.279905e-01,5.000000000000e+02
2.289775e-01,5.000000000000e+02
2.299645e-01,5.000000000000e+02
2.309514e-01,5.000000000000e+02
2.319384e-01,5.000000000000e+02
2.329254e-01,5.000000000000e+02
2.339124e-01,5.000000000000e+02
2.348993e-01,5.000000000000e+02
2.358863e-01,5.000000000000e+02
2.368733e-01,5.000000000000e+02
2.378602e-01,5.000000000000e+02
2.388472e-01,5.000000000000e+02
2.398342e-01,5.000000000000e+02
2.408212e-01,5.000000000000e+02
2.418081e-01,5.000000000000e+02
2.427951e-01,5.000000000000e+02
2.437821e-01,5.000000000000e+02
2.447690e-01,5.000000000000e+02
2.457560e-01,5.000000000000e+02
2.467430e-01,5.000000000000e+02
2.477300e-01,5.000000000000e+02
2.487169e-01,5.000000000000e+02
2.497039e-01,5.000000000000e+02
2.506909e-01,5.000000000000e+02
2.516779e-01,5.000000000000e+02
2.526648e-01,5.000000000000e+02
2.536518e-01,5.000000000000e+02
2.546388e-01,5.000000000000e+02
2.556257e-01,5.000000000000e+02
2.566127e-01,5.000000000000e+02
2.575997e-01,5.000000000000e+02
2.585867e-01,5.000000000000e+02
2.595736e-01,5.000000000000e+02
2.605606e-01,5.000000000000e+02
2.615476e-01,5.000000000000e+02
2.625345e-01,5.000000000000e+02
2.635215e-01,5.000000000000e+02
2.645085e-01,5.000000000000e+02
2.654955e-01,5.000000000000e+02
2.664824e-01,5.000000000000e+02
2.674694e-01,5.000000000000e+02
2.684564e-01,5.000000000000e+02
2.694433e-01,5.000000000000e+02
2.704303e-01,5.000000000000e+02
2.714173e-01,5.000000000000e+02
2.724043e-01,5.000000000000e+02
2.733912e-01,5.000000000000e+02
2.743782e-01,5.000000000000e+02
2.753652e-01,5.000000000000e+02
2.763522e-01,5.000000000000e+02
2.773391e-01,5.000000000000e+02
2.783261e-01,5.000000000000e+02
2.793131e-01,5.000000000000e+02
2.803000e-01,5.000000000000e+02
2.812870e-01,5.000000000000e+02
2.822740e-01,5.000000000000e+02
2.832610e-01,5.000000000000e+02
2.842479e-01,5.000000000000e+02
2.852349e-01,5.000000000000e+02
2.862219e-01,5.000000000000e+02
2.872088e-01,5.000000000000e+02
2.881958e-01,5.000000000000e+02
2.891828e-01,5.000000000000e+02
2.901698e-01,5.000000000000e+02
2.911567e-01,5.000000000000e+02
2.921437e-01,5.000000000000e+02
2.931307e-01,5.000000000000e+02
2.941176e-01,5.000000000000e+02
2.951046e-01,5.000000000000e+02
2.960916e-01,5.000000000000e+02
2.970786e-01,5.000000000000e+02
2.980655e-01,5.000000000000e+02
2.990525e-01,5.000000000000e+02
3.000395e-01,5.000000000000e+02
3.010265e-01,5.000000000000e+02
3.020134e-01,5.000000000000e+02
3.030004e-01,5.000000000000e+02
3.039874e-01,5.000000000000e+02
3.049743e-01,5.000000000000e+02
3.059613e-01,5.000000000000e+02
3.069483e-01,5.000000000000e+02
3.079353e-01,5.000000000000e+02
3.089222e-01,5.000000000000e+02
3.099092e-01,5.000000000000e+02
3.108962e-01,5.000000000000e+02
3.118831e-01,5.000000000000e+02
3.128701e-01,5.000000000000e+02
3.138571e-01,5.000000000000e+02
3.148441e-01,5.000000000000e+02
3.158310e-01,5.000000000000e+02
3.168180e-01,5.000000000000e+02
3.178050e-01,5.000000000000e+02
3.187919e-01,5.000000000000e+02
3.197789e-01,5.000000000000e+02
3.207659e-01,5.000000000000e+02
3.217529e-01,5.000000000000e+02
3.227398e-01,5.000000000000e+02
3.237268e-01,5.000000000000e+02
3.247138e-01,5.000000000000e+02
3.257008e-01,5.000000000000e+02
3.266877e-01,5.000000000000e+02
3.276747e-01,5.000000000000e+02
3.286617e-01,5.000000000000e+02
3.296486e-01,5.000000000000e+02
3.306356e-01,5.000000000000e+02
3.316226e-01,5.000000000000e+02
3.326096e-01,5.000000000000e+02
3.335965e-01,5.000000000000e+02
3.345835e-01,5.000000000000e+02
3.355705e-01,5.000000000000e+02
3.365574e-01,5.000000000000e+02
3.375444e-01,5.000000000000e+02
3.385314e-01,5.000000000000e+02
3.395184e-01,5.000000000000e+02
3.405053e-01,5.000000000000e+02
3.414923e-01,5.000000000000e+02
3.424793e-01,5.000000000000e+02
3.434662e-01,5.000000000000e+02
3.444532e-01,5.000000000000e+02
3.454402e-01,5.000000000000e+02
3.464272e-01,5.000000000000e+02
3.474141e-01,5.000000000000e+02
3.484011e-01,5.000000000000e+02
3.493881e-01,5.000000000000e+02
3.503750e-01,5.000000000000e+02
3.513620e-01,5.000000000000e+02
3.523490e-01,5.000000000000e+02
3.533360e-01,5.000000000000e+02
3.543229e-01,5.000000000000e+02
3.553099e-01,5.000000000000e+02
3.562969e-01,5.000000000000e+02
3.572839e-01,5.000000000000e+02
3.582708e-01,5.000000000000e+02
3.592578e-01,5.000000000000e+02
3.602448e-01,5.000000000000e+02
3.612317e-01,5.000000000000e+02
3.622187e-01,5.000000000000e+02
3.632057e-01,5.000000000000e+02
3.641927e-01,5.000000000000e+02
3.651796e-01,5.000000000000e+02
3.661666e-01,5.000000000000e+02
3.671536e-01,5.000000000000e+02
3.681405e-01,5.000000000000e+02
3.691275e-01,5.000000000000e+02
3.701145e-01,5.000000000000e+02
3.711015e-01,5.000000000000e+02
3.720884e-01,5.000000000000e+02
3.730754e-01,5.000000000000e+02
3.740624e-01,5.000000000000e+02
3.750493e-01,5.000000000000e+02
3.760363e-01,5.000000000000e+02
3.770233e-01,5.000000000000e+02
3.780103e-01,5.000000000000e+02
3.789972e-01,5.000000000000e+02
3.799842e-01,5.000000000000e+02
3.809712e-01,5.000000000000e+02
3.819582e-01,5.000000000000e+02
3.829451e-01,5.000000000000e+02
3.839321e-01,5.000000000000e+02
3.849191e-01,5.000000000000e+02
3.859060e-01,5.000000000000e+02
3.868930e-01,5.000000000000e+02
3.878800e-01,5.000000000000e+02
3.888670e-01,5.000000000000e+02
3.898539e-01,5.000000000000e+02
3.908409e-01,5.000000000000e+02
3.918279e-01,5.000000000000e+02
3.928148e-01,5.000000000000e+02
3.938018e-01,5.000000000000e+02
3.947888e-01,5.000000000000e+02
3.957758e-01,5.000000000000e+02
3.967627e-01,5.000000000000e+02
3.977497e-01,5.000000000000e+02
3.987367e-01,5.000000000000e+02
3.997236e-01,5.000000000000e+02
4.007106e-01,5.000000000000e+02
4.016976e-01,5.000000000000e+02
4.026846e-01,5.000000000000e+02
4.036715e-01,5.000000000000e+02
4.046585e-01,5.000000000000e+02
4.056455e-01,5.000000000000e+02
4.066325e-01,5.000000000000e+02
4.076194e-01,5.000000000000e+02
4.086064e-01,5.000000000000e+02
4.095934e-01,5.000000000000e+02
4.105803e-01,5.000000000000e+02
4.115673e-01,5.000000000000e+02
4.125543e-01,5.000000000000e+02
4.135413e-01,5.000000000000e+02
4.145282e-01,5.000000000000e+02
4.155152e-01,5.000000000000e+02
4.165022e-01,5.000000000000e+02
4.174891e-01,5.000000000000e+02
4.184761e-01,5.000000000000e+02
4.194631e-01,5.000000000000e+02
4.204501e-01,5.000000000000e+02
4.214370e-01,5.000000000000e+02
4.224240e-01,5.000000000000e+02
4.234110e-01,5.000000000000e+02
4.243979e-01,5.000000000000e+02
4.253849e-01,5.000000000000e+02
4.263719e-01,5.000000000000e+02
4.273589e-01,5.000000000000e+02
4.283458e-01,5.000000000000e+02
4.293328e-01,5.000000000000e+02
4.303198e-01,5.000000000000e+02
4.313068e-01,5.000000000000e+02
4.322937e-01,5.000000000000e+02
4.332807e-01,5.000000000000e+02
4.342677e-01,5.000000000000e+02
4.352546e-01,5.000000000000e+02
4.362416e-01,5.000000000000e+02
4.372286e-01,5.000000000000e+02
4.382156e-01,5.000000000000e+02
4.392025e-01,5.000000000000e+02
4.401895e-01,5.000000000000e+02
4.411765e-01,5.000000000000e+02
4.421634e-01,5.000000000000e+02
4.431504e-01,5.000000000000e+02
4.441374e-01,5.000000000000e+02
4.451244e-01,5.000000000000e+02
4.461113e-01,5.000000000000e+02
4.470983e-01,5.000000000000e+02
4.480853e-01,5.000000000000e+02
4.490722e-01,5.000000000000e+02
4.500592e-01,5.000000000000e+02
4.510462e-01,5.000000000000e+02
4.520332e-01,5.000000000000e+02
4.530201e-01,5.000000000000e+02
4.540071e-01,5.000000000000e+02
4.549941e-01,5.000000000000e+02
4.559811e-01,5.000000000000e+02
4.569680e-01,5.000000000000e+02
4.579550e-01,5.000000000000e+02
4.589420e-01,5.000000000000e+02
4.599289e-01,5.000000000000e+02
4.609159e-01,5.000000000000e+02
4.619029e-01,5.000000000000e+02
4.628899e-01,5.000000000000e+02
4.638768e-01,5.000000000000e+02
4.648638e-01,5.000000000000e+02
4.658508e-01,5.000000000000e+02
4.668377e-01,5.000000000000e+02
4.678247e-01,5.000000000000e+02
4.688117e-01,5.000000000000e+02
4.697987e-01,5.000000000000e+02
4.707856e-01,5.000000000000e+02
4.717726e-01,5.000000000000e+02
4.727596e-01,5.000000000000e+02
4.737465e-01,5.000000000000e+02
4.747335e-01,5.000000000000e+02
4.757205e-01,5.000000000000e+02
4.767075e-01,5.000000000000e+02
4.776944e-01,5.000000000000e+02
4.786814e-01,5.000000000000e+02
4.796684e-01,5.000000000000e+02
4.806553e-01,5.000000000000e+02
4.816423e-01,5.000000000000e+02
4.826293e-01,5.000000000000e+02
4.836163e-01,5.000000000000e+02
4.846032e-01,5.000000000000e+02
4.855902e-01,5.000000000000e+02
4.865772e-01,5.000000000000e+02
4.875642e-01,5.000000000000e+02
4.885511e-01,5.000000000000e+02
4.895381e-01,5.000000000000e+02
4.905251e-01,5.000000000000e+02
4.915120e-01,5.000000000000e+02
4.924990e-01,5.000000000000e+02
4.934860e-01,5.000000000000e+02
4.944730e-01,5.000000000000e+02
4.954599e-01,5.000000000000e+02
4.964469e-01,5.000000000000e+02
4.974339e-01,5.000000000000e+02
4.984208e-01,5.000000000000e+02
4.994078e-01,5.000000000000e+02
5.003948e-01,5.000000000000e+02
5.013818e-01,5.000000000000e+02
5.023687e-01,5.000000000000e+02
5.033557e-01,5.000000000000e+02
5.043427e-01,5.000000000000e+02
5.053296e-01,5.000000000000e+02
5.063166e-01,5.000000000000e+02
5.073036e-01,5.000000000000e+02
5.082906e-01,5.000000000000e+02
5.092775e-01,5.000000000000e+02
5.102645e-01,5.000000000000e+02
5.112515e-01,5.000000000000e+02
5.122385e-01,5.000000000000e+02
5.132254e-01,5.000000000000e+02
5.142124e-01,5.000000000000e+02
5.151994e-01,5.000000000000e+02
5.161863e-01,5.000000000000e+02
5.171733e-01,5.000000000000e+02
5.181603e-01,5.000000000000e+02
5.191473e-01,5.000000000000e+02
5.201342e-01,5.000000000000e+02
5.211212e-01,5.000000000000e+02
5.221082e-01,5.000000000000e+02
5.230951e-01,5.000000000000e+02
5.240821e-01,5.000000000000e+02
5.250691e-01,5.000000000000e+02
5.260561e-01,5.000000000000e+02
5.270430e-01,5.000000000000e+02
5.280300e-01,5.000000000000e+02
5.290170e-01,5.000000000000e+02
5.300039e-01,5.000000000000e+02
5.309909e-01,5.000000000000e+02
5.319779e-01,5.000000000000e+02
5.329649e-01,5.000000000000e+02
5.339518e-01,5.000000000000e+02
5.349388e-01,5.000000000000e+02
5.359258e-01,5.000000000000e+02
5.369128e-01,5.000000000000e+02
5.378997e-01,5.000000000000e+02
5.388867e-01,5.000000000000e+02
5.398737e-01,5.000000000000e+02
5.408606e-01,5.000000000000e+02
5.418476e-01,5.000000000000e+02
5.428346e-01,5.000000000000e+02
5.438216e-01,5.000000000000e+02
5.448085e-01,5.000000000000e+02
5.457955e-01,5.000000000000e+02
5.467825e-01,5.000000000000e+02
5.477694e-01,5.000000000000e+02
5.487564e-01,5.000000000000e+02
5.497434e-01,5.000000000000e+02
5.507304e-01,5.000000000000e+02
5.517173e-01,5.000000000000e+02
5.527043e-01,5.000000000000e+02
5.536913e-01,5.000000000000e+02
5.546782e-01,5.000000000000e+02
5.556652e-01,5.000000000000e+02
5.566522e-01,5.000000000000e+02
5.576392e-01,5.000000000000e+02
5.586261e-01,5.000000000000e+02
5.596131e-01,5.000000000000e+02
5.606001e-01,5.000000000000e+02
5.615871e-01,5.000000000000e+02
5.625740e-01,5.000000000000e+02
5.635610e-01,5.000000000000e+02
5.645480e-01,5.000000000000e+02
5.655349e-01,5.000000000000e+02
5.665219e-01,5.000000000000e+02
5.675089e-01,5.000000000000e+02
5.684959e-01,5.000000000000e+02
5.694828e-01,5.000000000000e+02
5.704698e-01,5.000000000000e+02
5.714568e-01,5.000000000000e+02
5.724437e-01,5.000000000000e+02
5.734307e-01,5.000000000000e+02
5.744177e-01,5.000000000000e+02
5.754047e-01,5.000000000000e+02
5.763916e-01,5.000000000000e+02
5.773786e-01,5.000000000000e+02
5.783656e-01,5.000000000000e+02
5.793525e-01,5.000000000000e+02
5.803395e-01,5.000000000000e+02
5.813265e-01,5.000000000000e+02
5.823135e-01,5.000000000000e+02
5.833004e-01,5.000000000000e+02
5.842874e-01,5.000000000000e+02
5.852744e-01,5.000000000000e+02
5.862614e-01,5.000000000000e+02
5.872483e-01,5.000000000000e+02
5.882353e-01,5.000000000000e+02
5.892223e-01,5.000000000000e+02
5.902092e-01,5.000000000000e+02
5.911962e-01,5.000000000000e+02
5.921832e-01,5.000000000000e+02
5.931702e-01,5.000000000000e+02
5.941571e-01,5.000000000000e+02
5.951441e-01,5.000000000000e+02
5.961311e-01,5.000000000000e+02
5.971180e-01,5.000000000000e+02
5.981050e-01,5.000000000000e+02
5.990920e-01,5.000000000000e+02
6.000790e-01,5.000000000000e+02
6.010659e-01,5.000000000000e+02
6.020529e-01,5.000000000000e+02
6.030399e-01,5.000000000000e+02
6.040268e-01,5.000000000000e+02
6.050138e-01,5.000000000000e+02
6.060008e-01,5.000000000000e+02
6.069878e-01,5.000000000000e+02
6.079747e-01,5.000000000000e+02
6.089617e-01,5.000000000000e+02
6.099487e-01,5.000000000000e+02
6.109356e-01,5.000000000000e+02
6.119226e-01,5.000000000000e+02
6.129096e-01,5.000000000000e+02
6.138966e-01,5.000000000000e+02
6.148835e-01,5.000000000000e+02
6.158705e-01,5.000000000000e+02
6.168575e-01,5.000000000000e+02
6.178445e-01,5.000000000000e+02
6.188314e-01,5.000000000000e+02
6.198184e-01,5.000000000000e+02
6.208054e-01,5.000000000000e+02
6.217923e-01,5.000000000000e+02
6.227793e-01,5.000000000000e+02
6.237663e-01,5.000000000000e+02
6.247533e-01,5.000000000000e+02
6.257402e-01,5.000000000000e+02
6.267272e-01,5.000000000000e+02
6.277142e-01,5.000000000000e+02
6.287011e-01,5.000000000000e+02
6.296881e-01,5.000000000000e+02
6.306751e-01,5.000000000000e+02
6.316621e-01,5.000000000000e+02
6.326490e-01,5.000000000000e+02
6.336360e-01,5.000000000000e+02
6.346230e-01,5.000000000000e+02
6.356099e-01,5.000000000000e+02
6.365969e-01,5.000000000000e+02
6.375839e-01,5.000000000000e+02
6.385709e-01,5.000000000000e+02
6.395578e-01,5.000000000000e+02
6.405448e-01,5.000000000000e+02
6.415318e-01,5.000000000000e+02
6.425188e-01,5.000000000000e+02
6.435057e-01,5.000000000000e+02
6.444927e-01,5.000000000000e+02
6.454797e-01,5.000000000000e+02
6.464666e-01,5.000000000000e+02
6.474536e-01,5.000000000000e+02
6.484406e-01,5.000000000000e+02
6.494276e-01,5.000000000000e+02
6.504145e-01,5.000000000000e+02
6.514015e-01,5.000000000000e+02
6.523885e-01,5.000000000000e+02
6.533754e-01,5.000000000000e+02
6.543624e-01,5.000000000000e+02
6.553494e-01,5.000000000000e+02
6.563364e-01,5.000000000000e+02
6.573233e-01,5.000000000000e+02
6.583103e-01,5.000000000000e+02
6.592973e-01,5.000000000000e+02
6.602842e-01,5.000000000000e+02
6.612712e-01,5.000000000000e+02
6.622582e-01,5.000000000000e+02
6.632452e-01,5.000000000000e+02
6.642321e-01,5.000000000000e+02
6.652191e-01,5.000000000000e+02
6.662061e-01,5.000000000000e+02
6.671931e-01,5.000000000000e+02
6.681800e-01,5.000000000000e+02
6.691670e-01,5.000000000000e+02
6.701540e-01,5.000000000000e+02
6.711409e-01,5.000000000000e+02
6.721279e-01,5.000000000000e+02
6.731149e-01,5.000000000000e+02
6.741019e-01,5.000000000000e+02
6.750888e-01,5.000000000000e+02
6.760758e-01,5.000000000000e+02
6.770628e-01,5.000000000000e+02
6.780497e-01,5.000000000000e+02
6.790367e-01,5.000000000000e+02
6.800237e-01,5.000000000000e+02
6.810107e-01,5.000000000000e+02
6.819976e-01,5.000000000000e+02
6.829846e-01,5.000000000000e+02
6.839716e-01,5.000000000000e+02
6.849585e-01,5.000000000000e+02
6.859455e-01,5.000000000000e+02
6.869325e-01,5.000000000000e+02
6.879195e-01,5.000000000000e+02
6.889064e-01,5.000000000000e+02
6.898934e-01,5.000000000000e+02
6.908804e-01,5.000000000000e+02
6.918674e-01,5.000000000000e+02
6.928543e-01,5.000000000000e+02
6.938413e-01,5.000000000000e+02
6.948283e-01,5.000000000000e+02
6.958152e-01,5.000000000000e+02
6.968022e-01,5.000000000000e+02
6.977892e-01,5.000000000000e+02
6.987762e-01,5.000000000000e+02
6.997631e-01,5.000000000000e+02
7.007501e-01,5.000000000000e+02
7.017371e-01,5.000000000000e+02
7.027240e-01,5.000000000000e+02
7.037110e-01,5.000000000000e+02
7.046980e-01,5.000000000000e+02
7.056850e-01,5.000000000000e+02
7.066719e-01,5.000000000000e+02
7.076589e-01,5.000000000000e+02
7.086459e-01,5.000000000000e+02
7.096328e-01,5.000000000000e+02
7.106198e-01,5.000000000000e+02
7.116068e-01,5.000000000000e+02
7.125938e-01,5.000000000000e+02
7.135807e-01,5.000000000000e+02
7.145677e-01,5.000000000000e+02
7.155547e-01,5.000000000000e+02
7.165417e-01,5.000000000000e+02
7.175286e-01,5.000000000000e+02
7.185156e-01,5.000000000000e+02
7.195026e-01,5.000000000000e+02
7.204895e-01,5.000000000000e+02
7.214765e-01,5.000000000000e+02
7.224635e-01,5.000000000000e+02
7.234505e-01,5.000000000000e+02
7.244374e-01,5.000000000000e+02
7.254244e-01,5.000000000000e+02
7.264114e-01,5.000000000000e+02
7.273983e-01,5.000000000000e+02
7.283853e-01,5.000000000000e+02
7.293723e-01,5.000000000000e+02
7.303593e-01,5.000000000000e+02
7.313462e-01,5.000000000000e+02
7.323332e-01,5.000000000000e+02
7.333202e-01,5.000000000000e+02
7.343071e-01,5.000000000000e+02
7.352941e-01,5.000000000000e+02
7.362811e-01,5.000000000000e+02
7.372681e-01,5.000000000000e+02
7.382550e-01,5.000000000000e+02
7.392420e-01,5.000000000000e+02
7.402290e-01,5.000000000000e+02
7.412159e-01,5.000000000000e+02
7.422029e-01,5.000000000000e+02
7.431899e-01,5.000000000000e+02
7.441769e-01,5.000000000000e+02
7.451638e-01,5.000000000000e+02
7.461508e-01,5.000000000000e+02
7.471378e-01,5.000000000000e+02
7.481248e-01,5.000000000000e+02
7.491117e-01,5.000000000000e+02
7.500987e-01,5.000000000000e+02
7.510857e-01,5.000000000000e+02
7.520726e-01,5.000000000000e+02
7.530596e-01,5.000000000000e+02
7.540466e-01,5.000000000000e+02
7.550336e-01,5.000000000000e+02
7.560205e-01,5.000000000000e+02
7.570075e-01,5.000000000000e+02
7.579945e-01,5.000000000000e+02
7.589814e-01,5.000000000000e+02
7.599684e-01,5.000000000000e+02
7.609554e-01,5.000000000000e+02
7.619424e-01,5.000000000000e+02
7.629293e-01,5.000000000000e+02
7.639163e-01,5.000000000000e+02
7.649033e-01,5.000000000000e+02
7.658902e-01,5.000000000000e+02
7.668772e-01,5.000000000000e+02
7.678642e-01,5.000000000000e+02
7.688512e-01,5.000000000000e+02
7.698381e-01,5.000000000000e+02
7.708251e-01,5.000000000000e+02
7.718121e-01,5.000000000000e+02
7.727991e-01,5.000000000000e+02
7.737860e-01,5.000000000000e+02
7.747730e-01,5.000000000000e+02
7.757600e-01,5.000000000000e+02
7.767469e-01,5.000000000000e+02
7.777339e-01,5.000000000000e+02
7.787209e-01,5.000000000000e+02
7.797079e-01,5.000000000000e+02
7.806948e-01,5.000000000000e+02
7.816818e-01,5.000000000000e+02
7.826688e-01,5.000000000000e+02
7.836557e-01,5.000000000000e+02
7.846427e-01,5.000000000000e+02
7.856297e-01,5.000000000000e+02
7.866167e-01,5.000000000000e+02
7.876036e-01,5.000000000000e+02
7.885906e-01,5.000000000000e+02
7.895776e-01,5.000000000000e+02
7.905645e-01,5.000000000000e+02
7.915515e-01,5.000000000000e+02
7.925385e-01,5.000000000000e+02
7.935255e-01,5.000000000000e+02
7.945124e-01,5.000000000000e+02
7.954994e-01,5.000000000000e+02
7.964864e-01,5.000000000000e+02
7.974734e-01,5.000000000000e+02
7.984603e-01,5.000000000000e+02
7.994473e-01,5.000000000000e+02
8.004343e-01,5.000000000000e+02
8.014212e-01,5.000000000000e+02
8.024082e-01,5.000000000000e+02
8.033952e-01,5.000000000000e+02
8.043822e-01,5.000000000000e+02
8.053691e-01,5.000000000000e+02
8.063561e-01,5.000000000000e+02
8.073431e-01,5.000000000000e+02
8.083300e-01,5.000000000000e+02
8.093170e-01,5.000000000000e+02
8.103040e-01,5.000000000000e+02
8.112910e-01,5.000000000000e+02
8.122779e-01,5.000000000000e+02
8.132649e-01,5.000000000000e+02
8.142519e-01,5.000000000000e+02
8.152388e-01,5.000000000000e+02
8.162258e-01,5.000000000000e+02
8.172128e-01,5.000000000000e+02
8.181998e-01,5.000000000000e+02
8.191867e-01,5.000000000000e+02
8.201737e-01,5.000000000000e+02
8.211607e-01,5.000000000000e+02
8.221477e-01,5.000000000000e+02
8.231346e-01,5.000000000000e+02
8.241216e-01,5.000000000000e+02
8.251086e-01,5.000000000000e+02
8.260955e-01,5.000000000000e+02
8.270825e-01,5.000000000000e+02
8.280695e-01,5.000000000000e+02
8.290565e-01,5.000000000000e+02
8.300434e-01,5.000000000000e+02
8.310304e-01,5.000000000000e+02
8.320174e-01,5.000000000000e+02
8.330043e-01,5.000000000000e+02
8.339913e-01,5.000000000000e+02
8.349783e-01,5.000000000000e+02
8.359653e-01,5.000000000000e+02
8.369522e-01,5.000000000000e+02
8.379392e-01,5.000000000000e+02
8.389262e-01,5.000000000000e+02
8.399131e-01,5.000000000000e+02
8.409001e-01,5.000000000000e+02
8.418871e-01,1.300008805422e+01
8.428741e-01,1.300008805422e+01
8.438610e-01,1.300008805422e+01
8.448480e-01,1.300008805422e+01
8.458350e-01,1.300008805422e+01
8.468220e-01,1.300008805422e+01
8.478089e-01,1.300008805422e+01
8.487959e-01,1.300008805422e+01
8.497829e-01,1.300008805422e+01
8.507698e-01,1.300008805422e+01
8.517568e-01,1.300008805422e+01
8.527438e-01,1.300008805422e+01
8.537308e-01,1.300008805422e+01
8.547177e-01,1.300008805422e+01
8.557047e-01,1.300008805422e+01
8.566917e-01,1.300008805422e+01
8.576786e-01,1.300008805422e+01
8.586656e-01,1.300008805422e+01
8.596526e-01,1.300008805422e+01
8.606396e-01,1.300008805422e+01
8.616265e-01,1.300008805422e+01
8.626135e-01,1.300008805422e+01
8.636005e-01,1.300008805422e+01
8.645874e-01,1.300008805422e+01
8.655744e-01,1.300008805422e+01
8.665614e-01,1.300008805422e+01
8.675484e-01,1.300008805422e+01
8.685353e-01,1.300008805422e+01
8.695223e-01,1.300008805422e+01
8.705093e-01,1.300008805422e+01
8.714962e-01,1.300008805422e+01
8.724832e-01,1.300008805422e+01
8.734702e-01,1.300008805422e+01
8.744572e-01,1.300008805422e+01
8.754441e-01,1.300008805422e+01
8.764311e-01,1.300008805422e+01
8.774181e-01,1.300008805422e+01
8.784051e-01,1.300008805422e+01
8.793920e-01,1.300008805422e+01
8.803790e-01,1.300008805422e+01
8.813660e-01,1.299991194399e+01
8.823529e-01,1.299991194399e+01
8.833399e-01,1.299991194399e+01
8.843269e-01,1.299991194399e+01
8.853139e-01,1.299991194399e+01
8.863008e-01,1.299991194399e+01
8.872878e-01,1.299991194399e+01
8.882748e-01,1.299991194399e+01
8.892617e-01,1.299991194399e+01
8.902487e-01,1.299991194399e+01
8.912357e-01,1.299991194399e+01
8.922227e-01,1.299991194399e+01
8.932096e-01,1.299991194399e+01
8.941966e-01,1.299991194399e+01
8.951836e-01,1.299991194399e+01
8.961705e-01,1.299991194399e+01
8.971575e-01,1.299991194399e+01
8.981445e-01,1.299991194399e+01
8.991315e-01,1.299991194399e+01
9.001184e-01,1.299991194399e+01
9.011054e-01,1.299991194399e+01
9.020924e-01,1.299991194399e+01
9.030794e-01,1.299991194399e+01
9.040663e-01,1.299991194399e+01
9.050533e-01,1.299991194399e+01
9.060403e-01,1.299991194399e+01
9.070272e-01,1.299991194399e+01
9.080142e-01,1.299991194399e+01
9.090012e-01,1.299991194399e+01
9.099882e-01,1.299991194399e+01
9.109751e-01,1.299991194399e+01
9.119621e-01,1.299991194399e+01
9.129491e-01,1.299991194399e+01
9.139360e-01,1.299991194399e+01
9.149230e-01,1.299991194399e+01
9.159100e-01,1.299991194399e+01
9.168970e-01,1.299991194399e+01
9.178839e-01,1.299991194399e+01
9.188709e-01,1.299991194399e+01
9.198579e-01,1.299991194399e+01
9.208448e-01,1.299991194399e+01
9.218318e-01,1.299991194399e+01
9.228188e-01,1.200017610665e+01
9.238058e-01,1.200017610665e+01
9.247927e-01,1.200017610665e+01
9.257797e-01,1.200017610665e+01
9.267667e-01,1.200017610665e+01
9.277537e-01,1.200017610665e+01
9.287406e-01,1.200017610665e+01
9.297276e-01,1.200017610665e+01
9.307146e-01,1.200017610665e+01
9.317015e-01,1.200017610665e+01
9.326885e-01,1.200017610665e+01
9.336755e-01,1.200017610665e+01
9.346625e-01,1.200017610665e+01
9.356494e-01,1.200017610665e+01
9.366364e-01,1.200017610665e+01
9.376234e-01,1.200017610665e+01
9.386103e-01,1.200017610665e+01
9.395973e-01,1.200017610665e+01
9.405843e-01,1.200017610665e+01
9.415713e-01,1.200017610665e+01
9.425582e-01,1.199982388618e+01
9.435452e-01,1.199982388618e+01
9.445322e-01,1.199982388618e+01
9.455191e-01,1.199982388618e+01
9.465061e-01,1.199982388618e+01
9.474931e-01,1.199982388618e+01
9.484801e-01,1.199982388618e+01
9.494670e-01,1.199982388618e+01
9.504540e-01,1.199982388618e+01
9.514410e-01,1.199982388618e+01
9.524280e-01,1.199982388618e+01
9.534149e-01,1.199982388618e+01
9.544019e-01,1.199982388618e+01
9.553889e-01,1.199982388618e+01
9.563758e-01,1.199982388618e+01
9.573628e-01,1.199982388618e+01
9.583498e-01,1.199982388618e+01
9.593368e-01,1.199982388618e+01
9.603237e-01,1.199982388618e+01
9.613107e-01,1.199982388618e+01
9.622977e-01,1.100035220614e+01
9.632846e-01,1.100035220614e+01
9.642716e-01,1.100035220614e+01
9.652586e-01,1.100035220614e+01
9.662456e-01,1.100035220614e+01
9.672325e-01,1.100035220614e+01
9.682195e-01,1.100035220614e+01
9.692065e-01,1.100035220614e+01
9.701934e-01,1.100035220614e+01
9.711804e-01,1.100035220614e+01
9.721674e-01,1.099964776520e+01
9.731544e-01,1.099964776520e+01
9.741413e-01,1.099964776520e+01
9.751283e-01,1.099964776520e+01
9.761153e-01,1.099964776520e+01
9.771023e-01,1.099964776520e+01
9.780892e-01,1.099964776520e+01
9.790762e-01,1.099964776520e+01
9.800632e-01,1.099964776520e+01
9.810501e-01,1.099964776520e+01
9.820371e-01,1.099964776520e+01
9.830241e-01,1.000070438361e+01
9.840111e-01,1.000070438361e+01
9.849980e-01,1.000070438361e+01
9.859850e-01,1.000070438361e+01
9.869720e-01,1.000070438361e+01
9.879589e-01,9.999295501735e+00
9.889459e-01,9.999295501735e+00
9.899329e-01,9.999295501735e+00
9.909199e-01,9.999295501735e+00
9.919068e-01,9.999295501735e+00
9.928938e-01,9.001408652566e+00
9.938808e-01,9.001408652566e+00
9.948677e-01,9.001408652566e+00
9.958547e-01,8.998590888814e+00
9.968417e-01,8.998590888814e+00
9.978287e-01,8.002816846511e+00
9.988156e-01,7.997181319008e+00
9.998026e-01,7.997181319008e+00


==> out/sqrt-takum8.csv <==
0.000000e+00,3.000000000000e+01
1.250000e-02,3.000000000000e+01
2.500000e-02,3.000000000000e+01
3.750000e-02,3.000000000000e+01
5.000000e-02,3.000000000000e+01
6.250000e-02,3.000000000000e+01
7.500000e-02,3.000000000000e+01
8.750000e-02,3.000000000000e+01
1.000000e-01,3.000000000000e+01
1.125000e-01,3.000000000000e+01
1.250000e-01,3.000000000000e+01
1.375000e-01,3.000000000000e+01
1.500000e-01,3.000000000000e+01
1.625000e-01,3.000000000000e+01
1.750000e-01,3.000000000000e+01
1.875000e-01,3.000000000000e+01
2.000000e-01,3.000000000000e+01
2.125000e-01,3.000000000000e+01
2.250000e-01,3.000000000000e+01
2.375000e-01,3.000000000000e+01
2.500000e-01,3.000000000000e+01
2.625000e-01,3.000000000000e+01
2.750000e-01,3.000000000000e+01
2.875000e-01,3.000000000000e+01
3.000000e-01,3.000000000000e+01
3.125000e-01,3.000000000000e+01
3.250000e-01,3.000000000000e+01
3.375000e-01,3.000000000000e+01
3.500000e-01,3.000000000000e+01
3.625000e-01,3.000000000000e+01
3.750000e-01,3.000000000000e+01
3.875000e-01,3.000000000000e+01
4.000000e-01,3.000000000000e+01
4.125000e-01,3.000000000000e+01
4.250000e-01,3.000000000000e+01
4.375000e-01,3.000000000000e+01
4.500000e-01,3.000000000000e+01
4.625000e-01,3.000000000000e+01
4.750000e-01,3.000000000000e+01
4.875000e-01,3.000000000000e+01
5.000000e-01,3.000000000000e+01
5.125000e-01,3.000000000000e+01
5.250000e-01,3.000000000000e+01
5.375000e-01,3.000000000000e+01
5.500000e-01,3.000000000000e+01
5.625000e-01,3.000000000000e+01
5.750000e-01,3.000000000000e+01
5.875000e-01,3.000000000000e+01
6.000000e-01,5.022483407080e+00
6.125000e-01,5.022483407080e+00
6.250000e-01,5.022483407080e+00
6.375000e-01,5.022483407080e+00
6.500000e-01,4.977399187052e+00
6.625000e-01,4.977399187052e+00
6.750000e-01,4.977399187052e+00
6.875000e-01,4.977399187052e+00
7.000000e-01,4.044849414025e+00
7.125000e-01,4.044849414025e+00
7.250000e-01,3.954680973969e+00
7.375000e-01,3.954680973969e+00
7.500000e-01,3.089229307740e+00
7.625000e-01,2.908892427629e+00
7.750000e-01,2.176581816617e+00
7.875000e-01,2.176581816617e+00
8.000000e-01,2.176581816617e+00
8.125000e-01,2.176581816617e+00
8.250000e-01,2.176581816617e+00
8.375000e-01,2.176581816617e+00
8.500000e-01,2.176581816617e+00
8.625000e-01,2.176581816617e+00
8.750000e-01,2.176581816617e+00
8.875000e-01,1.815908056395e+00
9.000000e-01,1.815908056395e+00
9.125000e-01,1.815908056395e+00
9.250000e-01,1.815908056395e+00
9.375000e-01,1.815908056395e+00
9.500000e-01,1.815908056395e+00
9.625000e-01,1.815908056395e+00
9.750000e-01,1.815908056395e+00
9.875000e-01,1.815908056395e+00
1.000000e+00,1.815908056395e+00


==> out/sub-bfloat16.csv <==
0.000000e+00,5.000000000000e+02
9.999972e-04,5.000000000000e+02
1.999994e-03,5.000000000000e+02
2.999992e-03,5.000000000000e+02
3.999989e-03,5.000000000000e+02
4.999986e-03,5.000000000000e+02
5.999983e-03,5.000000000000e+02
6.999981e-03,5.000000000000e+02
7.999978e-03,5.000000000000e+02
8.999975e-03,5.000000000000e+02
9.999972e-03,5.000000000000e+02
1.099997e-02,5.000000000000e+02
1.199997e-02,5.000000000000e+02
1.299996e-02,5.000000000000e+02
1.399996e-02,5.000000000000e+02
1.499996e-02,5.000000000000e+02
1.599996e-02,5.000000000000e+02
1.699995e-02,5.000000000000e+02
1.799995e-02,5.000000000000e+02
1.899995e-02,5.000000000000e+02
1.999994e-02,5.000000000000e+02
2.099994e-02,5.000000000000e+02
2.199994e-02,5.000000000000e+02
2.299994e-02,5.000000000000e+02
2.399993e-02,5.000000000000e+02
2.499993e-02,5.000000000000e+02
2.599993e-02,5.000000000000e+02
2.699993e-02,5.000000000000e+02
2.799992e-02,5.000000000000e+02
2.899992e-02,5.000000000000e+02
2.999992e-02,5.000000000000e+02
3.099991e-02,5.000000000000e+02
3.199991e-02,5.000000000000e+02
3.299991e-02,5.000000000000e+02
3.399991e-02,5.000000000000e+02
3.499990e-02,5.000000000000e+02
3.599990e-02,1.088963773689e+02
3.699990e-02,1.072875765901e+02
3.799989e-02,1.061064220591e+02
3.899989e-02,1.051244985421e+02
3.999989e-02,1.042655239579e+02
4.099989e-02,1.034969377529e+02
4.199988e-02,1.027935491225e+02
4.299988e-02,1.021292830169e+02
4.399988e-02,1.015166777612e+02
4.499988e-02,1.009369213174e+02
4.599987e-02,1.003797044262e+02
4.699987e-02,9.985798099513e+01
4.799987e-02,9.934599585485e+01
4.899986e-02,9.886604554333e+01
4.999986e-02,9.839168701200e+01
5.099986e-02,9.794257171995e+01
5.199986e-02,9.750139778408e+01
5.299985e-02,9.707316641256e+01
5.399985e-02,9.666381792143e+01
5.499985e-02,9.625375659225e+01
5.599985e-02,9.586766023415e+01
5.699984e-02,9.547966755788e+01
5.799984e-02,9.510209818762e+01
5.899984e-02,9.474136405806e+01
5.999983e-02,9.437596793460e+01
6.099983e-02,9.402509098096e+01
6.199983e-02,9.368366736801e+01
6.299983e-02,9.333852460542e+01
6.399982e-02,9.300790519809e+01
6.499982e-02,9.268409569274e+01
6.599982e-02,9.235643094229e+01
6.699981e-02,9.204102726826e+01
6.799981e-02,9.173434012476e+01
6.899981e-02,9.142192388486e+01
6.999981e-02,9.111796333735e+01
7.099980e-02,9.082654848729e+01
7.199980e-02,9.052920851920e+01
7.299980e-02,9.023495588280e+01
7.399980e-02,8.995419631039e+01
7.499979e-02,8.967283525675e+01
7.599979e-02,8.938869710710e+01
7.699979e-02,8.911211036632e+01
7.799978e-02,8.884629058460e+01
7.899978e-02,8.857486662299e+01
7.999978e-02,8.830400618689e+01
8.099978e-02,8.804256046223e+01
8.199977e-02,8.778755038191e+01
8.299977e-02,8.752662919040e+01
8.399977e-02,8.726758549806e+01
8.499977e-02,8.701845690471e+01
8.599976e-02,8.677303484887e+01
8.699976e-02,8.652222674537e+01
8.799976e-02,8.627332366523e+01
8.899975e-02,8.603301505723e+01
8.999975e-02,8.579775727828e+01
9.099975e-02,8.555672881999e+01
9.199975e-02,8.531633263199e+01
9.299974e-02,8.508309561576e+01
9.399974e-02,8.485704204616e+01
9.499974e-02,8.462583478214e+01
9.599973e-02,8.439334242818e+01
9.699973e-02,8.416558606572e+01
9.799973e-02,8.394667049759e+01
9.899973e-02,8.372563758836e+01
9.999972e-02,8.350119414303e+01
1.009997e-01,8.327842645625e+01
1.019997e-01,8.306246408695e+01
1.029997e-01,8.285206657086e+01
1.039997e-01,8.263656369721e+01
1.049997e-01,8.241971398649e+01
1.059997e-01,8.220645087747e+01
1.069997e-01,8.200000000000e+01
1.079997e-01,8.179580069543e+01
1.089997e-01,8.158709824507e+01
1.099997e-01,8.137730485192e+01
1.109997e-01,8.117188651778e+01
1.119997e-01,8.097376845843e+01
1.129997e-01,8.077503363500e+01
1.139997e-01,8.057241724740e+01
1.149997e-01,8.036980824529e+01
1.159997e-01,8.017080068890e+01
1.169997e-01,7.997909101024e+01
1.179997e-01,7.978659636189e+01
1.189997e-01,7.959069887027e+01
1.199997e-01,7.939377837991e+01
1.209997e-01,7.920029865049e+01
1.219997e-01,7.901271105175e+01
1.229997e-01,7.882753280400e+01
1.239997e-01,7.863742992062e+01
1.249997e-01,7.844680006166e+01
1.259997e-01,7.825779775747e+01
1.269996e-01,7.807400058144e+01
1.279996e-01,7.789464699985e+01
1.289996e-01,7.771181211694e+01
1.299996e-01,7.752643642411e+01
1.309996e-01,7.734161642981e+01
1.319996e-01,7.716046467219e+01
1.329996e-01,7.698512672352e+01
1.339996e-01,7.680966878790e+01
1.349996e-01,7.663042653288e+01
1.359996e-01,7.645016572268e+01
1.369996e-01,7.627159641934e+01
1.379996e-01,7.609729720135e+01
1.389996e-01,7.592810708152e+01
1.399996e-01,7.575607441711e+01
1.409996e-01,7.558149864542e+01
1.419996e-01,7.540610437451e+01
1.429996e-01,7.523319917629e+01
1.439996e-01,7.506470568939e+01
1.449996e-01,7.490046432645e+01
1.459996e-01,7.473241450194e+01
1.469996e-01,7.456207861005e+01
1.479996e-01,7.439157852645e+01
1.489996e-01,7.422354335482e+01
1.499996e-01,7.405970624612e+01
1.509996e-01,7.389959810304e+01
1.519996e-01,7.373578740297e+01
1.529996e-01,7.357031572476e+01
1.539996e-01,7.340423074432e+01
1.549996e-01,7.324013400372e+01
1.559996e-01,7.307996830470e+01
1.569996e-01,7.292405114677e+01
1.579996e-01,7.276517047543e+01
1.589996e-01,7.260377235050e+01
1.599996e-01,7.244183755862e+01
1.609996e-01,7.228132555469e+01
1.619996e-01,7.212398871728e+01
1.629995e-01,7.197114513733e+01
1.639995e-01,7.181766997767e+01
1.649995e-01,7.166091135395e+01
1.659995e-01,7.150298519855e+01
1.669995e-01,7.134559700078e+01
1.679995e-01,7.119060593267e+01
1.689995e-01,7.103980100806e+01
1.699995e-01,7.089122365408e+01
1.709995e-01,7.073940877009e+01
1.719995e-01,7.058496250072e+01
1.729995e-01,7.043171624043e+01
1.739995e-01,7.027885937300e+01
1.749995e-01,7.012904194500e+01
1.759995e-01,6.998292648664e+01
1.769995e-01,6.983744698721e+01
1.779995e-01,6.968846707648e+01
1.789995e-01,6.953809589568e+01
1.799995e-01,6.938773015328e+01
1.809995e-01,6.923929094591e+01
1.819995e-01,6.909386692346e+01
1.829995e-01,6.895230325797e+01
1.839995e-01,6.880895170699e+01
1.849995e-01,6.866296501272e+01
1.859995e-01,6.851596640813e+01
1.869995e-01,6.836923380967e+01
1.879995e-01,6.822449394398e+01
1.889995e-01,6.808282643113e+01
1.899995e-01,6.794462324296e+01
1.909995e-01,6.780433567776e+01
1.919995e-01,6.766167746686e+01
1.929995e-01,6.751784830486e+01
1.939995e-01,6.737439551478e+01
1.949995e-01,6.723266075679e+01
1.959995e-01,6.709391786339e+01
1.969995e-01,6.695865920462e+01
1.979995e-01,6.682185449175e+01
1.989995e-01,6.668261106473e+01
1.999994e-01,6.654214941718e+01
2.009994e-01,6.640161698352e+01
2.019994e-01,6.626303440583e+01
2.029994e-01,6.612614103013e+01
2.039994e-01,6.599287556557e+01
2.049994e-01,6.586017703035e+01
2.059994e-01,6.572436555739e+01
2.069994e-01,6.558745205275e+01
2.079994e-01,6.544961064783e+01
2.089994e-01,6.531297649404e+01
2.099994e-01,6.517833724126e+01
2.109994e-01,6.504665009330e+01
2.119994e-01,6.491753783981e+01
2.129994e-01,6.478560036942e+01
2.139994e-01,6.465207669658e+01
2.149994e-01,6.451721789409e+01
2.159994e-01,6.438279716228e+01
2.169994e-01,6.424972005255e+01
2.179994e-01,6.411914726529e+01
2.189994e-01,6.399205124688e+01
2.199994e-01,6.386434490064e+01
2.209994e-01,6.373465543348e+01
2.219994e-01,6.360299642355e+01
2.229994e-01,6.347114260116e+01
2.239994e-01,6.333974937197e+01
2.249994e-01,6.321008552588e+01
2.259994e-01,6.308309561576e+01
2.269994e-01,6.295897273174e+01
2.279994e-01,6.283346081340e+01
2.289994e-01,6.270571466018e+01
2.299994e-01,6.257678856928e+01
2.309994e-01,6.244745897697e+01
2.319994e-01,6.231901061151e+01
2.329994e-01,6.219264507794e+01
2.339994e-01,6.206817150264e+01
2.349994e-01,6.194675797872e+01
2.359993e-01,6.182345060825e+01
2.369993e-01,6.169817311117e+01
2.379993e-01,6.157166567811e+01
2.389993e-01,6.144503223958e+01
2.399993e-01,6.131906844075e+01
2.409993e-01,6.119491168491e+01
2.419993e-01,6.107306346219e+01
2.429993e-01,6.095395263248e+01
2.439993e-01,6.083324645519e+01
2.449993e-01,6.071049338281e+01
2.459993e-01,6.058702496718e+01
2.469993e-01,6.046247849420e+01
2.479993e-01,6.033880191345e+01
2.489993e-01,6.021657509474e+01
2.499993e-01,6.009657325970e+01
2.509993e-01,5.997968001562e+01
2.519993e-01,5.986176395781e+01
2.529993e-01,5.974168800441e+01
2.539993e-01,5.962041133673e+01
2.549993e-01,5.949860221592e+01
2.559993e-01,5.937706964908e+01
2.569993e-01,5.925656491050e+01
2.579993e-01,5.913813091886e+01
2.589993e-01,5.902202630633e+01
2.599993e-01,5.890735071203e+01
2.609993e-01,5.879054663437e+01
2.619993e-01,5.867194580232e+01
2.629993e-01,5.855254102303e+01
2.639993e-01,5.843295940728e+01
2.649993e-01,5.831410859043e+01
2.659993e-01,5.819685732923e+01
2.669993e-01,5.808179409116e+01
2.679993e-01,5.796919395322e+01
2.689993e-01,5.785561009066e+01
2.699993e-01,5.773993716070e+01
2.709993e-01,5.762306710575e+01
2.719992e-01,5.750564004806e+01
2.729992e-01,5.738856528792e+01
2.739992e-01,5.727237227041e+01
2.749992e-01,5.715779124581e+01
2.759992e-01,5.704559686644e+01
2.769992e-01,5.693534704166e+01
2.779992e-01,5.682312223792e+01
2.789992e-01,5.670916248323e+01
2.799992e-01,5.659436119872e+01
2.809992e-01,5.647897180503e+01
2.819992e-01,5.636405357056e+01
2.829992e-01,5.625022662953e+01
2.839992e-01,5.613816243906e+01
2.849992e-01,5.602856915220e+01
2.859992e-01,5.591982965132e+01
2.869992e-01,5.580947809395e+01
2.879992e-01,5.569743722998e+01
2.889992e-01,5.558496250072e+01
2.899992e-01,5.547130571893e+01
2.909992e-01,5.535845397091e+01
2.919992e-01,5.524663996758e+01
2.929992e-01,5.513663469202e+01
2.939992e-01,5.502895137370e+01
2.949992e-01,5.492234744435e+01
2.959992e-01,5.481378119122e+01
2.969992e-01,5.470379873023e+01
2.979992e-01,5.459282461849e+01
2.989992e-01,5.448153291107e+01
2.999992e-01,5.437071516829e+01
3.009992e-01,5.426070935289e+01
3.019992e-01,5.415200309345e+01
3.029992e-01,5.404580368961e+01
3.039992e-01,5.394110631095e+01
3.049992e-01,5.383494075373e+01
3.059992e-01,5.372718457337e+01
3.069992e-01,5.361826858734e+01
3.079991e-01,5.350885952164e+01
3.089991e-01,5.339980298558e+01
3.099991e-01,5.329130213086e+01
3.109991e-01,5.318415361705e+01
3.119991e-01,5.307898829615e+01
3.129991e-01,5.297615325805e+01
3.139991e-01,5.287224445280e+01
3.149991e-01,5.276668629229e+01
3.159991e-01,5.266002544970e+01
3.169991e-01,5.255254102303e+01
3.179991e-01,5.244503223958e+01
3.189991e-01,5.233804776025e+01
3.199991e-01,5.223208147750e+01
3.209991e-01,5.212764782310e+01
3.219991e-01,5.202538531842e+01
3.229991e-01,5.192427267384e+01
3.239991e-01,5.182129411302e+01
3.249991e-01,5.171692784093e+01
3.259991e-01,5.161154728631e+01
3.269991e-01,5.150580296320e+01
3.279991e-01,5.140024049735e+01
3.289991e-01,5.129524298674e+01
3.299991e-01,5.119162007254e+01
3.309991e-01,5.108973016066e+01
3.319991e-01,5.099028484517e+01
3.329991e-01,5.088981708225e+01
3.339991e-01,5.078808090989e+01
3.349991e-01,5.068499131905e+01
3.359991e-01,5.058144801654e+01
3.369991e-01,5.047720632037e+01
3.379991e-01,5.037345839553e+01
3.389991e-01,5.027052894238e+01
3.399991e-01,5.016892900897e+01
3.409991e-01,5.006904164443e+01
3.419991e-01,4.997085365434e+01
3.429991e-01,4.987235217690e+01
3.439990e-01,4.977189392747e+01
3.449990e-01,4.967037751332e+01
3.459990e-01,4.956804911778e+01
3.469990e-01,4.946566357235e+01
3.479990e-01,4.936369061928e+01
3.489990e-01,4.926303440583e+01
3.499990e-01,4.916265033764e+01
3.509990e-01,4.906444870773e+01
3.519990e-01,4.896829114027e+01
3.529990e-01,4.887092005084e+01
3.539990e-01,4.877204805332e+01
3.549990e-01,4.867211444982e+01
3.559990e-01,4.857146665824e+01
3.569990e-01,4.847081495624e+01
3.579990e-01,4.837036844995e+01
3.589990e-01,4.827077005461e+01
3.599990e-01,4.817218097538e+01
3.609990e-01,4.807540740266e+01
3.619990e-01,4.798054763733e+01
3.629990e-01,4.788500747771e+01
3.639990e-01,4.778784676317e+01
3.649990e-01,4.768965987939e+01
3.659990e-01,4.759088733468e+01
3.669990e-01,4.749145061480e+01
3.679990e-01,4.739231742278e+01
3.689990e-01,4.729411271702e+01
3.699990e-01,4.719689204904e+01
3.709990e-01,4.710102992023e+01
3.719990e-01,4.700723156923e+01
3.729990e-01,4.691358524818e+01
3.739990e-01,4.681832603988e+01
3.749990e-01,4.672194340355e+01
3.759990e-01,4.662474240271e+01
3.769990e-01,4.652711842615e+01
3.779990e-01,4.642946456991e+01
3.789990e-01,4.633227003911e+01
3.799989e-01,4.623606735823e+01
3.809989e-01,4.614109231923e+01
3.819989e-01,4.604769674203e+01
3.829989e-01,4.595594481992e+01
3.839989e-01,4.586249647625e+01
3.849989e-01,4.576840864182e+01
3.859989e-01,4.567301867739e+01
3.869989e-01,4.557705730264e+01
3.879989e-01,4.548080526943e+01
3.889989e-01,4.538482288623e+01
3.899989e-01,4.528950661719e+01
3.909989e-01,4.519517095260e+01
3.919989e-01,4.510218039481e+01
3.929989e-01,4.501080675496e+01
3.939989e-01,4.492027280753e+01
3.949989e-01,4.482804731721e+01
3.959989e-01,4.473476132324e+01
3.969989e-01,4.464045761331e+01
3.979989e-01,4.454568735199e+01
3.989989e-01,4.445098419569e+01
3.999989e-01,4.435652103471e+01
4.009989e-01,4.426303440583e+01
4.019989e-01,4.416992500144e+01
4.029989e-01,4.407907157099e+01
4.039989e-01,4.399001591143e+01
4.049989e-01,4.389997118167e+01
4.059989e-01,4.380885851265e+01
4.069989e-01,4.371660650653e+01
4.079989e-01,4.362362412109e+01
4.089989e-01,4.353051471670e+01
4.099989e-01,4.343692061718e+01
4.109989e-01,4.334395440122e+01
4.119989e-01,4.325180715041e+01
4.129989e-01,4.316046467219e+01
4.139989e-01,4.307101946332e+01
4.149989e-01,4.298251257327e+01
4.159989e-01,4.289438981204e+01
4.169988e-01,4.280452887798e+01
4.179988e-01,4.271369581484e+01
4.189988e-01,4.262199988005e+01
4.199988e-01,4.252985790128e+01
4.209988e-01,4.243787747564e+01
4.219988e-01,4.234625351731e+01
4.229988e-01,4.225525705524e+01
4.239988e-01,4.216551789992e+01
4.249988e-01,4.207696198181e+01
4.259988e-01,4.199053967075e+01
4.269988e-01,4.190313846075e+01
4.279988e-01,4.181458649129e+01
4.289988e-01,4.172505882748e+01
4.299988e-01,4.163481870716e+01
4.309988e-01,4.154405455714e+01
4.319988e-01,4.145336561794e+01
4.329988e-01,4.136257007938e+01
4.339988e-01,4.127301849441e+01
4.349988e-01,4.118442457114e+01
4.359988e-01,4.109667601941e+01
4.369988e-01,4.101049237382e+01
4.379988e-01,4.092514600532e+01
4.389988e-01,4.083824893000e+01
4.399988e-01,4.075027994745e+01
4.409988e-01,4.066137561624e+01
4.419988e-01,4.057204661283e+01
4.429988e-01,4.048260078309e+01
4.439988e-01,4.039334242818e+01
4.449988e-01,4.030444066816e+01
4.459988e-01,4.021649181990e+01
4.469988e-01,4.012969107664e+01
4.479988e-01,4.004416758327e+01
4.489988e-01,3.995992256062e+01
4.499988e-01,3.987501322316e+01
4.509988e-01,3.978849589480e+01
4.519988e-01,3.970119446314e+01
4.529987e-01,3.961341894677e+01
4.539987e-01,3.952509104474e+01
4.549987e-01,3.943692061718e+01
4.559987e-01,3.934894830882e+01
4.569987e-01,3.926170534536e+01
4.579987e-01,3.917557156458e+01
4.589987e-01,3.909051229290e+01
4.599987e-01,3.900715979157e+01
4.609987e-01,3.892376441417e+01
4.619987e-01,3.883917720566e+01
4.629987e-01,3.875368895175e+01
4.639987e-01,3.866742466091e+01
4.649987e-01,3.858054382945e+01
4.659987e-01,3.849333202525e+01
4.669987e-01,3.840632028217e+01
4.679987e-01,3.831999029064e+01
4.689987e-01,3.823412171391e+01
4.699987e-01,3.814937762403e+01
4.709987e-01,3.806588793565e+01
4.719987e-01,3.798341711580e+01
4.729987e-01,3.790143616551e+01
4.739987e-01,3.781779666877e+01
4.749987e-01,3.773306113970e+01
4.759987e-01,3.764769825606e+01
4.769987e-01,3.756187888760e+01
4.779987e-01,3.747606693267e+01
4.789987e-01,3.739031506986e+01
4.799987e-01,3.730515988150e+01
4.809987e-01,3.722076867885e+01
4.819987e-01,3.713750352374e+01
4.829987e-01,3.705496645921e+01
4.839987e-01,3.697431335633e+01
4.849987e-01,3.689264259069e+01
4.859987e-01,3.681007613324e+01
4.869987e-01,3.672643492666e+01
4.879987e-01,3.664223730606e+01
4.889986e-01,3.655761201256e+01
4.899986e-01,3.647275299712e+01
4.909986e-01,3.638827058970e+01
4.919986e-01,3.630408678211e+01
4.929986e-01,3.622090893014e+01
4.939986e-01,3.613838348414e+01
4.949986e-01,3.605742828003e+01
4.959986e-01,3.597763218695e+01
4.969986e-01,3.589715159239e+01
4.979986e-01,3.581557542884e+01
4.989986e-01,3.573313881460e+01
4.999986e-01,3.565005752892e+01
5.009986e-01,3.556665062242e+01
5.019986e-01,3.548286431307e+01
5.029986e-01,3.539946469533e+01
5.039986e-01,3.531625934477e+01
5.049986e-01,3.523401150457e+01
5.059986e-01,3.515267395835e+01
5.069986e-01,3.507231420478e+01
5.079986e-01,3.499297957228e+01
5.089986e-01,3.491427012593e+01
5.099986e-01,3.483399004851e+01
5.109986e-01,3.475278229958e+01
5.119986e-01,3.467087640366e+01
5.129986e-01,3.458836910211e+01
5.139986e-01,3.450589092967e+01
5.149986e-01,3.442349907796e+01
5.159986e-01,3.434138045749e+01
5.169986e-01,3.425964381656e+01
5.179986e-01,3.417897014097e+01
5.189986e-01,3.409953567347e+01
5.199986e-01,3.402075856008e+01
5.209986e-01,3.394341647155e+01
5.219986e-01,3.386434490055e+01
5.229986e-01,3.378461096630e+01
5.239986e-01,3.370401517226e+01
5.249985e-01,3.362284238428e+01
5.259985e-01,3.354137323206e+01
5.269985e-01,3.345998490521e+01
5.279985e-01,3.337851162312e+01
5.289985e-01,3.329779982386e+01
5.299985e-01,3.321759143493e+01
5.309985e-01,3.313844676982e+01
5.319985e-01,3.306054154177e+01
5.329985e-01,3.298302692123e+01
5.339985e-01,3.290634089261e+01
5.349985e-01,3.282811348204e+01
5.359985e-01,3.274886768302e+01
5.369985e-01,3.266908312167e+01
5.379985e-01,3.258857375405e+01
5.389985e-01,3.250834121888e+01
5.399985e-01,3.242791879033e+01
5.409985e-01,3.234792330316e+01
5.419985e-01,3.226810539510e+01
5.429985e-01,3.218937736381e+01
5.439985e-01,3.211156822873e+01
5.449985e-01,3.203490561462e+01
5.459985e-01,3.195912771824e+01
5.469985e-01,3.188254241809e+01
5.479985e-01,3.180486965828e+01
5.489985e-01,3.172654897781e+01
5.499985e-01,3.164748358485e+01
5.509985e-01,3.156808868170e+01
5.519985e-01,3.148866036194e+01
5.529985e-01,3.140911266482e+01
5.539985e-01,3.133034033417e+01
5.549985e-01,3.125187229898e+01
5.559985e-01,3.117420472822e+01
5.569985e-01,3.109751650529e+01
5.579985e-01,3.102191477577e+01
5.589985e-01,3.094725853723e+01
5.599985e-01,3.087141579320e+01
5.609984e-01,3.079460064880e+01
5.619984e-01,3.071706603591e+01
5.629984e-01,3.063900233957e+01
5.639984e-01,3.056053902587e+01
5.649984e-01,3.048215169418e+01
5.659984e-01,3.040372218504e+01
5.669984e-01,3.032567049550e+01
5.679984e-01,3.024825905202e+01
5.689984e-01,3.017154327865e+01
5.699984e-01,3.009586001415e+01
5.709984e-01,3.002116460867e+01
5.719984e-01,2.994753257871e+01
5.729984e-01,2.987253908935e+01
5.739984e-01,2.979667183874e+01
5.749984e-01,2.971989207918e+01
5.759984e-01,2.964306545356e+01
5.769984e-01,2.956559717404e+01
5.779984e-01,2.948801694272e+01
5.789984e-01,2.941071157185e+01
5.799984e-01,2.933342373159e+01
5.809984e-01,2.925685582866e+01
5.819984e-01,2.918099230297e+01
5.829984e-01,2.910608725589e+01
5.839984e-01,2.903213261831e+01
5.849984e-01,2.895919378085e+01
5.859984e-01,2.888544023283e+01
5.869984e-01,2.881065754167e+01
5.879984e-01,2.873510284692e+01
5.889984e-01,2.865896307876e+01
5.899984e-01,2.858244250515e+01
5.909984e-01,2.850589092595e+01
5.919984e-01,2.842939278826e+01
5.929984e-01,2.835310974593e+01
5.939984e-01,2.827722828298e+01
5.949984e-01,2.820204377127e+01
5.959984e-01,2.812775554228e+01
5.969984e-01,2.805444777885e+01
5.979983e-01,2.798207808656e+01
5.989983e-01,2.790980218531e+01
5.999983e-01,2.783611390902e+01
6.009983e-01,2.776184025647e+01
6.019983e-01,2.768669238101e+01
6.029983e-01,2.761127377080e+01
6.039983e-01,2.753559641598e+01
6.049983e-01,2.745998489752e+01
6.059983e-01,2.738434069382e+01
6.069983e-01,2.730916885550e+01
6.079983e-01,2.723446524450e+01
6.089983e-01,2.716085400141e+01
6.099983e-01,2.708790707904e+01
6.109983e-01,2.701667873052e+01
6.119983e-01,2.694485843464e+01
6.129983e-01,2.687253907908e+01
6.139983e-01,2.679940615659e+01
6.149983e-01,2.672560571900e+01
6.159983e-01,2.665119618543e+01
6.169983e-01,2.657640047280e+01
6.179983e-01,2.650165983884e+01
6.189983e-01,2.642681465106e+01
6.199983e-01,2.635230172709e+01
6.209983e-01,2.627830114476e+01
6.219983e-01,2.620498171914e+01
6.229983e-01,2.613224777868e+01
6.239983e-01,2.606066276129e+01
6.249983e-01,2.599041392953e+01
6.259983e-01,2.591921732255e+01
6.269983e-01,2.584732601771e+01
6.279983e-01,2.577493341924e+01
6.289983e-01,2.570177613927e+01
6.299983e-01,2.562803119479e+01
6.309983e-01,2.555420021767e+01
6.319983e-01,2.548022163722e+01
6.329983e-01,2.540632024974e+01
6.339982e-01,2.533284383823e+01
6.349982e-01,2.525964378072e+01
6.359982e-01,2.518742355406e+01
6.369982e-01,2.511591924762e+01
6.379982e-01,2.504518873210e+01
6.389982e-01,2.497575241003e+01
6.399982e-01,2.490536307995e+01
6.409982e-01,2.483432192143e+01
6.419982e-01,2.476242112416e+01
6.429982e-01,2.469004449348e+01
6.439982e-01,2.461720278166e+01
6.449982e-01,2.454411738947e+01
6.459982e-01,2.447100624938e+01
6.469982e-01,2.439796392066e+01
6.479982e-01,2.432540021817e+01
6.489982e-01,2.425318654773e+01
6.499982e-01,2.418171084001e+01
6.509982e-01,2.411103123277e+01
6.519982e-01,2.404122257916e+01
6.529982e-01,2.397212087976e+01
6.539982e-01,2.390303817814e+01
6.549982e-01,2.383264884565e+01
6.559982e-01,2.376165237158e+01
6.569982e-01,2.369004444018e+01
6.579982e-01,2.361812925261e+01
6.589982e-01,2.354574107311e+01
6.599982e-01,2.347351584068e+01
6.609982e-01,2.340136243217e+01
6.619982e-01,2.332946163070e+01
6.629982e-01,2.325815204065e+01
6.639982e-01,2.318727841715e+01
6.649982e-01,2.311735679209e+01
6.659982e-01,2.304829539072e+01
6.669982e-01,2.298037101891e+01
6.679982e-01,2.291171328475e+01
6.689982e-01,2.284223744541e+01
6.699981e-01,2.277210719887e+01
6.709981e-01,2.270128640714e+01
6.719981e-01,2.263019153248e+01
6.729981e-01,2.255892440633e+01
6.739981e-01,2.248726558146e+01
6.749981e-01,2.241503724130e+01
6.759981e-01,2.234482822616e+01
6.769981e-01,2.227403312032e+01
6.779981e-01,2.220393058686e+01
6.789981e-01,2.213458572704e+01
6.799981e-01,2.206596293379e+01
6.809981e-01,2.199999965603e+01
6.819981e-01,2.193095799474e+01
6.829981e-01,2.186249609789e+01
6.839981e-01,2.179354872565e+01
6.849981e-01,2.172366835497e+01
6.859981e-01,2.165344180124e+01
6.869981e-01,2.158259113688e+01
6.879981e-01,2.151206147128e+01
6.889981e-01,2.144143468275e+01
6.899981e-01,2.137098178725e+01
6.909981e-01,2.130086592092e+01
6.919981e-01,2.123132496009e+01
6.929981e-01,2.116227081415e+01
6.939981e-01,2.109424968137e+01
6.949981e-01,2.102713545483e+01
6.959981e-01,2.096028958307e+01
6.969981e-01,2.089308405523e+01
6.979981e-01,2.082509572785e+01
6.989981e-01,2.075633010452e+01
6.999981e-01,2.068702265136e+01
7.009981e-01,2.061742599914e+01
7.019981e-01,2.054748685392e+01
7.029981e-01,2.047757797723e+01
7.039981e-01,2.040787667068e+01
7.049981e-01,2.033816764753e+01
7.059980e-01,2.026905705169e+01
7.069980e-01,2.020053179006e+01
7.079980e-01,2.013268122823e+01
7.089980e-01,2.006558702692e+01
7.099980e-01,1.999999862414e+01
7.109980e-01,1.993365606456e+01
7.119980e-01,1.986673196013e+01
7.129980e-01,1.979908572462e+01
7.139980e-01,1.973081170909e+01
7.149980e-01,1.966222588823e+01
7.159980e-01,1.959318118347e+01
7.169980e-01,1.952396995713e+01
7.179980e-01,1.945489995261e+01
7.189980e-01,1.938588904771e+01
7.199980e-01,1.931728947630e+01
7.209980e-01,1.924891098193e+01
7.219980e-01,1.918132733800e+01
7.229980e-01,1.911445618274e+01
7.239980e-01,1.904836036055e+01
7.249980e-01,1.898271922369e+01
7.259980e-01,1.891753492622e+01
7.269980e-01,1.885135286828e+01
7.279980e-01,1.878426811339e+01
7.289980e-01,1.871668985034e+01
7.299980e-01,1.864868458790e+01
7.309980e-01,1.858054014923e+01
7.319980e-01,1.851189517897e+01
7.329980e-01,1.844360260482e+01
7.339980e-01,1.837525335431e+01
7.349980e-01,1.830742407796e+01
7.359980e-01,1.823994613254e+01
7.369980e-01,1.817318783438e+01
7.379980e-01,1.810691009357e+01
7.389980e-01,1.804181482948e+01
7.399980e-01,1.797739298071e+01
7.409980e-01,1.791253131133e+01
7.419979e-01,1.784674761948e+01
7.429979e-01,1.778042721461e+01
7.439979e-01,1.771347052869e+01
7.449979e-01,1.764609576207e+01
7.459979e-01,1.757852886086e+01
7.469979e-01,1.751084556196e+01
7.479979e-01,1.744322629570e+01
7.489979e-01,1.737569086794e+01
7.499979e-01,1.730854017751e+01
7.509979e-01,1.724169658734e+01
7.519979e-01,1.717562890737e+01
7.529979e-01,1.711017272015e+01
7.539979e-01,1.704558620195e+01
7.549979e-01,1.698172664646e+01
7.559979e-01,1.691752618541e+01
7.569979e-01,1.685271154758e+01
7.579979e-01,1.678699351862e+01
7.589979e-01,1.672094436226e+01
7.599979e-01,1.665438901295e+01
7.609979e-01,1.658766223708e+01
7.619979e-01,1.652055656766e+01
7.629979e-01,1.645355602543e+01
7.639979e-01,1.638659225196e+01
7.649979e-01,1.632020212043e+01
7.659979e-01,1.625402716302e+01
7.669979e-01,1.618842577107e+01
7.679979e-01,1.612361114314e+01
7.689979e-01,1.605947988726e+01
7.699979e-01,1.599437553680e+01
7.709979e-01,1.593370373178e+01
7.719979e-01,1.587028483878e+01
7.729979e-01,1.580615155148e+01
7.739979e-01,1.574137150474e+01
7.749979e-01,1.567635797881e+01
7.759979e-01,1.561079573352e+01
7.769979e-01,1.554517461934e+01
7.779979e-01,1.547939650691e+01
7.789978e-01,1.541500447823e+01
7.799978e-01,1.534841980863e+01
7.809978e-01,1.528303597505e+01
7.819978e-01,1.521838567677e+01
7.829978e-01,1.515428858485e+01
7.839978e-01,1.509072412038e+01
7.849978e-01,1.502841327776e+01
7.859978e-01,1.496693989535e+01
7.869978e-01,1.490590951617e+01
7.879978e-01,1.484415627831e+01
7.889978e-01,1.478160318921e+01
7.899978e-01,1.471876474462e+01
7.909978e-01,1.465529591952e+01
7.919978e-01,1.459156779693e+01
7.929978e-01,1.452763421827e+01
7.939978e-01,1.446359235025e+01
7.949978e-01,1.439992688392e+01
7.959978e-01,1.433665536985e+01
7.969978e-01,1.427384989260e+01
7.979978e-01,1.421142805559e+01
7.989978e-01,1.414943415276e+01
7.999978e-01,1.408778990179e+01
8.009978e-01,1.402726408406e+01
8.019978e-01,1.396837442267e+01
8.029978e-01,1.391090133228e+01
8.039978e-01,1.385234527031e+01
8.049978e-01,1.379384668598e+01
8.059978e-01,1.373443300886e+01
8.069978e-01,1.367397801374e+01
8.079978e-01,1.361459482877e+01
8.089978e-01,1.355446894185e+01
8.099978e-01,1.349368954345e+01
8.109978e-01,1.343344304831e+01
8.119978e-01,1.337402933331e+01
8.129978e-01,1.331483811488e+01
8.139978e-01,1.325619230460e+01
8.149977e-01,1.319752710013e+01
8.159977e-01,1.313969781555e+01
8.169977e-01,1.308229582427e+01
8.179977e-01,1.302536206115e+01
8.189977e-01,1.297067393883e+01
8.199977e-01,1.291904952368e+01
8.209977e-01,1.286725073544e+01
8.219977e-01,1.281458487871e+01
8.229977e-01,1.276175897887e+01
8.239977e-01,1.270844468933e+01
8.249977e-01,1.265524684519e+01
8.259977e-01,1.260200845525e+01
8.269977e-01,1.254827966414e+01
8.279977e-01,1.249501463301e+01
8.289977e-01,1.244162940141e+01
8.299977e-01,1.238850280072e+01
8.309977e-01,1.233725916040e+01
8.319977e-01,1.228569119133e+01
8.329977e-01,1.223465656615e+01
8.339977e-01,1.218328977377e+01
8.349977e-01,1.213326204693e+01
8.359977e-01,1.208332551369e+01
8.369977e-01,1.203376711485e+01
8.379977e-01,1.198536000498e+01
8.389977e-01,1.194133456779e+01
8.399977e-01,1.189885927337e+01
8.409977e-01,1.185721809048e+01
8.419977e-01,1.181418188419e+01
8.429977e-01,1.177178155480e+01
8.439977e-01,1.172834571471e+01
8.449977e-01,1.168606274990e+01
8.459977e-01,1.164340527712e+01
8.469977e-01,1.160037755311e+01
8.479977e-01,1.155801188595e+01
8.489977e-01,1.151538544184e+01
8.499977e-01,1.147300853184e+01
8.509976e-01,1.143036879922e+01
8.519976e-01,1.138863744860e+01
8.529976e-01,1.134852108294e+01
8.539976e-01,1.130911603139e+01
8.549976e-01,1.126880532871e+01
8.559976e-01,1.122941968823e+01
8.569976e-01,1.118998854293e+01
8.579976e-01,1.115064348377e+01
8.589976e-01,1.111286108409e+01
8.599976e-01,1.107482151638e+01
8.609976e-01,1.103631100554e+01
8.619976e-01,1.099929538702e+01
8.629976e-01,1.096506275674e+01
8.639976e-01,1.093147623389e+01
8.649976e-01,1.089970937080e+01
8.659976e-01,1.086838099604e+01
8.669976e-01,1.083784899016e+01
8.679976e-01,1.080782988833e+01
8.689976e-01,1.077779178263e+01
8.699976e-01,1.074802905559e+01
8.709976e-01,1.071859192306e+01
8.719976e-01,1.068792401827e+01
8.729976e-01,1.065894914339e+01
8.739976e-01,1.062956678761e+01
8.749976e-01,1.060084211439e+01
8.759976e-01,1.057109860031e+01
8.769976e-01,1.054239453944e+01
8.779976e-01,1.051379979870e+01
8.789976e-01,1.048452456251e+01
8.799976e-01,1.045618036576e+01
8.809976e-01,1.042731284413e+01
8.819976e-01,1.039909986897e+01
8.829976e-01,1.037087968496e+01
8.839976e-01,1.034421912965e+01
8.849976e-01,1.031704547655e+01
8.859976e-01,1.029163118290e+01
8.869975e-01,1.026561504648e+01
8.879975e-01,1.023959852925e+01
8.889975e-01,1.021337938121e+01
8.899975e-01,1.018803416300e+01
8.909975e-01,1.016159143085e+01
8.919975e-01,1.013737319067e+01
8.929975e-01,1.011139653183e+01
8.939975e-01,1.008613622503e+01
8.949975e-01,1.006237696319e+01
8.959975e-01,1.003699777427e+01
8.969975e-01,1.001262453887e+01
8.979975e-01,9.990103963858e+00
8.989975e-01,9.968186774877e+00
8.999975e-01,9.946906274456e+00
9.009975e-01,9.925872295794e+00
9.019975e-01,9.905387005018e+00
9.029975e-01,9.884170519108e+00
9.039975e-01,9.863967307045e+00
9.049975e-01,9.843921051289e+00
9.059975e-01,9.823835510699e+00
9.069975e-01,9.804577309317e+00
9.079975e-01,9.784961950205e+00
9.089975e-01,9.765845166861e+00
9.099975e-01,9.746514321138e+00
9.109975e-01,9.728033869527e+00
9.119975e-01,9.709083812550e+00
9.129975e-01,9.691045553487e+00
9.139975e-01,9.672462958686e+00
9.149975e-01,9.654624174544e+00
9.159975e-01,9.636550809250e+00
9.169975e-01,9.619655666720e+00
9.179975e-01,9.601770788408e+00
9.189975e-01,9.586186042547e+00
9.199975e-01,9.567956075415e+00
9.209975e-01,9.551880766473e+00
9.219975e-01,9.534108304932e+00
9.229974e-01,9.517669388134e+00
9.239974e-01,9.500890991440e+00
9.249974e-01,9.484167548808e+00
9.259974e-01,9.467702580385e+00
9.269974e-01,9.450523950571e+00
9.279974e-01,9.434282194833e+00
9.289974e-01,9.417149275759e+00
9.299974e-01,9.401541611135e+00
9.309974e-01,9.385862400641e+00
9.319974e-01,9.369379235304e+00
9.329974e-01,9.353940751066e+00
9.339974e-01,9.337621901993e+00
9.349974e-01,9.324180546619e+00
9.359974e-01,9.306928613534e+00
9.369974e-01,9.292321632802e+00
9.379974e-01,9.276899839338e+00
9.389974e-01,9.262067837460e+00
9.399974e-01,9.246303067771e+00
9.409974e-01,9.232068164125e+00
9.419974e-01,9.217627297075e+00
9.429974e-01,9.202877287768e+00
9.439974e-01,9.188341576011e+00
9.449974e-01,9.174093438439e+00
9.459974e-01,9.160065338667e+00
9.469974e-01,9.145913140610e+00
9.479974e-01,9.131856960609e+00
9.489974e-01,9.117995998921e+00
9.499974e-01,9.103856960711e+00
9.509974e-01,9.090112419664e+00
9.519974e-01,9.075924769581e+00
9.529974e-01,9.062259212681e+00
9.539974e-01,9.047902905136e+00
9.549974e-01,9.034602477042e+00
9.559974e-01,9.020702203791e+00
9.569974e-01,9.008428622071e+00
9.579974e-01,8.994703023173e+00
9.589973e-01,8.980139577639e+00
9.599973e-01,8.966361247294e+00
9.609973e-01,8.951284714967e+00
9.619973e-01,8.938168150506e+00
9.629973e-01,8.923539724484e+00
9.639973e-01,8.909893083770e+00
9.649973e-01,8.894328830155e+00
9.659973e-01,8.879583249613e+00
9.669973e-01,8.864713922519e+00
9.679973e-01,8.848622940429e+00
9.689973e-01,8.834289707625e+00
9.699973e-01,8.818167907545e+00
9.709973e-01,8.803092655819e+00
9.719973e-01,8.785229526127e+00
9.729973e-01,8.769286881224e+00
9.739973e-01,8.751544059089e+00
9.749973e-01,8.736160294095e+00
9.759973e-01,8.718272270278e+00
9.769973e-01,8.701813184068e+00
9.779973e-01,8.682994583682e+00
9.789973e-01,8.664828194132e+00
9.799973e-01,8.646956328408e+00
9.809973e-01,8.625708843064e+00
9.819973e-01,8.605926479285e+00
9.829973e-01,8.588599330672e+00
9.839973e-01,8.565691460878e+00
9.849973e-01,8.543031820255e+00
9.859973e-01,8.519636252843e+00
9.869973e-01,8.498516826611e+00
9.879973e-01,8.475421665424e+00
9.889973e-01,8.452584453241e+00
9.899973e-01,8.427532115363e+00
9.909973e-01,8.397999673015e+00
9.919973e-01,8.370249290513e+00
9.929973e-01,8.335966568397e+00
9.939973e-01,8.303563327479e+00
9.949973e-01,8.266283205195e+00
9.959972e-01,8.227214804793e+00
9.969972e-01,8.184875342908e+00
9.979972e-01,8.134426320221e+00
9.989972e-01,8.071462362557e+00
9.999972e-01,8.005624549194e+00


==> out/sub-float8.csv <==
0.000000e+00,5.000000000000e+02
9.566327e-04,5.000000000000e+02
1.913265e-03,5.000000000000e+02
2.869898e-03,5.000000000000e+02
3.826531e-03,5.000000000000e+02
4.783163e-03,5.000000000000e+02
5.739796e-03,5.000000000000e+02
6.696429e-03,5.000000000000e+02
7.653061e-03,5.000000000000e+02
8.609694e-03,5.000000000000e+02
9.566327e-03,5.000000000000e+02
1.052296e-02,5.000000000000e+02
1.147959e-02,5.000000000000e+02
1.243622e-02,5.000000000000e+02
1.339286e-02,5.000000000000e+02
1.434949e-02,5.000000000000e+02
1.530612e-02,5.000000000000e+02
1.626276e-02,5.000000000000e+02
1.721939e-02,5.000000000000e+02
1.817602e-02,5.000000000000e+02
1.913265e-02,5.000000000000e+02
2.008929e-02,5.000000000000e+02
2.104592e-02,5.000000000000e+02
2.200255e-02,5.000000000000e+02
2.295918e-02,5.000000000000e+02
2.391582e-02,5.000000000000e+02
2.487245e-02,5.000000000000e+02
2.582908e-02,5.000000000000e+02
2.678571e-02,5.000000000000e+02
2.774235e-02,5.000000000000e+02
2.869898e-02,5.000000000000e+02
2.965561e-02,5.000000000000e+02
3.061224e-02,5.000000000000e+02
3.156888e-02,5.000000000000e+02
3.252551e-02,5.000000000000e+02
3.348214e-02,5.000000000000e+02
3.443878e-02,5.000000000000e+02
3.539541e-02,5.000000000000e+02
3.635204e-02,5.000000000000e+02
3.730867e-02,5.000000000000e+02
3.826531e-02,5.000000000000e+02
3.922194e-02,5.000000000000e+02
4.017857e-02,5.000000000000e+02
4.113520e-02,5.000000000000e+02
4.209184e-02,5.000000000000e+02
4.304847e-02,5.000000000000e+02
4.400510e-02,5.000000000000e+02
4.496173e-02,5.000000000000e+02
4.591837e-02,5.000000000000e+02
4.687500e-02,5.000000000000e+02
4.783163e-02,5.000000000000e+02
4.878827e-02,5.000000000000e+02
4.974490e-02,5.000000000000e+02
5.070153e-02,5.000000000000e+02
5.165816e-02,5.000000000000e+02
5.261480e-02,5.000000000000e+02
5.357143e-02,5.000000000000e+02
5.452806e-02,5.000000000000e+02
5.548469e-02,5.000000000000e+02
5.644133e-02,5.000000000000e+02
5.739796e-02,5.000000000000e+02
5.835459e-02,5.000000000000e+02
5.931122e-02,5.000000000000e+02
6.026786e-02,5.000000000000e+02
6.122449e-02,5.000000000000e+02
6.218112e-02,5.000000000000e+02
6.313776e-02,5.000000000000e+02
6.409439e-02,5.000000000000e+02
6.505102e-02,5.000000000000e+02
6.600765e-02,5.000000000000e+02
6.696429e-02,5.000000000000e+02
6.792092e-02,5.000000000000e+02
6.887755e-02,5.000000000000e+02
6.983418e-02,5.000000000000e+02
7.079082e-02,5.000000000000e+02
7.174745e-02,4.700000000000e+01
7.270408e-02,4.641503749928e+01
7.366071e-02,4.600000000000e+01
7.461735e-02,4.558496250072e+01
7.557398e-02,4.500000000000e+01
7.653061e-02,4.500000000000e+01
7.748724e-02,4.458496250072e+01
7.844388e-02,4.441503749928e+01
7.940051e-02,4.400000000000e+01
8.035714e-02,4.400000000000e+01
8.131378e-02,4.358496250072e+01
8.227041e-02,4.341503749928e+01
8.322704e-02,4.300000000000e+01
8.418367e-02,4.300000000000e+01
8.514031e-02,4.258496250072e+01
8.609694e-02,4.258496250072e+01
8.705357e-02,4.241503749928e+01
8.801020e-02,4.200000000000e+01
8.896684e-02,4.200000000000e+01
8.992347e-02,4.200000000000e+01
9.088010e-02,4.158496250072e+01
9.183673e-02,4.141503749928e+01
9.279337e-02,4.141503749928e+01
9.375000e-02,4.100000000000e+01
9.470663e-02,4.100000000000e+01
9.566327e-02,4.100000000000e+01
9.661990e-02,4.058496250072e+01
9.757653e-02,4.058496250072e+01
9.853316e-02,4.041503749928e+01
9.948980e-02,4.041503749928e+01
1.004464e-01,4.000000000000e+01
1.014031e-01,4.000000000000e+01
1.023597e-01,4.000000000000e+01
1.033163e-01,4.000000000000e+01
1.042730e-01,3.958496250072e+01
1.052296e-01,3.958496250072e+01
1.061862e-01,3.941503749928e+01
1.071429e-01,3.941503749928e+01
1.080995e-01,3.900000000000e+01
1.090561e-01,3.900000000000e+01
1.100128e-01,3.900000000000e+01
1.109694e-01,3.900000000000e+01
1.119260e-01,3.858496250072e+01
1.128827e-01,3.858496250072e+01
1.138393e-01,3.841503749927e+01
1.147959e-01,3.841503749927e+01
1.157526e-01,3.799999999999e+01
1.167092e-01,3.799999999999e+01
1.176658e-01,3.799999999999e+01
1.186224e-01,3.799999999999e+01
1.195791e-01,3.799999999999e+01
1.205357e-01,3.758496250071e+01
1.214923e-01,3.758496250071e+01
1.224490e-01,3.741503749927e+01
1.234056e-01,3.741503749927e+01
1.243622e-01,3.741503749927e+01
1.253189e-01,3.699999999999e+01
1.262755e-01,3.699999999999e+01
1.272321e-01,3.699999999999e+01
1.281888e-01,3.699999999999e+01
1.291454e-01,3.699999999999e+01
1.301020e-01,3.658496250071e+01
1.310587e-01,3.658496250071e+01
1.320153e-01,3.658496250071e+01
1.329719e-01,3.641503749926e+01
1.339286e-01,3.641503749926e+01
1.348852e-01,3.599999999998e+01
1.358418e-01,3.599999999998e+01
1.367985e-01,3.599999999998e+01
1.377551e-01,3.599999999998e+01
1.387117e-01,3.599999999998e+01
1.396684e-01,3.599999999998e+01
1.406250e-01,3.558496250069e+01
1.415816e-01,3.558496250069e+01
1.425383e-01,3.558496250069e+01
1.434949e-01,3.541503749925e+01
1.444515e-01,3.541503749925e+01
1.454082e-01,3.541503749925e+01
1.463648e-01,3.499999999996e+01
1.473214e-01,3.499999999996e+01
1.482781e-01,3.499999999996e+01
1.492347e-01,3.499999999996e+01
1.501913e-01,3.499999999996e+01
1.511480e-01,3.499999999996e+01
1.521046e-01,3.458496250067e+01
1.530612e-01,3.458496250067e+01
1.540179e-01,3.458496250067e+01
1.549745e-01,3.441503749922e+01
1.559311e-01,3.441503749922e+01
1.568878e-01,3.441503749922e+01
1.578444e-01,3.399999999992e+01
1.588010e-01,3.399999999992e+01
1.597577e-01,3.399999999992e+01
1.607143e-01,3.399999999992e+01
1.616709e-01,3.399999999992e+01
1.626276e-01,3.399999999992e+01
1.635842e-01,3.358496250061e+01
1.645408e-01,3.358496250061e+01
1.654974e-01,3.358496250061e+01
1.664541e-01,3.358496250061e+01
1.674107e-01,3.341503749915e+01
1.683673e-01,3.341503749915e+01
1.693240e-01,3.341503749915e+01
1.702806e-01,3.299999999983e+01
1.712372e-01,3.299999999983e+01
1.721939e-01,3.299999999983e+01
1.731505e-01,3.299999999983e+01
1.741071e-01,3.299999999983e+01
1.750638e-01,3.299999999983e+01
1.760204e-01,3.299999999983e+01
1.769770e-01,3.258496250050e+01
1.779337e-01,3.258496250050e+01
1.788903e-01,3.258496250050e+01
1.798469e-01,3.241503749903e+01
1.808036e-01,3.241503749903e+01
1.817602e-01,3.241503749903e+01
1.827168e-01,3.241503749903e+01
1.836735e-01,3.199999999966e+01
1.846301e-01,3.199999999966e+01
1.855867e-01,3.199999999966e+01
1.865434e-01,3.199999999966e+01
1.875000e-01,3.199999999966e+01
1.884566e-01,3.199999999966e+01
1.894133e-01,3.199999999966e+01
1.903699e-01,3.158496250027e+01
1.913265e-01,3.158496250027e+01
1.922832e-01,3.158496250027e+01
1.932398e-01,3.158496250027e+01
1.941964e-01,3.141503749877e+01
1.951531e-01,3.141503749877e+01
1.961097e-01,3.141503749877e+01
1.970663e-01,3.141503749877e+01
1.980230e-01,3.099999999933e+01
1.989796e-01,3.099999999933e+01
1.999362e-01,3.099999999933e+01
2.008929e-01,3.099999999933e+01
2.018495e-01,3.099999999933e+01
2.028061e-01,3.099999999933e+01
2.037628e-01,3.099999999933e+01
2.047194e-01,3.099999999933e+01
2.056760e-01,3.058496249983e+01
2.066327e-01,3.058496249983e+01
2.075893e-01,3.058496249983e+01
2.085459e-01,3.058496249983e+01
2.095026e-01,3.041503749827e+01
2.104592e-01,3.041503749827e+01
2.114158e-01,3.041503749827e+01
2.123724e-01,3.041503749827e+01
2.133291e-01,2.999999999866e+01
2.142857e-01,2.999999999866e+01
2.152423e-01,2.999999999866e+01
2.161990e-01,2.999999999866e+01
2.171556e-01,2.999999999866e+01
2.181122e-01,2.999999999866e+01
2.190689e-01,2.999999999866e+01
2.200255e-01,2.999999999866e+01
2.209821e-01,2.958496249893e+01
2.219388e-01,2.958496249893e+01
2.228954e-01,2.958496249893e+01
2.238520e-01,2.958496249893e+01
2.248087e-01,2.941503749726e+01
2.257653e-01,2.941503749726e+01
2.267219e-01,2.941503749726e+01
2.276786e-01,2.941503749726e+01
2.286352e-01,2.899999999731e+01
2.295918e-01,2.899999999731e+01
2.305485e-01,2.899999999731e+01
2.315051e-01,2.899999999731e+01
2.324617e-01,2.899999999731e+01
2.334184e-01,2.899999999731e+01
2.343750e-01,2.899999999731e+01
2.353316e-01,2.899999999731e+01
2.362883e-01,2.899999999731e+01
2.372449e-01,2.858496249714e+01
2.382015e-01,2.858496249714e+01
2.391582e-01,2.858496249714e+01
2.401148e-01,2.858496249714e+01
2.410714e-01,2.841503749525e+01
2.420281e-01,2.841503749525e+01
2.429847e-01,2.841503749525e+01
2.439413e-01,2.841503749525e+01
2.448980e-01,2.841503749525e+01
2.458546e-01,2.799999999463e+01
2.468112e-01,2.799999999463e+01
2.477679e-01,2.799999999463e+01
2.487245e-01,2.799999999463e+01
2.496811e-01,2.799999999463e+01
2.506378e-01,2.799999999463e+01
2.515944e-01,2.799999999463e+01
2.525510e-01,2.799999999463e+01
2.535077e-01,2.799999999463e+01
2.544643e-01,2.758496249356e+01
2.554209e-01,2.758496249356e+01
2.563776e-01,2.758496249356e+01
2.573342e-01,2.758496249356e+01
2.582908e-01,2.758496249356e+01
2.592474e-01,2.741503749122e+01
2.602041e-01,2.741503749122e+01
2.611607e-01,2.741503749122e+01
2.621173e-01,2.741503749122e+01
2.630740e-01,2.699999998925e+01
2.640306e-01,2.699999998925e+01
2.649872e-01,2.699999998925e+01
2.659439e-01,2.699999998925e+01
2.669005e-01,2.699999998925e+01
2.678571e-01,2.699999998925e+01
2.688138e-01,2.699999998925e+01
2.697704e-01,2.699999998925e+01
2.707270e-01,2.699999998925e+01
2.716837e-01,2.699999998925e+01
2.726403e-01,2.658496248639e+01
2.735969e-01,2.658496248639e+01
2.745536e-01,2.658496248639e+01
2.755102e-01,2.658496248639e+01
2.764668e-01,2.658496248639e+01
2.774235e-01,2.641503748316e+01
2.783801e-01,2.641503748316e+01
2.793367e-01,2.641503748316e+01
2.802934e-01,2.641503748316e+01
2.812500e-01,2.641503748316e+01
2.822066e-01,2.599999997850e+01
2.831633e-01,2.599999997850e+01
2.841199e-01,2.599999997850e+01
2.850765e-01,2.599999997850e+01
2.860332e-01,2.599999997850e+01
2.869898e-01,2.599999997850e+01
2.879464e-01,2.599999997850e+01
2.889031e-01,2.599999997850e+01
2.898597e-01,2.599999997850e+01
2.908163e-01,2.599999997850e+01
2.917730e-01,2.558496247206e+01
2.927296e-01,2.558496247206e+01
2.936862e-01,2.558496247206e+01
2.946429e-01,2.558496247206e+01
2.955995e-01,2.558496247206e+01
2.965561e-01,2.541503746703e+01
2.975128e-01,2.541503746703e+01
2.984694e-01,2.541503746703e+01
2.994260e-01,2.541503746703e+01
3.003827e-01,2.541503746703e+01
3.013393e-01,2.499999995700e+01
3.022959e-01,2.499999995700e+01
3.032526e-01,2.499999995700e+01
3.042092e-01,2.499999995700e+01
3.051658e-01,2.499999995700e+01
3.061224e-01,2.499999995700e+01
3.070791e-01,2.499999995700e+01
3.080357e-01,2.499999995700e+01
3.089923e-01,2.499999995700e+01
3.099490e-01,2.499999995700e+01
3.109056e-01,2.458496244339e+01
3.118622e-01,2.458496244339e+01
3.128189e-01,2.458496244339e+01
3.137755e-01,2.458496244339e+01
3.147321e-01,2.458496244339e+01
3.156888e-01,2.458496244339e+01
3.166454e-01,2.441503743479e+01
3.176020e-01,2.441503743479e+01
3.185587e-01,2.441503743479e+01
3.195153e-01,2.441503743479e+01
3.204719e-01,2.441503743479e+01
3.214286e-01,2.399999991401e+01
3.223852e-01,2.399999991401e+01
3.233418e-01,2.399999991401e+01
3.242985e-01,2.399999991401e+01
3.252551e-01,2.399999991401e+01
3.262117e-01,2.399999991401e+01
3.271684e-01,2.399999991401e+01
3.281250e-01,2.399999991401e+01
3.290816e-01,2.399999991401e+01
3.300383e-01,2.399999991401e+01
3.309949e-01,2.399999991401e+01
3.319515e-01,2.358496238607e+01
3.329082e-01,2.358496238607e+01
3.338648e-01,2.358496238607e+01
3.348214e-01,2.358496238607e+01
3.357781e-01,2.358496238607e+01
3.367347e-01,2.341503737029e+01
3.376913e-01,2.341503737029e+01
3.386480e-01,2.341503737029e+01
3.396046e-01,2.341503737029e+01
3.405612e-01,2.341503737029e+01
3.415179e-01,2.341503737029e+01
3.424745e-01,2.299999982802e+01
3.434311e-01,2.299999982802e+01
3.443878e-01,2.299999982802e+01
3.453444e-01,2.299999982802e+01
3.463010e-01,2.299999982802e+01
3.472577e-01,2.299999982802e+01
3.482143e-01,2.299999982802e+01
3.491709e-01,2.299999982802e+01
3.501276e-01,2.299999982802e+01
3.510842e-01,2.299999982802e+01
3.520408e-01,2.299999982802e+01
3.529974e-01,2.258496227141e+01
3.539541e-01,2.258496227141e+01
3.549107e-01,2.258496227141e+01
3.558673e-01,2.258496227141e+01
3.568240e-01,2.258496227141e+01
3.577806e-01,2.258496227141e+01
3.587372e-01,2.241503724130e+01
3.596939e-01,2.241503724130e+01
3.606505e-01,2.241503724130e+01
3.616071e-01,2.241503724130e+01
3.625638e-01,2.241503724130e+01
3.635204e-01,2.241503724130e+01
3.644770e-01,2.199999965603e+01
3.654337e-01,2.199999965603e+01
3.663903e-01,2.199999965603e+01
3.673469e-01,2.199999965603e+01
3.683036e-01,2.199999965603e+01
3.692602e-01,2.199999965603e+01
3.702168e-01,2.199999965603e+01
3.711735e-01,2.199999965603e+01
3.721301e-01,2.199999965603e+01
3.730867e-01,2.199999965603e+01
3.740434e-01,2.199999965603e+01
3.750000e-01,2.199999965603e+01
3.759566e-01,2.158496204210e+01
3.769133e-01,2.158496204210e+01
3.778699e-01,2.158496204210e+01
3.788265e-01,2.158496204210e+01
3.797832e-01,2.158496204210e+01
3.807398e-01,2.158496204210e+01
3.816964e-01,2.141503698333e+01
3.826531e-01,2.141503698333e+01
3.836097e-01,2.141503698333e+01
3.845663e-01,2.141503698333e+01
3.855230e-01,2.141503698333e+01
3.864796e-01,2.141503698333e+01
3.874362e-01,2.099999931207e+01
3.883929e-01,2.099999931207e+01
3.893495e-01,2.099999931207e+01
3.903061e-01,2.099999931207e+01
3.912628e-01,2.099999931207e+01
3.922194e-01,2.099999931207e+01
3.931760e-01,2.099999931207e+01
3.941327e-01,2.099999931207e+01
3.950893e-01,2.099999931207e+01
3.960459e-01,2.099999931207e+01
3.970026e-01,2.099999931207e+01
3.979592e-01,2.099999931207e+01
3.989158e-01,2.058496158348e+01
3.998724e-01,2.058496158348e+01
4.008291e-01,2.058496158348e+01
4.017857e-01,2.058496158348e+01
4.027423e-01,2.058496158348e+01
4.036990e-01,2.058496158348e+01
4.046556e-01,2.041503646738e+01
4.056122e-01,2.041503646738e+01
4.065689e-01,2.041503646738e+01
4.075255e-01,2.041503646738e+01
4.084821e-01,2.041503646738e+01
4.094388e-01,2.041503646738e+01
4.103954e-01,1.999999862414e+01
4.113520e-01,1.999999862414e+01
4.123087e-01,1.999999862414e+01
4.132653e-01,1.999999862414e+01
4.142219e-01,1.999999862414e+01
4.151786e-01,1.999999862414e+01
4.161352e-01,1.999999862414e+01
4.170918e-01,1.999999862414e+01
4.180485e-01,1.999999862414e+01
4.190051e-01,1.999999862414e+01
4.199617e-01,1.999999862414e+01
4.209184e-01,1.999999862414e+01
4.218750e-01,1.999999862414e+01
4.228316e-01,1.958496066624e+01
4.237883e-01,1.958496066624e+01
4.247449e-01,1.958496066624e+01
4.257015e-01,1.958496066624e+01
4.266582e-01,1.958496066624e+01
4.276148e-01,1.958496066624e+01
4.285714e-01,1.941503543549e+01
4.295281e-01,1.941503543549e+01
4.304847e-01,1.941503543549e+01
4.314413e-01,1.941503543549e+01
4.323980e-01,1.941503543549e+01
4.333546e-01,1.941503543549e+01
4.343112e-01,1.941503543549e+01
4.352679e-01,1.899999724827e+01
4.362245e-01,1.899999724827e+01
4.371811e-01,1.899999724827e+01
4.381378e-01,1.899999724827e+01
4.390944e-01,1.899999724827e+01
4.400510e-01,1.899999724827e+01
4.410077e-01,1.899999724827e+01
4.419643e-01,1.899999724827e+01
4.429209e-01,1.899999724827e+01
4.438776e-01,1.899999724827e+01
4.448342e-01,1.899999724827e+01
4.457908e-01,1.899999724827e+01
4.467474e-01,1.899999724827e+01
4.477041e-01,1.858495883175e+01
4.486607e-01,1.858495883175e+01
4.496173e-01,1.858495883175e+01
4.505740e-01,1.858495883175e+01
4.515306e-01,1.858495883175e+01
4.524872e-01,1.858495883175e+01
4.534439e-01,1.858495883175e+01
4.544005e-01,1.841503337169e+01
4.553571e-01,1.841503337169e+01
4.563138e-01,1.841503337169e+01
4.572704e-01,1.841503337169e+01
4.582270e-01,1.841503337169e+01
4.591837e-01,1.841503337169e+01
4.601403e-01,1.799999449654e+01
4.610969e-01,1.799999449654e+01
4.620536e-01,1.799999449654e+01
4.630102e-01,1.799999449654e+01
4.639668e-01,1.799999449654e+01
4.649235e-01,1.799999449654e+01
4.658801e-01,1.799999449654e+01
4.668367e-01,1.799999449654e+01
4.677934e-01,1.799999449654e+01
4.687500e-01,1.799999449654e+01
4.697066e-01,1.799999449654e+01
4.706633e-01,1.799999449654e+01
4.716199e-01,1.799999449654e+01
4.725765e-01,1.799999449654e+01
4.735332e-01,1.758495516278e+01
4.744898e-01,1.758495516278e+01
4.754464e-01,1.758495516278e+01
4.764031e-01,1.758495516278e+01
4.773597e-01,1.758495516278e+01
4.783163e-01,1.758495516278e+01
4.792730e-01,1.758495516278e+01
4.802296e-01,1.741502924409e+01
4.811862e-01,1.741502924409e+01
4.821429e-01,1.741502924409e+01
4.830995e-01,1.741502924409e+01
4.840561e-01,1.741502924409e+01
4.850128e-01,1.741502924409e+01
4.859694e-01,1.741502924409e+01
4.869260e-01,1.699998899307e+01
4.878827e-01,1.699998899307e+01
4.888393e-01,1.699998899307e+01
4.897959e-01,1.699998899307e+01
4.907526e-01,1.699998899307e+01
4.917092e-01,1.699998899307e+01
4.926658e-01,1.699998899307e+01
4.936224e-01,1.699998899307e+01
4.945791e-01,1.699998899307e+01
4.955357e-01,1.699998899307e+01
4.964923e-01,1.699998899307e+01
4.974490e-01,1.699998899307e+01
4.984056e-01,1.699998899307e+01
4.993622e-01,1.699998899307e+01
5.003189e-01,1.658494782479e+01
5.012755e-01,1.658494782479e+01
5.022321e-01,1.658494782479e+01
5.031888e-01,1.658494782479e+01
5.041454e-01,1.658494782479e+01
5.051020e-01,1.658494782479e+01
5.060587e-01,1.658494782479e+01
5.070153e-01,1.641502098885e+01
5.079719e-01,1.641502098885e+01
5.089286e-01,1.641502098885e+01
5.098852e-01,1.641502098885e+01
5.108418e-01,1.641502098885e+01
5.117985e-01,1.641502098885e+01
5.127551e-01,1.641502098885e+01
5.137117e-01,1.599997798605e+01
5.146684e-01,1.599997798605e+01
5.156250e-01,1.599997798605e+01
5.165816e-01,1.599997798605e+01
5.175383e-01,1.599997798605e+01
5.184949e-01,1.599997798605e+01
5.194515e-01,1.599997798605e+01
5.204082e-01,1.599997798605e+01
5.213648e-01,1.599997798605e+01
5.223214e-01,1.599997798605e+01
5.232781e-01,1.599997798605e+01
5.242347e-01,1.599997798605e+01
5.251913e-01,1.599997798605e+01
5.261480e-01,1.599997798605e+01
5.271046e-01,1.558493314872e+01
5.280612e-01,1.558493314872e+01
5.290179e-01,1.558493314872e+01
5.299745e-01,1.558493314872e+01
5.309311e-01,1.558493314872e+01
5.318878e-01,1.558493314872e+01
5.328444e-01,1.558493314872e+01
5.338010e-01,1.558493314872e+01
5.347577e-01,1.541500447823e+01
5.357143e-01,1.541500447823e+01
5.366709e-01,1.541500447823e+01
5.376276e-01,1.541500447823e+01
5.385842e-01,1.541500447823e+01
5.395408e-01,1.541500447823e+01
5.404974e-01,1.541500447823e+01
5.414541e-01,1.499995597177e+01
5.424107e-01,1.499995597177e+01
5.433673e-01,1.499995597177e+01
5.443240e-01,1.499995597177e+01
5.452806e-01,1.499995597177e+01
5.462372e-01,1.499995597177e+01
5.471939e-01,1.499995597177e+01
5.481505e-01,1.499995597177e+01
5.491071e-01,1.499995597177e+01
5.500638e-01,1.499995597177e+01
5.510204e-01,1.499995597177e+01
5.519770e-01,1.499995597177e+01
5.529337e-01,1.499995597177e+01
5.538903e-01,1.499995597177e+01
5.548469e-01,1.499995597177e+01
5.558036e-01,1.458490379612e+01
5.567602e-01,1.458490379612e+01
5.577168e-01,1.458490379612e+01
5.586735e-01,1.458490379612e+01
5.596301e-01,1.458490379612e+01
5.605867e-01,1.458490379612e+01
5.615434e-01,1.458490379612e+01
5.625000e-01,1.441497145643e+01
5.634566e-01,1.441497145643e+01
5.644133e-01,1.441497145643e+01
5.653699e-01,1.441497145643e+01
5.663265e-01,1.441497145643e+01
5.672832e-01,1.441497145643e+01
5.682398e-01,1.441497145643e+01
5.691964e-01,1.441497145643e+01
5.701531e-01,1.399991194220e+01
5.711097e-01,1.399991194220e+01
5.720663e-01,1.399991194220e+01
5.730230e-01,1.399991194220e+01
5.739796e-01,1.399991194220e+01
5.749362e-01,1.399991194220e+01
5.758929e-01,1.399991194220e+01
5.768495e-01,1.399991194220e+01
5.778061e-01,1.399991194220e+01
5.787628e-01,1.399991194220e+01
5.797194e-01,1.399991194220e+01
5.806760e-01,1.399991194220e+01
5.816327e-01,1.399991194220e+01
5.825893e-01,1.399991194220e+01
5.835459e-01,1.399991194220e+01
5.845026e-01,1.358484508912e+01
5.854592e-01,1.358484508912e+01
5.864158e-01,1.358484508912e+01
5.873724e-01,1.358484508912e+01
5.883291e-01,1.358484508912e+01
5.892857e-01,1.358484508912e+01
5.902423e-01,1.358484508912e+01
5.911990e-01,1.358484508912e+01
5.921556e-01,1.341490541056e+01
5.931122e-01,1.341490541056e+01
5.940689e-01,1.341490541056e+01
5.950255e-01,1.341490541056e+01
5.959821e-01,1.341490541056e+01
5.969388e-01,1.341490541056e+01
5.978954e-01,1.341490541056e+01
5.988520e-01,1.341490541056e+01
5.998087e-01,1.299982387902e+01
6.007653e-01,1.299982387902e+01
6.017219e-01,1.299982387902e+01
6.026786e-01,1.299982387902e+01
6.036352e-01,1.299982387902e+01
6.045918e-01,1.299982387902e+01
6.055485e-01,1.299982387902e+01
6.065051e-01,1.299982387902e+01
6.074617e-01,1.299982387902e+01
6.084184e-01,1.299982387902e+01
6.093750e-01,1.299982387902e+01
6.103316e-01,1.299982387902e+01
6.112883e-01,1.299982387902e+01
6.122449e-01,1.299982387902e+01
6.132015e-01,1.299982387902e+01
6.141582e-01,1.299982387902e+01
6.151148e-01,1.258472766796e+01
6.160714e-01,1.258472766796e+01
6.170281e-01,1.258472766796e+01
6.179847e-01,1.258472766796e+01
6.189413e-01,1.258472766796e+01
6.198980e-01,1.258472766796e+01
6.208546e-01,1.258472766796e+01
6.218112e-01,1.258472766796e+01
6.227679e-01,1.241477330974e+01
6.237245e-01,1.241477330974e+01
6.246811e-01,1.241477330974e+01
6.256378e-01,1.241477330974e+01
6.265944e-01,1.241477330974e+01
6.275510e-01,1.241477330974e+01
6.285077e-01,1.241477330974e+01
6.294643e-01,1.241477330974e+01
6.304209e-01,1.199964773653e+01
6.313776e-01,1.199964773653e+01
6.323342e-01,1.199964773653e+01
6.332908e-01,1.199964773653e+01
6.342474e-01,1.199964773653e+01
6.352041e-01,1.199964773653e+01
6.361607e-01,1.199964773653e+01
6.371173e-01,1.199964773653e+01
6.380740e-01,1.199964773653e+01
6.390306e-01,1.199964773653e+01
6.399872e-01,1.199964773653e+01
6.409439e-01,1.199964773653e+01
6.419005e-01,1.199964773653e+01
6.428571e-01,1.199964773653e+01
6.438138e-01,1.199964773653e+01
6.447704e-01,1.199964773653e+01
6.457270e-01,1.158449279698e+01
6.466837e-01,1.158449279698e+01
6.476403e-01,1.158449279698e+01
6.485969e-01,1.158449279698e+01
6.495536e-01,1.158449279698e+01
6.505102e-01,1.158449279698e+01
6.514668e-01,1.158449279698e+01
6.524235e-01,1.158449279698e+01
6.533801e-01,1.141450907181e+01
6.543367e-01,1.141450907181e+01
6.552934e-01,1.141450907181e+01
6.562500e-01,1.141450907181e+01
6.572066e-01,1.141450907181e+01
6.581633e-01,1.141450907181e+01
6.591199e-01,1.141450907181e+01
6.600765e-01,1.141450907181e+01
6.610332e-01,1.099929538702e+01
6.619898e-01,1.099929538702e+01
6.629464e-01,1.099929538702e+01
6.639031e-01,1.099929538702e+01
6.648597e-01,1.099929538702e+01
6.658163e-01,1.099929538702e+01
6.667730e-01,1.099929538702e+01
6.677296e-01,1.099929538702e+01
6.686862e-01,1.099929538702e+01
6.696429e-01,1.099929538702e+01
6.705995e-01,1.099929538702e+01
6.715561e-01,1.099929538702e+01
6.725128e-01,1.099929538702e+01
6.734694e-01,1.099929538702e+01
6.744260e-01,1.099929538702e+01
6.753827e-01,1.099929538702e+01
6.763393e-01,1.099929538702e+01
6.772959e-01,1.058402294026e+01
6.782526e-01,1.058402294026e+01
6.792092e-01,1.058402294026e+01
6.801658e-01,1.058402294026e+01
6.811224e-01,1.058402294026e+01
6.820791e-01,1.058402294026e+01
6.830357e-01,1.058402294026e+01
6.839923e-01,1.058402294026e+01
6.849490e-01,1.041398045072e+01
6.859056e-01,1.041398045072e+01
6.868622e-01,1.041398045072e+01
6.878189e-01,1.041398045072e+01
6.887755e-01,1.041398045072e+01
6.897321e-01,1.041398045072e+01
6.906888e-01,1.041398045072e+01
6.916454e-01,1.041398045072e+01
6.926020e-01,1.041398045072e+01
6.935587e-01,9.998590429745e+00
6.945153e-01,9.998590429745e+00
6.954719e-01,9.998590429745e+00
6.964286e-01,9.998590429745e+00
6.973852e-01,9.998590429745e+00
6.983418e-01,9.998590429745e+00
6.992985e-01,9.998590429745e+00
7.002551e-01,9.998590429745e+00
7.012117e-01,9.998590429745e+00
7.021684e-01,9.998590429745e+00
7.031250e-01,9.998590429745e+00
7.040816e-01,9.998590429745e+00
7.050383e-01,9.998590429745e+00
7.059949e-01,9.998590429745e+00
7.069515e-01,9.998590429745e+00
7.079082e-01,9.998590429745e+00
7.088648e-01,9.998590429745e+00
7.098214e-01,9.583082767503e+00
7.107781e-01,9.583082767503e+00
7.117347e-01,9.583082767503e+00
7.126913e-01,9.583082767503e+00
7.136480e-01,9.583082767503e+00
7.146046e-01,9.583082767503e+00
7.155612e-01,9.583082767503e+00
7.165179e-01,9.583082767503e+00
7.174745e-01,9.583082767503e+00
7.184311e-01,9.412922627108e+00
7.193878e-01,9.412922627108e+00
7.203444e-01,9.412922627108e+00
7.213010e-01,9.412922627108e+00
7.222577e-01,9.412922627108e+00
7.232143e-01,9.412922627108e+00
7.241709e-01,9.412922627108e+00
7.251276e-01,9.412922627108e+00
7.260842e-01,8.997179480938e+00
7.270408e-01,8.997179480938e+00
7.279974e-01,8.997179480938e+00
7.289541e-01,8.997179480938e+00
7.299107e-01,8.997179480938e+00
7.308673e-01,8.997179480938e+00
7.318240e-01,8.997179480938e+00
7.327806e-01,8.997179480938e+00
7.337372e-01,8.997179480938e+00
7.346939e-01,8.997179480938e+00
7.356505e-01,8.997179480938e+00
7.366071e-01,8.997179480938e+00
7.375638e-01,8.997179480938e+00
7.385204e-01,8.997179480938e+00
7.394770e-01,8.997179480938e+00
7.404337e-01,8.997179480938e+00
7.413903e-01,8.997179480938e+00
7.423469e-01,8.997179480938e+00
7.433036e-01,8.581200581925e+00
7.442602e-01,8.581200581925e+00
7.452168e-01,8.581200581925e+00
7.461735e-01,8.581200581925e+00
7.471301e-01,8.581200581925e+00
7.480867e-01,8.581200581925e+00
7.490434e-01,8.581200581925e+00
7.500000e-01,8.581200581925e+00
7.509566e-01,8.581200581925e+00
7.519133e-01,8.410804650157e+00
7.528699e-01,8.410804650157e+00
7.538265e-01,8.410804650157e+00
7.547832e-01,8.410804650157e+00
7.557398e-01,8.410804650157e+00
7.566964e-01,8.410804650157e+00
7.576531e-01,8.410804650157e+00
7.586097e-01,8.410804650157e+00
7.595663e-01,8.410804650157e+00
7.605230e-01,7.994353436859e+00
7.614796e-01,7.994353436859e+00
7.624362e-01,7.994353436859e+00
7.633929e-01,7.994353436859e+00
7.643495e-01,7.994353436859e+00
7.653061e-01,7.994353436859e+00
7.662628e-01,7.994353436859e+00
7.672194e-01,7.994353436859e+00
7.681760e-01,7.994353436859e+00
7.691327e-01,7.994353436859e+00
7.700893e-01,7.994353436859e+00
7.710459e-01,7.994353436859e+00
7.720026e-01,7.994353436859e+00
7.729592e-01,7.994353436859e+00
7.739158e-01,7.994353436859e+00
7.748724e-01,7.994353436859e+00
7.758291e-01,7.994353436859e+00
7.767857e-01,7.994353436859e+00
7.777423e-01,7.577428828036e+00
7.786990e-01,7.577428828036e+00
7.796556e-01,7.577428828036e+00
7.806122e-01,7.577428828036e+00
7.815689e-01,7.577428828036e+00
7.825255e-01,7.577428828036e+00
7.834821e-01,7.577428828036e+00
7.844388e-01,7.577428828036e+00
7.853954e-01,7.577428828036e+00
7.863520e-01,7.406559345355e+00
7.873087e-01,7.406559345355e+00
7.882653e-01,7.406559345355e+00
7.892219e-01,7.406559345355e+00
7.901786e-01,7.406559345355e+00
7.911352e-01,7.406559345355e+00
7.920918e-01,7.406559345355e+00
7.930485e-01,7.406559345355e+00
7.940051e-01,7.406559345355e+00
7.949617e-01,6.988684686772e+00
7.959184e-01,6.988684686772e+00
7.968750e-01,6.988684686772e+00
7.978316e-01,6.988684686772e+00
7.987883e-01,6.988684686772e+00
7.997449e-01,6.988684686772e+00
8.007015e-01,6.988684686772e+00
8.016582e-01,6.988684686772e+00
8.026148e-01,6.988684686772e+00
8.035714e-01,6.988684686772e+00
8.045281e-01,6.988684686772e+00
8.054847e-01,6.988684686772e+00
8.064413e-01,6.988684686772e+00
8.073980e-01,6.988684686772e+00
8.083546e-01,6.988684686772e+00
8.093112e-01,6.988684686772e+00
8.102679e-01,6.988684686772e+00
8.112245e-01,6.988684686772e+00
8.121811e-01,6.569855608331e+00
8.131378e-01,6.569855608331e+00
8.140944e-01,6.569855608331e+00
8.150510e-01,6.569855608331e+00
8.160077e-01,6.569855608331e+00
8.169643e-01,6.569855608331e+00
8.179209e-01,6.569855608331e+00
8.188776e-01,6.569855608331e+00
8.198342e-01,6.569855608331e+00
8.207908e-01,6.569855608331e+00
8.217474e-01,6.398031073973e+00
8.227041e-01,6.398031073973e+00
8.236607e-01,6.398031073973e+00
8.246173e-01,6.398031073973e+00
8.255740e-01,6.398031073973e+00
8.265306e-01,6.398031073973e+00
8.274872e-01,6.398031073973e+00
8.284439e-01,6.398031073973e+00
8.294005e-01,6.398031073973e+00
8.303571e-01,5.977279923500e+00
8.313138e-01,5.977279923500e+00
8.322704e-01,5.977279923500e+00
8.332270e-01,5.977279923500e+00
8.341837e-01,5.977279923500e+00
8.351403e-01,5.977279923500e+00
8.360969e-01,5.977279923500e+00
8.370536e-01,5.977279923500e+00
8.380102e-01,5.977279923500e+00
8.389668e-01,5.977279923500e+00
8.399235e-01,5.977279923500e+00
8.408801e-01,5.977279923500e+00
8.418367e-01,5.977279923500e+00
8.427934e-01,5.977279923500e+00
8.437500e-01,5.977279923500e+00
8.447066e-01,5.977279923500e+00
8.456633e-01,5.977279923500e+00
8.466199e-01,5.977279923500e+00
8.475765e-01,5.977279923500e+00
8.485332e-01,5.554588851678e+00
8.494898e-01,5.554588851678e+00
8.504464e-01,5.554588851678e+00
8.514031e-01,5.554588851678e+00
8.523597e-01,5.554588851678e+00
8.533163e-01,5.554588851678e+00
8.542730e-01,5.554588851678e+00
8.552296e-01,5.554588851678e+00
8.561862e-01,5.554588851678e+00
8.571429e-01,5.380821783941e+00
8.580995e-01,5.380821783941e+00
8.590561e-01,5.380821783941e+00
8.600128e-01,5.380821783941e+00
8.609694e-01,5.380821783941e+00
8.619260e-01,5.380821783941e+00
8.628827e-01,5.380821783941e+00
8.638393e-01,5.380821783941e+00
8.647959e-01,5.380821783941e+00
8.657526e-01,5.380821783941e+00
8.667092e-01,4.954196310387e+00
8.676658e-01,4.954196310387e+00
8.686224e-01,4.954196310387e+00
8.695791e-01,4.954196310387e+00
8.705357e-01,4.954196310387e+00
8.714923e-01,4.954196310387e+00
8.724490e-01,4.954196310387e+00
8.734056e-01,4.954196310387e+00
8.743622e-01,4.954196310387e+00
8.753189e-01,4.954196310387e+00
8.762755e-01,4.954196310387e+00
8.772321e-01,4.954196310387e+00
8.781888e-01,4.954196310387e+00
8.791454e-01,4.954196310387e+00
8.801020e-01,4.954196310387e+00
8.810587e-01,4.954196310387e+00
8.820153e-01,4.954196310387e+00
8.829719e-01,4.954196310387e+00
8.839286e-01,4.954196310387e+00
8.848852e-01,4.523561956057e+00
8.858418e-01,4.523561956057e+00
8.867985e-01,4.523561956057e+00
8.877551e-01,4.523561956057e+00
8.887117e-01,4.523561956057e+00
8.896684e-01,4.523561956057e+00
8.906250e-01,4.523561956057e+00
8.915816e-01,4.523561956057e+00
8.925383e-01,4.523561956057e+00
8.934949e-01,4.523561956057e+00
8.944515e-01,4.345774836842e+00
8.954082e-01,4.345774836842e+00
8.963648e-01,4.345774836842e+00
8.973214e-01,4.345774836842e+00
8.982781e-01,4.345774836842e+00
8.992347e-01,4.345774836842e+00
9.001913e-01,4.345774836842e+00
9.011480e-01,4.345774836842e+00
9.021046e-01,4.345774836842e+00
9.030612e-01,4.345774836842e+00
9.040179e-01,3.906890595609e+00
9.049745e-01,3.906890595609e+00
9.059311e-01,3.906890595609e+00
9.068878e-01,3.906890595609e+00
9.078444e-01,3.906890595609e+00
9.088010e-01,3.906890595609e+00
9.097577e-01,3.906890595609e+00
9.107143e-01,3.906890595609e+00
9.116709e-01,3.906890595609e+00
9.126276e-01,3.906890595609e+00
9.135842e-01,3.906890595609e+00
9.145408e-01,3.906890595609e+00
9.154974e-01,3.906890595609e+00
9.164541e-01,3.906890595609e+00
9.174107e-01,3.906890595609e+00
9.183673e-01,3.906890595609e+00
9.193240e-01,3.906890595609e+00
9.202806e-01,3.906890595609e+00
9.212372e-01,3.906890595609e+00
9.221939e-01,3.906890595609e+00
9.231505e-01,3.700439718141e+00
9.241071e-01,3.700439718141e+00
9.250638e-01,3.700439718141e+00
9.260204e-01,3.700439718141e+00
9.269770e-01,3.700439718141e+00
9.279337e-01,3.700439718141e+00
9.288903e-01,3.700439718141e+00
9.298469e-01,3.700439718141e+00
9.308036e-01,3.700439718141e+00
9.317602e-01,3.700439718141e+00
9.327168e-01,3.459431618637e+00
9.336735e-01,3.459431618637e+00
9.346301e-01,3.459431618637e+00
9.355867e-01,3.459431618637e+00
9.365434e-01,3.459431618637e+00
9.375000e-01,3.459431618637e+00
9.384566e-01,3.459431618637e+00
9.394133e-01,3.459431618637e+00
9.403699e-01,3.459431618637e+00
9.413265e-01,3.459431618637e+00
9.422832e-01,3.273018494406e+00
9.432398e-01,3.273018494406e+00
9.441964e-01,3.273018494406e+00
9.451531e-01,3.273018494406e+00
9.461097e-01,3.273018494406e+00
9.470663e-01,3.273018494406e+00
9.480230e-01,3.273018494406e+00
9.489796e-01,3.273018494406e+00
9.499362e-01,3.273018494406e+00
9.508929e-01,3.273018494406e+00
9.518495e-01,3.169925001442e+00
9.528061e-01,3.169925001442e+00
9.537628e-01,3.169925001442e+00
9.547194e-01,3.169925001442e+00
9.556760e-01,3.169925001442e+00
9.566327e-01,3.169925001442e+00
9.575893e-01,3.169925001442e+00
9.585459e-01,3.169925001442e+00
9.595026e-01,3.169925001442e+00
9.604592e-01,3.169925001442e+00
9.614158e-01,2.807354922058e+00
9.623724e-01,2.807354922058e+00
9.633291e-01,2.807354922058e+00
9.642857e-01,2.807354922058e+00
9.652423e-01,2.807354922058e+00
9.661990e-01,2.807354922058e+00
9.671556e-01,2.807354922058e+00
9.681122e-01,2.807354922058e+00
9.690689e-01,2.807354922058e+00
9.700255e-01,2.807354922058e+00
9.709821e-01,2.807354922058e+00
9.719388e-01,2.807354922058e+00
9.728954e-01,2.807354922058e+00
9.738520e-01,2.807354922058e+00
9.748087e-01,2.807354922058e+00
9.757653e-01,2.807354922058e+00
9.767219e-01,2.807354922058e+00
9.776786e-01,2.807354922058e+00
9.786352e-01,2.807354922058e+00
9.795918e-01,2.807354922058e+00
9.805485e-01,2.321928094887e+00
9.815051e-01,2.321928094887e+00
9.824617e-01,2.321928094887e+00
9.834184e-01,2.321928094887e+00
9.843750e-01,2.321928094887e+00
9.853316e-01,2.321928094887e+00
9.862883e-01,2.321928094887e+00
9.872449e-01,2.321928094887e+00
9.882015e-01,2.321928094887e+00
9.891582e-01,2.321928094887e+00
9.901148e-01,2.321928094887e+00
9.910714e-01,2.321928094887e+00
9.920281e-01,2.321928094887e+00
9.929847e-01,2.321928094887e+00
9.939413e-01,2.321928094887e+00
9.948980e-01,2.321928094887e+00
9.958546e-01,2.321928094887e+00
9.968112e-01,2.321928094887e+00
9.977679e-01,2.321928094887e+00
9.987245e-01,2.321928094887e+00
9.996811e-01,2.321928094887e+00


==> out/sub-posit16.csv <==
0.000000e+00,5.000000000000e+02
9.999997e-04,5.000000000000e+02
1.999999e-03,5.000000000000e+02
2.999999e-03,5.000000000000e+02
3.999999e-03,5.000000000000e+02
4.999999e-03,5.000000000000e+02
5.999998e-03,5.000000000000e+02
6.999998e-03,5.000000000000e+02
7.999998e-03,5.000000000000e+02
8.999998e-03,5.000000000000e+02
9.999997e-03,5.000000000000e+02
1.100000e-02,5.000000000000e+02
1.200000e-02,5.000000000000e+02
1.300000e-02,5.000000000000e+02
1.400000e-02,5.000000000000e+02
1.500000e-02,5.000000000000e+02
1.600000e-02,5.000000000000e+02
1.700000e-02,5.000000000000e+02
1.800000e-02,5.000000000000e+02
1.899999e-02,5.000000000000e+02
1.999999e-02,5.000000000000e+02
2.099999e-02,5.000000000000e+02
2.199999e-02,5.000000000000e+02
2.299999e-02,5.000000000000e+02
2.399999e-02,5.000000000000e+02
2.499999e-02,5.000000000000e+02
2.599999e-02,5.000000000000e+02
2.699999e-02,5.000000000000e+02
2.799999e-02,5.000000000000e+02
2.899999e-02,5.000000000000e+02
2.999999e-02,5.000000000000e+02
3.099999e-02,5.000000000000e+02
3.199999e-02,5.000000000000e+02
3.299999e-02,5.000000000000e+02
3.399999e-02,5.000000000000e+02
3.499999e-02,5.000000000000e+02
3.599999e-02,5.000000000000e+02
3.699999e-02,5.000000000000e+02
3.799999e-02,5.000000000000e+02
3.899999e-02,5.000000000000e+02
3.999999e-02,5.000000000000e+02
4.099999e-02,5.000000000000e+02
4.199999e-02,5.000000000000e+02
4.299999e-02,5.000000000000e+02
4.399999e-02,5.000000000000e+02
4.499999e-02,5.000000000000e+02
4.599999e-02,5.000000000000e+02
4.699999e-02,5.000000000000e+02
4.799999e-02,5.000000000000e+02
4.899999e-02,5.000000000000e+02
4.999999e-02,5.000000000000e+02
5.099999e-02,5.000000000000e+02
5.199999e-02,5.000000000000e+02
5.299999e-02,5.000000000000e+02
5.399999e-02,5.000000000000e+02
5.499999e-02,5.000000000000e+02
5.599998e-02,5.000000000000e+02
5.699998e-02,5.000000000000e+02
5.799998e-02,5.000000000000e+02
5.899998e-02,5.000000000000e+02
5.999998e-02,5.000000000000e+02
6.099998e-02,5.000000000000e+02
6.199998e-02,5.000000000000e+02
6.299998e-02,5.000000000000e+02
6.399998e-02,5.000000000000e+02
6.499998e-02,5.000000000000e+02
6.599998e-02,5.000000000000e+02
6.699998e-02,5.000000000000e+02
6.799998e-02,5.000000000000e+02
6.899998e-02,5.000000000000e+02
6.999998e-02,5.000000000000e+02
7.099998e-02,5.000000000000e+02
7.199998e-02,5.000000000000e+02
7.299998e-02,5.000000000000e+02
7.399998e-02,5.000000000000e+02
7.499998e-02,5.000000000000e+02
7.599998e-02,5.000000000000e+02
7.699998e-02,5.000000000000e+02
7.799998e-02,5.000000000000e+02
7.899998e-02,5.000000000000e+02
7.999998e-02,5.000000000000e+02
8.099998e-02,5.000000000000e+02
8.199998e-02,5.000000000000e+02
8.299998e-02,5.000000000000e+02
8.399998e-02,5.000000000000e+02
8.499998e-02,5.000000000000e+02
8.599998e-02,5.000000000000e+02
8.699998e-02,5.000000000000e+02
8.799998e-02,5.000000000000e+02
8.899998e-02,5.000000000000e+02
8.999998e-02,5.000000000000e+02
9.099998e-02,5.000000000000e+02
9.199998e-02,5.000000000000e+02
9.299998e-02,5.000000000000e+02
9.399997e-02,5.000000000000e+02
9.499997e-02,5.000000000000e+02
9.599997e-02,5.000000000000e+02
9.699997e-02,5.000000000000e+02
9.799997e-02,5.000000000000e+02
9.899997e-02,5.000000000000e+02
9.999997e-02,5.000000000000e+02
1.010000e-01,5.000000000000e+02
1.020000e-01,5.000000000000e+02
1.030000e-01,5.000000000000e+02
1.040000e-01,5.000000000000e+02
1.050000e-01,5.000000000000e+02
1.060000e-01,5.000000000000e+02
1.070000e-01,5.000000000000e+02
1.080000e-01,5.000000000000e+02
1.090000e-01,5.000000000000e+02
1.100000e-01,5.000000000000e+02
1.110000e-01,5.000000000000e+02
1.120000e-01,5.000000000000e+02
1.130000e-01,5.000000000000e+02
1.140000e-01,5.000000000000e+02
1.150000e-01,5.000000000000e+02
1.160000e-01,5.000000000000e+02
1.170000e-01,5.000000000000e+02
1.180000e-01,5.000000000000e+02
1.190000e-01,5.000000000000e+02
1.200000e-01,5.000000000000e+02
1.210000e-01,5.000000000000e+02
1.220000e-01,5.000000000000e+02
1.230000e-01,5.000000000000e+02
1.240000e-01,5.000000000000e+02
1.250000e-01,5.000000000000e+02
1.260000e-01,5.000000000000e+02
1.270000e-01,5.000000000000e+02
1.280000e-01,5.000000000000e+02
1.290000e-01,5.000000000000e+02
1.300000e-01,5.000000000000e+02
1.310000e-01,5.000000000000e+02
1.320000e-01,5.000000000000e+02
1.330000e-01,5.000000000000e+02
1.340000e-01,5.000000000000e+02
1.350000e-01,5.000000000000e+02
1.360000e-01,5.000000000000e+02
1.370000e-01,5.000000000000e+02
1.380000e-01,5.000000000000e+02
1.390000e-01,5.000000000000e+02
1.400000e-01,5.000000000000e+02
1.410000e-01,5.000000000000e+02
1.420000e-01,5.000000000000e+02
1.430000e-01,5.000000000000e+02
1.440000e-01,5.000000000000e+02
1.450000e-01,5.000000000000e+02
1.460000e-01,5.000000000000e+02
1.470000e-01,5.000000000000e+02
1.480000e-01,5.000000000000e+02
1.490000e-01,5.000000000000e+02
1.500000e-01,5.000000000000e+02
1.510000e-01,5.000000000000e+02
1.520000e-01,5.000000000000e+02
1.530000e-01,5.000000000000e+02
1.540000e-01,5.000000000000e+02
1.550000e-01,5.000000000000e+02
1.560000e-01,5.000000000000e+02
1.570000e-01,5.000000000000e+02
1.580000e-01,5.000000000000e+02
1.590000e-01,5.000000000000e+02
1.600000e-01,5.000000000000e+02
1.610000e-01,5.000000000000e+02
1.620000e-01,5.000000000000e+02
1.630000e-01,5.000000000000e+02
1.640000e-01,5.000000000000e+02
1.650000e-01,5.000000000000e+02
1.660000e-01,5.000000000000e+02
1.670000e-01,5.000000000000e+02
1.680000e-01,6.400000000000e+01
1.690000e-01,4.629956028186e+01
1.700000e-01,4.247573343097e+01
1.710000e-01,4.020122113193e+01
1.720000e-01,3.856798942211e+01
1.730000e-01,3.731349947281e+01
1.740000e-01,3.626303440582e+01
1.750000e-01,3.536337537942e+01
1.760000e-01,3.461274565718e+01
1.770000e-01,3.395139005569e+01
1.780000e-01,3.334997404285e+01
1.790000e-01,3.281017544093e+01
1.800000e-01,3.229452469169e+01
1.810000e-01,3.182673928562e+01
1.820000e-01,3.138529015537e+01
1.830000e-01,3.098797413052e+01
1.840000e-01,3.061512876083e+01
1.850000e-01,3.025797132470e+01
1.860000e-01,2.993155264843e+01
1.869999e-01,2.961424029149e+01
1.879999e-01,2.930610312555e+01
1.889999e-01,2.901854012790e+01
1.899999e-01,2.874277121264e+01
1.909999e-01,2.846827951667e+01
1.919999e-01,2.820406513793e+01
1.929999e-01,2.795646469374e+01
1.939999e-01,2.771505351732e+01
1.949999e-01,2.747856739787e+01
1.959999e-01,2.725248447747e+01
1.969999e-01,2.704024644422e+01
1.979999e-01,2.683761774875e+01
1.989999e-01,2.663529157243e+01
1.999999e-01,2.643673255450e+01
2.009999e-01,2.624511247970e+01
2.019999e-01,2.606305214996e+01
2.029999e-01,2.588867943913e+01
2.039999e-01,2.571372418842e+01
2.049999e-01,2.553987089224e+01
2.059999e-01,2.536952280675e+01
2.069999e-01,2.520465601973e+01
2.079999e-01,2.504669319382e+01
2.089999e-01,2.489402293553e+01
2.099999e-01,2.474024067472e+01
2.109999e-01,2.458666073093e+01
2.119999e-01,2.443489714791e+01
2.129999e-01,2.428655051668e+01
2.139999e-01,2.414280320482e+01
2.149999e-01,2.400462147202e+01
2.159999e-01,2.386918468221e+01
2.169999e-01,2.373378123428e+01
2.179999e-01,2.359959168985e+01
2.189999e-01,2.346767126282e+01
2.199999e-01,2.333895903944e+01
2.209999e-01,2.321417809124e+01
2.219999e-01,2.309381662008e+01
2.229999e-01,2.297813425607e+01
2.239999e-01,2.286344355909e+01
2.249999e-01,2.274846102826e+01
2.259999e-01,2.263390318769e+01
2.269999e-01,2.252048088858e+01
2.279999e-01,2.240880528648e+01
2.289999e-01,2.229956000239e+01
2.299999e-01,2.219288287825e+01
2.309999e-01,2.208946974618e+01
2.319999e-01,2.198938895324e+01
2.329999e-01,2.189059692593e+01
2.339999e-01,2.179123485917e+01
2.349999e-01,2.169177375957e+01
2.359999e-01,2.159267995771e+01
2.369999e-01,2.149439326027e+01
2.379999e-01,2.139734371754e+01
2.389999e-01,2.130193975469e+01
2.399999e-01,2.120846366563e+01
2.409999e-01,2.111716070996e+01
2.419999e-01,2.102824370477e+01
2.429999e-01,2.094198534881e+01
2.439999e-01,2.085560933032e+01
2.449999e-01,2.076869636469e+01
2.459999e-01,2.068163766234e+01
2.469999e-01,2.059474261047e+01
2.479999e-01,2.050829278303e+01
2.489999e-01,2.042261330827e+01
2.499999e-01,2.033830886640e+01
2.509999e-01,2.025525590249e+01
2.519999e-01,2.017366732577e+01
2.529999e-01,2.009367067890e+01
2.539999e-01,2.001545874335e+01
2.549999e-01,1.994043401214e+01
2.559999e-01,1.986564079919e+01
2.569999e-01,1.979058950465e+01
2.579999e-01,1.971561718343e+01
2.589999e-01,1.964096614582e+01
2.599999e-01,1.956683609511e+01
2.609999e-01,1.949326988915e+01
2.619999e-01,1.942043158375e+01
2.629999e-01,1.934934181818e+01
2.639999e-01,1.927927845040e+01
2.649999e-01,1.921029056528e+01
2.659999e-01,1.914264957864e+01
2.669999e-01,1.907631835004e+01
2.679999e-01,1.901126838202e+01
2.689999e-01,1.895059491234e+01
2.699999e-01,1.889051855454e+01
2.709999e-01,1.883007190287e+01
2.719999e-01,1.876946923267e+01
2.729999e-01,1.870871690858e+01
2.739999e-01,1.864822000211e+01
2.749999e-01,1.858805500846e+01
2.759999e-01,1.852803161600e+01
2.769999e-01,1.846837196673e+01
2.779999e-01,1.840913344278e+01
2.789999e-01,1.835167975118e+01
2.799999e-01,1.829462523577e+01
2.809999e-01,1.823823727868e+01
2.819999e-01,1.818239920325e+01
2.829999e-01,1.812764278566e+01
2.839999e-01,1.807353022438e+01
2.849999e-01,1.802018844220e+01
2.859999e-01,1.797083051722e+01
2.869999e-01,1.792470607441e+01
2.879999e-01,1.787810170633e+01
2.889999e-01,1.783126736272e+01
2.899999e-01,1.778437651725e+01
2.909999e-01,1.773724924284e+01
2.919999e-01,1.768997184902e+01
2.929999e-01,1.764311225825e+01
2.939999e-01,1.759642474783e+01
2.949999e-01,1.754970469039e+01
2.959999e-01,1.750314024898e+01
2.969999e-01,1.745666676878e+01
2.979999e-01,1.741038783534e+01
2.989999e-01,1.736633075290e+01
2.999999e-01,1.732248273550e+01
3.009999e-01,1.727881730530e+01
3.019999e-01,1.723540658588e+01
3.029999e-01,1.719219700145e+01
3.039999e-01,1.714981955704e+01
3.049999e-01,1.710782647594e+01
3.059999e-01,1.706609970446e+01
3.069999e-01,1.702479257169e+01
3.079999e-01,1.698549731724e+01
3.089999e-01,1.695182133691e+01
3.099999e-01,1.691887488088e+01
3.109999e-01,1.688592979823e+01
3.119999e-01,1.685262877975e+01
3.129999e-01,1.681927547582e+01
3.139999e-01,1.678587764496e+01
3.149999e-01,1.675236757860e+01
3.159999e-01,1.671867932035e+01
3.169999e-01,1.668477925301e+01
3.179999e-01,1.665171806392e+01
3.189999e-01,1.661879162004e+01
3.199999e-01,1.658575993273e+01
3.209999e-01,1.655265408937e+01
3.219999e-01,1.651962089710e+01
3.229999e-01,1.648662490228e+01
3.239999e-01,1.645363762620e+01
3.249999e-01,1.642053103318e+01
3.259999e-01,1.638923666535e+01
3.269999e-01,1.635887182976e+01
3.279999e-01,1.632854287056e+01
3.289999e-01,1.629806344828e+01
3.299999e-01,1.626793880196e+01
3.309999e-01,1.623774250049e+01
3.319999e-01,1.620760426049e+01
3.329999e-01,1.617781038055e+01
3.339999e-01,1.614855449587e+01
3.349999e-01,1.611943523594e+01
3.359999e-01,1.609026268178e+01
3.369999e-01,1.606144653701e+01
3.379999e-01,1.603271013914e+01
3.389999e-01,1.600397192022e+01
3.399999e-01,1.597887496889e+01
3.409999e-01,1.595599038261e+01
3.419999e-01,1.593413510662e+01
3.429999e-01,1.591291271997e+01
3.439999e-01,1.589228841064e+01
3.449999e-01,1.587154131408e+01
3.459999e-01,1.585065793925e+01
3.469999e-01,1.582969796332e+01
3.479999e-01,1.580898930526e+01
3.489999e-01,1.578827668617e+01
3.499999e-01,1.576738271977e+01
3.509999e-01,1.574648807863e+01
3.519999e-01,1.572549244031e+01
3.529999e-01,1.570448696192e+01
3.539999e-01,1.568340587742e+01
3.549999e-01,1.566269618785e+01
3.559999e-01,1.564253123258e+01
3.569999e-01,1.562233387166e+01
3.579999e-01,1.560206502018e+01
3.589999e-01,1.558176580513e+01
3.599999e-01,1.556142386442e+01
3.609999e-01,1.554106635717e+01
3.619999e-01,1.552091532407e+01
3.629999e-01,1.550081076520e+01
3.639999e-01,1.548059428748e+01
3.649999e-01,1.546042389864e+01
3.659999e-01,1.544022504046e+01
3.669999e-01,1.541997464661e+01
3.679999e-01,1.540050457499e+01
3.689999e-01,1.538200926430e+01
3.699999e-01,1.536380395389e+01
3.709999e-01,1.534574019179e+01
3.719999e-01,1.532758772865e+01
3.729999e-01,1.530951188076e+01
3.739999e-01,1.529143693431e+01
3.749999e-01,1.527355231328e+01
3.759999e-01,1.525559953745e+01
3.769999e-01,1.523765421741e+01
3.779999e-01,1.521973574392e+01
3.789999e-01,1.520175381533e+01
3.799999e-01,1.518399571159e+01
3.809999e-01,1.516670750138e+01
3.819999e-01,1.514951751116e+01
3.829999e-01,1.513226446348e+01
3.839999e-01,1.511504436841e+01
3.849999e-01,1.509791002670e+01
3.859999e-01,1.508077589800e+01
3.869999e-01,1.506373813803e+01
3.879999e-01,1.504671193068e+01
3.889999e-01,1.502979047179e+01
3.899999e-01,1.501278040176e+01
3.909999e-01,1.499642935275e+01
3.919999e-01,1.498221714984e+01
3.929999e-01,1.496829412817e+01
3.939999e-01,1.495473249481e+01
3.949999e-01,1.494149366810e+01
3.959999e-01,1.492856463847e+01
3.969999e-01,1.491583270705e+01
3.979999e-01,1.490338569360e+01
3.989999e-01,1.489107167143e+01
3.999999e-01,1.487893671827e+01
4.009999e-01,1.486691084179e+01
4.019999e-01,1.485491706950e+01
4.029999e-01,1.484308908900e+01
4.039999e-01,1.483135090966e+01
4.049999e-01,1.481977501684e+01
4.059999e-01,1.480847823565e+01
4.069999e-01,1.479720554596e+01
4.079999e-01,1.478587294484e+01
4.089999e-01,1.477456437198e+01
4.099999e-01,1.476316048531e+01
4.109999e-01,1.475171923436e+01
4.119999e-01,1.474039566294e+01
4.129999e-01,1.472903679965e+01
4.139999e-01,1.471762287787e+01
4.149999e-01,1.470615422606e+01
4.159999e-01,1.469473875371e+01
4.169999e-01,1.468316853143e+01
4.179999e-01,1.467185564945e+01
4.189999e-01,1.466070387626e+01
4.199999e-01,1.464967158872e+01
4.209999e-01,1.463874134563e+01
4.219999e-01,1.462784163267e+01
4.229999e-01,1.461695081267e+01
4.239999e-01,1.460598949500e+01
4.249999e-01,1.459511440872e+01
4.259999e-01,1.458415098954e+01
4.269999e-01,1.457323296853e+01
4.279999e-01,1.456230205820e+01
4.289999e-01,1.455128769461e+01
4.299999e-01,1.454025318299e+01
4.309999e-01,1.452938828184e+01
4.319999e-01,1.451859168985e+01
4.329999e-01,1.450781659365e+01
4.339999e-01,1.449694821543e+01
4.349999e-01,1.448616881518e+01
4.359999e-01,1.447529011913e+01
4.369999e-01,1.446448193545e+01
4.379999e-01,1.445369807063e+01
4.389999e-01,1.444287871822e+01
4.399999e-01,1.443195457683e+01
4.409999e-01,1.442107862265e+01
4.419999e-01,1.441038509837e+01
4.429999e-01,1.440010114567e+01
4.439999e-01,1.438998859390e+01
4.449999e-01,1.437990868843e+01
4.459999e-01,1.437002892706e+01
4.469999e-01,1.436017642703e+01
4.479999e-01,1.435037353347e+01
4.489999e-01,1.434069450619e+01
4.499999e-01,1.433098688297e+01
4.509999e-01,1.432148431087e+01
4.519999e-01,1.431193664354e+01
4.529999e-01,1.430238682771e+01
4.539999e-01,1.429285362917e+01
4.549999e-01,1.428340190635e+01
4.559999e-01,1.427390821335e+01
4.569999e-01,1.426451590604e+01
4.579999e-01,1.425510235553e+01
4.589999e-01,1.424562697818e+01
4.599999e-01,1.423617145087e+01
4.609999e-01,1.422681857092e+01
4.619999e-01,1.421734767135e+01
4.629999e-01,1.420790403320e+01
4.639999e-01,1.419844402074e+01
4.649999e-01,1.418904228733e+01
4.659999e-01,1.417983135651e+01
4.669999e-01,1.417062927045e+01
4.679999e-01,1.416148154862e+01
4.689999e-01,1.415236407426e+01
4.699999e-01,1.414339580202e+01
4.709999e-01,1.413434609696e+01
4.719999e-01,1.412535068397e+01
4.729999e-01,1.411637774795e+01
4.739999e-01,1.410729882163e+01
4.749999e-01,1.409827670659e+01
4.759999e-01,1.408931253902e+01
4.769999e-01,1.408032228969e+01
4.779999e-01,1.407144735418e+01
4.789999e-01,1.406258024538e+01
4.799999e-01,1.405370064029e+01
4.809999e-01,1.404476408130e+01
4.819999e-01,1.403590451338e+01
4.829999e-01,1.402703907556e+01
4.839999e-01,1.401811322495e+01
4.849999e-01,1.400922025073e+01
4.859999e-01,1.400028761804e+01
4.869999e-01,1.399282456244e+01
4.879999e-01,1.398534642093e+01
4.889999e-01,1.397791018165e+01
4.899999e-01,1.397056862845e+01
4.909999e-01,1.396328746516e+01
4.919999e-01,1.395603123422e+01
4.929999e-01,1.394882347745e+01
4.939999e-01,1.394168955819e+01
4.949999e-01,1.393452018734e+01
4.959999e-01,1.392750020915e+01
4.969999e-01,1.392044590550e+01
4.979999e-01,1.391344989211e+01
4.989999e-01,1.390653831111e+01
4.999999e-01,1.389964014676e+01
5.009999e-01,1.389282738124e+01
5.019999e-01,1.388606892209e+01
5.029999e-01,1.387930201471e+01
5.039999e-01,1.387257869740e+01
5.049999e-01,1.386586128700e+01
5.059999e-01,1.385924357796e+01
5.069999e-01,1.385262703822e+01
5.079999e-01,1.384601920343e+01
5.089999e-01,1.383943690991e+01
5.099999e-01,1.383288303470e+01
5.109999e-01,1.382644917942e+01
5.119999e-01,1.382007921512e+01
5.129999e-01,1.381368100058e+01
5.139999e-01,1.380725428413e+01
5.149999e-01,1.380100098207e+01
5.159999e-01,1.379472045730e+01
5.169999e-01,1.378852576115e+01
5.179999e-01,1.378228159615e+01
5.189999e-01,1.377612455555e+01
5.199999e-01,1.376994112566e+01
5.209999e-01,1.376381998273e+01
5.219999e-01,1.375766085389e+01
5.229999e-01,1.375143945154e+01
5.239999e-01,1.374535919894e+01
5.249999e-01,1.373928705403e+01
5.259999e-01,1.373324112914e+01
5.269999e-01,1.372717594754e+01
5.279999e-01,1.372120601940e+01
5.289999e-01,1.371511933480e+01
5.299999e-01,1.370910269261e+01
5.309999e-01,1.370311451399e+01
5.319999e-01,1.369707615882e+01
5.329999e-01,1.369105943678e+01
5.339999e-01,1.368507726503e+01
5.349999e-01,1.367915017725e+01
5.359999e-01,1.367325190847e+01
5.369999e-01,1.366744422858e+01
5.379999e-01,1.366166677442e+01
5.389999e-01,1.365595550881e+01
5.399999e-01,1.365026642890e+01
5.409999e-01,1.364462430985e+01
5.419999e-01,1.363892608154e+01
5.429999e-01,1.363333584372e+01
5.439999e-01,1.362767798949e+01
5.449999e-01,1.362216624187e+01
5.459999e-01,1.361663817988e+01
5.469999e-01,1.361107874630e+01
5.479999e-01,1.360556954222e+01
5.489999e-01,1.360002903395e+01
5.499999e-01,1.359458120538e+01
5.509999e-01,1.358913279594e+01
5.519999e-01,1.358371745131e+01
5.529999e-01,1.357830192303e+01
5.539999e-01,1.357288959129e+01
5.549999e-01,1.356745703332e+01
5.559999e-01,1.356212314887e+01
5.569999e-01,1.355662579531e+01
5.579999e-01,1.355117713661e+01
5.589999e-01,1.354579643870e+01
5.599998e-01,1.354024914625e+01
5.609998e-01,1.353491076813e+01
5.619998e-01,1.352955256311e+01
5.629998e-01,1.352415211786e+01
5.639998e-01,1.351877607946e+01
5.649998e-01,1.351335750017e+01
5.659998e-01,1.350791849263e+01
5.669998e-01,1.350270751416e+01
5.679998e-01,1.349731130706e+01
5.689998e-01,1.349197832484e+01
5.699998e-01,1.348667545382e+01
5.709998e-01,1.348126967365e+01
5.719998e-01,1.347586006648e+01
5.729998e-01,1.347056684239e+01
5.739998e-01,1.346525332624e+01
5.749998e-01,1.345993220881e+01
5.759998e-01,1.345461142022e+01
5.769998e-01,1.344927763595e+01
5.779998e-01,1.344390186490e+01
5.789998e-01,1.343866192102e+01
5.799998e-01,1.343321952796e+01
5.809998e-01,1.342791765407e+01
5.819998e-01,1.342251968209e+01
5.829998e-01,1.341719323825e+01
5.839998e-01,1.341194597049e+01
5.849998e-01,1.340686932142e+01
5.859998e-01,1.340181283114e+01
5.869998e-01,1.339673855605e+01
5.879998e-01,1.339164637061e+01
5.889998e-01,1.338662635328e+01
5.899998e-01,1.338164809129e+01
5.909998e-01,1.337659912707e+01
5.919998e-01,1.337164053461e+01
5.929998e-01,1.336660193048e+01
5.939998e-01,1.336169819508e+01
5.949998e-01,1.335668121323e+01
5.959998e-01,1.335181344460e+01
5.969998e-01,1.334686666094e+01
5.979998e-01,1.334193572689e+01
5.989998e-01,1.333711081052e+01
5.999998e-01,1.333221792732e+01
6.009998e-01,1.332741229727e+01
6.019998e-01,1.332256977613e+01
6.029998e-01,1.331773480983e+01
6.039998e-01,1.331302472260e+01
6.049998e-01,1.330819680161e+01
6.059998e-01,1.330334813932e+01
6.069998e-01,1.329849221830e+01
6.079998e-01,1.329373062551e+01
6.089998e-01,1.328901022115e+01
6.099998e-01,1.328433251717e+01
6.109998e-01,1.327956608022e+01
6.119998e-01,1.327485606838e+01
6.129998e-01,1.327014929732e+01
6.139998e-01,1.326549108280e+01
6.149998e-01,1.326084907279e+01
6.159998e-01,1.325624049209e+01
6.169998e-01,1.325163034141e+01
6.179998e-01,1.324691599969e+01
6.189998e-01,1.324233432316e+01
6.199998e-01,1.323770892145e+01
6.209998e-01,1.323311150506e+01
6.219998e-01,1.322856820086e+01
6.229998e-01,1.322386036344e+01
6.239998e-01,1.321931980186e+01
6.249998e-01,1.321477444510e+01
6.259998e-01,1.321021472247e+01
6.269998e-01,1.320564054286e+01
6.279998e-01,1.320105181430e+01
6.289998e-01,1.319644844396e+01
6.299998e-01,1.319183033810e+01
6.309998e-01,1.318731524824e+01
6.319998e-01,1.318284745238e+01
6.329998e-01,1.317833139041e+01
6.339998e-01,1.317383326368e+01
6.349998e-01,1.316935089832e+01
6.359998e-01,1.316486294140e+01
6.369998e-01,1.316043421672e+01
6.379998e-01,1.315593251786e+01
6.389998e-01,1.315152315220e+01
6.399998e-01,1.314704588895e+01
6.409998e-01,1.314267525967e+01
6.419998e-01,1.313824894071e+01
6.429998e-01,1.313385319903e+01
6.439998e-01,1.312944402303e+01
6.449998e-01,1.312507344093e+01
6.459998e-01,1.312069895954e+01
6.469998e-01,1.311627112997e+01
6.479998e-01,1.311195070615e+01
6.489998e-01,1.310756679200e+01
6.499998e-01,1.310312385648e+01
6.509998e-01,1.309885455322e+01
6.519998e-01,1.309449233713e+01
6.529998e-01,1.309016160568e+01
6.539998e-01,1.308584731554e+01
6.549998e-01,1.308149856885e+01
6.559998e-01,1.307712893381e+01
6.569998e-01,1.307288035840e+01
6.579998e-01,1.306861035678e+01
6.589998e-01,1.306423753097e+01
6.599998e-01,1.305996404213e+01
6.609998e-01,1.305562944379e+01
6.619998e-01,1.305137889969e+01
6.629998e-01,1.304705208029e+01
6.639998e-01,1.304281530809e+01
6.649998e-01,1.303853379294e+01
6.659998e-01,1.303425186251e+01
6.669998e-01,1.302994284845e+01
6.679998e-01,1.302569172142e+01
6.689998e-01,1.302142875117e+01
6.699998e-01,1.301709837577e+01
6.709998e-01,1.301284414986e+01
6.719998e-01,1.300860369580e+01
6.729998e-01,1.300432581995e+01
6.739998e-01,1.300017609949e+01
6.749998e-01,1.299587648769e+01
6.759998e-01,1.299169898341e+01
6.769998e-01,1.298745986223e+01
6.779998e-01,1.298329054162e+01
6.789998e-01,1.297914444833e+01
6.799998e-01,1.297495227353e+01
6.809998e-01,1.297075225166e+01
6.819998e-01,1.296656553291e+01
6.829998e-01,1.296235380864e+01
6.839998e-01,1.295814608578e+01
6.849998e-01,1.295401450772e+01
6.859998e-01,1.294970880567e+01
6.869998e-01,1.294554763930e+01
6.879998e-01,1.294124762759e+01
6.889998e-01,1.293706704593e+01
6.899998e-01,1.293283981456e+01
6.909998e-01,1.292863179210e+01
6.919998e-01,1.292440427596e+01
6.929998e-01,1.292016673724e+01
6.939998e-01,1.291595543333e+01
6.949998e-01,1.291166963097e+01
6.959998e-01,1.290745403832e+01
6.969998e-01,1.290317448886e+01
6.979998e-01,1.289887542331e+01
6.989998e-01,1.289462832137e+01
6.999998e-01,1.289039089990e+01
7.009998e-01,1.288607052632e+01
7.019998e-01,1.288181499417e+01
7.029998e-01,1.287750646945e+01
7.039998e-01,1.287325184290e+01
7.049998e-01,1.286901541555e+01
7.059998e-01,1.286469115374e+01
7.069998e-01,1.286037572511e+01
7.079998e-01,1.285610126191e+01
7.089998e-01,1.285180664544e+01
7.099998e-01,1.284747686834e+01
7.109998e-01,1.284317517827e+01
7.119998e-01,1.283889370719e+01
7.129998e-01,1.283456614966e+01
7.139998e-01,1.283025617752e+01
7.149998e-01,1.282585232469e+01
7.159998e-01,1.282151092519e+01
7.169998e-01,1.281718353943e+01
7.179998e-01,1.281275061590e+01
7.189998e-01,1.280836091543e+01
7.199998e-01,1.280392928797e+01
7.209998e-01,1.279951308843e+01
7.219998e-01,1.279516030851e+01
7.229998e-01,1.279082361450e+01
7.239998e-01,1.278639216166e+01
7.249998e-01,1.278197436739e+01
7.259998e-01,1.277752403677e+01
7.269998e-01,1.277314745067e+01
7.279998e-01,1.276878774130e+01
7.289998e-01,1.276424960537e+01
7.299998e-01,1.275987814176e+01
7.309998e-01,1.275551353604e+01
7.319998e-01,1.275098667465e+01
7.329998e-01,1.274659096319e+01
7.339998e-01,1.274209886978e+01
7.349998e-01,1.273765578117e+01
7.359998e-01,1.273322721785e+01
7.369998e-01,1.272870000244e+01
7.379998e-01,1.272430067321e+01
7.389998e-01,1.271974531481e+01
7.399998e-01,1.271531855233e+01
7.409998e-01,1.271079377487e+01
7.419998e-01,1.270628015885e+01
7.429998e-01,1.270181182215e+01
7.439998e-01,1.269724685064e+01
7.449998e-01,1.269283341500e+01
7.459998e-01,1.268828153596e+01
7.469998e-01,1.268375325062e+01
7.479998e-01,1.267926015972e+01
7.489998e-01,1.267458227357e+01
7.499998e-01,1.266999227962e+01
7.509998e-01,1.266524900988e+01
7.519998e-01,1.266066447746e+01
7.529998e-01,1.265594592856e+01
7.539998e-01,1.265127597335e+01
7.549998e-01,1.264661301929e+01
7.559998e-01,1.264182597204e+01
7.569998e-01,1.263727748101e+01
7.579998e-01,1.263251232904e+01
7.589998e-01,1.262776185240e+01
7.599998e-01,1.262317264027e+01
7.609998e-01,1.261843844811e+01
7.619998e-01,1.261371273966e+01
7.629998e-01,1.260894781457e+01
7.639998e-01,1.260432156388e+01
7.649998e-01,1.259961402039e+01
7.659998e-01,1.259472751140e+01
7.669998e-01,1.259001889526e+01
7.679998e-01,1.258519729526e+01
7.689998e-01,1.258049412878e+01
7.699998e-01,1.257577557987e+01
7.709998e-01,1.257104154760e+01
7.719998e-01,1.256629193001e+01
7.729998e-01,1.256148929821e+01
7.739998e-01,1.255674552600e+01
7.749998e-01,1.255193233394e+01
7.759998e-01,1.254713553183e+01
7.769998e-01,1.254230642258e+01
7.779998e-01,1.253746109463e+01
7.789998e-01,1.253259943867e+01
7.799998e-01,1.252772134428e+01
7.809998e-01,1.252282669993e+01
7.819998e-01,1.251791539292e+01
7.829998e-01,1.251298730942e+01
7.839998e-01,1.250804233443e+01
7.849998e-01,1.250313557876e+01
7.859998e-01,1.249825856586e+01
7.869998e-01,1.249336497214e+01
7.879998e-01,1.248844169431e+01
7.889998e-01,1.248356388813e+01
7.899998e-01,1.247851684768e+01
7.909998e-01,1.247355355857e+01
7.919998e-01,1.246864986491e+01
7.929998e-01,1.246377978534e+01
7.939998e-01,1.245866293287e+01
7.949998e-01,1.245369933132e+01
7.959998e-01,1.244871859349e+01
7.969998e-01,1.244372060066e+01
7.979998e-01,1.243862438306e+01
7.989998e-01,1.243369720433e+01
7.999998e-01,1.242862188609e+01
8.009998e-01,1.242364869776e+01
8.019998e-01,1.241864324938e+01
8.029998e-01,1.241336348121e+01
8.039998e-01,1.240806431991e+01
8.049998e-01,1.240258165892e+01
8.059998e-01,1.239708664781e+01
8.069998e-01,1.239162188946e+01
8.079998e-01,1.238613193731e+01
8.089998e-01,1.238073161268e+01
8.099998e-01,1.237531099747e+01
8.109998e-01,1.236986993863e+01
8.119998e-01,1.236440828138e+01
8.129998e-01,1.235892586915e+01
8.139998e-01,1.235342254361e+01
8.149998e-01,1.234789814460e+01
8.159998e-01,1.234235251009e+01
8.169998e-01,1.233678547620e+01
8.179998e-01,1.233119687715e+01
8.189998e-01,1.232569391350e+01
8.199998e-01,1.232020259201e+01
8.209998e-01,1.231469216884e+01
8.219998e-01,1.230919210696e+01
8.229998e-01,1.230349537679e+01
8.239998e-01,1.229796707243e+01
8.249998e-01,1.229241438488e+01
8.259998e-01,1.228684650274e+01
8.269998e-01,1.228106067168e+01
8.279998e-01,1.227546107847e+01
8.289998e-01,1.226985178479e+01
8.299998e-01,1.226414933972e+01
8.309998e-01,1.225846788803e+01
8.319998e-01,1.225296103639e+01
8.329998e-01,1.224710174617e+01
8.339998e-01,1.224152799161e+01
8.349998e-01,1.223571509476e+01
8.359998e-01,1.223012053597e+01
8.369998e-01,1.222430320937e+01
8.379998e-01,1.221879065655e+01
8.389998e-01,1.221294018336e+01
8.399998e-01,1.220731942646e+01
8.409998e-01,1.220155186815e+01
8.419998e-01,1.219576765291e+01
8.429998e-01,1.219013332186e+01
8.439998e-01,1.218394547176e+01
8.449998e-01,1.217809532450e+01
8.459998e-01,1.217211493253e+01
8.469998e-01,1.216622000042e+01
8.479998e-01,1.216018657660e+01
8.489998e-01,1.215429071185e+01
8.499998e-01,1.214815877294e+01
8.509998e-01,1.214238444904e+01
8.519998e-01,1.213625730270e+01
8.529998e-01,1.213024878405e+01
8.539998e-01,1.212433707161e+01
8.549998e-01,1.211822985958e+01
8.559998e-01,1.211211365810e+01
8.569998e-01,1.210623576162e+01
8.579998e-01,1.210022143758e+01
8.589998e-01,1.209415333882e+01
8.599998e-01,1.208786335927e+01
8.609998e-01,1.208181627811e+01
8.619998e-01,1.207581337746e+01
8.629998e-01,1.206971193095e+01
8.639998e-01,1.206355237591e+01
8.649998e-01,1.205737705026e+01
8.659998e-01,1.205120949546e+01
8.669998e-01,1.204496444395e+01
8.679998e-01,1.203885506748e+01
8.689998e-01,1.203271128738e+01
8.699998e-01,1.202649813955e+01
8.709998e-01,1.202034514870e+01
8.719998e-01,1.201422542898e+01
8.729998e-01,1.200807841087e+01
8.739998e-01,1.200176002833e+01
8.749998e-01,1.199417511386e+01
8.759998e-01,1.198605533765e+01
8.769998e-01,1.197774722808e+01
8.779998e-01,1.196960236979e+01
8.789998e-01,1.196129914753e+01
8.799998e-01,1.195300118756e+01
8.809998e-01,1.194462640350e+01
8.819998e-01,1.193626985760e+01
8.829998e-01,1.192780657230e+01
8.839998e-01,1.191923578603e+01
8.849998e-01,1.191083218622e+01
8.859998e-01,1.190223273073e+01
8.869998e-01,1.189363018315e+01
8.879998e-01,1.188497603216e+01
8.889998e-01,1.187617713580e+01
8.899998e-01,1.186755045658e+01
8.909998e-01,1.185865065293e+01
8.919998e-01,1.184989926679e+01
8.929998e-01,1.184105019585e+01
8.939998e-01,1.183220368385e+01
8.949998e-01,1.182306978234e+01
8.959998e-01,1.181409285092e+01
8.969998e-01,1.180486398772e+01
8.979998e-01,1.179568500733e+01
8.989998e-01,1.178646860923e+01
8.999998e-01,1.177719659625e+01
9.009998e-01,1.176777064878e+01
9.019998e-01,1.175857557988e+01
9.029998e-01,1.174905932473e+01
9.039998e-01,1.173954623482e+01
9.049998e-01,1.173004550288e+01
9.059998e-01,1.172041845187e+01
9.069998e-01,1.171070924372e+01
9.079998e-01,1.170087315514e+01
9.089998e-01,1.169127724333e+01
9.099998e-01,1.168138484111e+01
9.109998e-01,1.167133075196e+01
9.119998e-01,1.166123942500e+01
9.129998e-01,1.165091515453e+01
9.139998e-01,1.164069683757e+01
9.149998e-01,1.163027191564e+01
9.159998e-01,1.161984878161e+01
9.169998e-01,1.160944167652e+01
9.179998e-01,1.159885274123e+01
9.189998e-01,1.158824615204e+01
9.199998e-01,1.157753776686e+01
9.209998e-01,1.156666099487e+01
9.219998e-01,1.155598787860e+01
9.229998e-01,1.154495138328e+01
9.239998e-01,1.153381638943e+01
9.249998e-01,1.152278575671e+01
9.259998e-01,1.151131524955e+01
9.269998e-01,1.150011886867e+01
9.279998e-01,1.148857485348e+01
9.289998e-01,1.147719557166e+01
9.299998e-01,1.146539634587e+01
9.309998e-01,1.145378505550e+01
9.319998e-01,1.144195384759e+01
9.329997e-01,1.142992974135e+01
9.339997e-01,1.141804700404e+01
9.349997e-01,1.140541284945e+01
9.359997e-01,1.139254326335e+01
9.369997e-01,1.137945572960e+01
9.379997e-01,1.136632384551e+01
9.389997e-01,1.135308554765e+01
9.399997e-01,1.133964569959e+01
9.409997e-01,1.132619134795e+01
9.419997e-01,1.131257326275e+01
9.429997e-01,1.129888530159e+01
9.439997e-01,1.128482410022e+01
9.449997e-01,1.127087929533e+01
9.459997e-01,1.125662992566e+01
9.469997e-01,1.124217496052e+01
9.479997e-01,1.122751677117e+01
9.489997e-01,1.121273954971e+01
9.499997e-01,1.119783099801e+01
9.509997e-01,1.118265548591e+01
9.519997e-01,1.116683981204e+01
9.529997e-01,1.115116622822e+01
9.539997e-01,1.113506794578e+01
9.549997e-01,1.111893306414e+01
9.559997e-01,1.110263188885e+01
9.569997e-01,1.108582792327e+01
9.579997e-01,1.106888660388e+01
9.589997e-01,1.105178410521e+01
9.599997e-01,1.103411114610e+01
9.609997e-01,1.101639045835e+01
9.619997e-01,1.099844856973e+01
9.629997e-01,1.097656412342e+01
9.639997e-01,1.095439866297e+01
9.649997e-01,1.093168727763e+01
9.659997e-01,1.090880957261e+01
9.669997e-01,1.088536954040e+01
9.679997e-01,1.086151775415e+01
9.689997e-01,1.083715484084e+01
9.699997e-01,1.081226645707e+01
9.709997e-01,1.078682334864e+01
9.719997e-01,1.076071994747e+01
9.729997e-01,1.073402380790e+01
9.739997e-01,1.070676505178e+01
9.749997e-01,1.067886738754e+01
9.759997e-01,1.064986690292e+01
9.769997e-01,1.061989120323e+01
9.779997e-01,1.058923499448e+01
9.789997e-01,1.055748837897e+01
9.799997e-01,1.052455995596e+01
9.809997e-01,1.049085087674e+01
9.819997e-01,1.045559360030e+01
9.829997e-01,1.041890673126e+01
9.839997e-01,1.037912735218e+01
9.849997e-01,1.033740996116e+01
9.859997e-01,1.029347164884e+01
9.869997e-01,1.024674059849e+01
9.879997e-01,1.019705975600e+01
9.889997e-01,1.014249183918e+01
9.899997e-01,1.008273451831e+01
9.909997e-01,1.001566706137e+01
9.919997e-01,9.929926499763e+00
9.929997e-01,9.833762014554e+00
9.939997e-01,9.727737032315e+00
9.949997e-01,9.609178738142e+00
9.959997e-01,9.472714671615e+00
9.969997e-01,9.304174271281e+00
9.979997e-01,9.070568222434e+00
9.989997e-01,8.603626344986e+00
9.999997e-01,3.700439718141e+00


==> out/sub-posit8.csv <==
0.000000e+00,5.000000000000e+02
9.920635e-04,5.000000000000e+02
1.984127e-03,5.000000000000e+02
2.976190e-03,5.000000000000e+02
3.968254e-03,5.000000000000e+02
4.960317e-03,5.000000000000e+02
5.952381e-03,5.000000000000e+02
6.944444e-03,5.000000000000e+02
7.936508e-03,5.000000000000e+02
8.928571e-03,5.000000000000e+02
9.920635e-03,5.000000000000e+02
1.091270e-02,5.000000000000e+02
1.190476e-02,5.000000000000e+02
1.289683e-02,5.000000000000e+02
1.388889e-02,5.000000000000e+02
1.488095e-02,5.000000000000e+02
1.587302e-02,5.000000000000e+02
1.686508e-02,5.000000000000e+02
1.785714e-02,5.000000000000e+02
1.884921e-02,5.000000000000e+02
1.984127e-02,5.000000000000e+02
2.083333e-02,5.000000000000e+02
2.182540e-02,5.000000000000e+02
2.281746e-02,5.000000000000e+02
2.380952e-02,5.000000000000e+02
2.480159e-02,5.000000000000e+02
2.579365e-02,5.000000000000e+02
2.678571e-02,5.000000000000e+02
2.777778e-02,5.000000000000e+02
2.876984e-02,5.000000000000e+02
2.976190e-02,5.000000000000e+02
3.075397e-02,5.000000000000e+02
3.174603e-02,5.000000000000e+02
3.273810e-02,5.000000000000e+02
3.373016e-02,5.000000000000e+02
3.472222e-02,5.000000000000e+02
3.571429e-02,5.000000000000e+02
3.670635e-02,5.000000000000e+02
3.769841e-02,5.000000000000e+02
3.869048e-02,5.000000000000e+02
3.968254e-02,5.000000000000e+02
4.067460e-02,5.000000000000e+02
4.166667e-02,5.000000000000e+02
4.265873e-02,5.000000000000e+02
4.365079e-02,5.000000000000e+02
4.464286e-02,5.000000000000e+02
4.563492e-02,5.000000000000e+02
4.662698e-02,5.000000000000e+02
4.761905e-02,5.000000000000e+02
4.861111e-02,5.000000000000e+02
4.960317e-02,5.000000000000e+02
5.059524e-02,5.000000000000e+02
5.158730e-02,5.000000000000e+02
5.257937e-02,5.000000000000e+02
5.357143e-02,5.000000000000e+02
5.456349e-02,5.000000000000e+02
5.555556e-02,5.000000000000e+02
5.654762e-02,5.000000000000e+02
5.753968e-02,5.000000000000e+02
5.853175e-02,5.000000000000e+02
5.952381e-02,5.000000000000e+02
6.051587e-02,5.000000000000e+02
6.150794e-02,5.000000000000e+02
6.250000e-02,5.000000000000e+02
6.349206e-02,5.000000000000e+02
6.448413e-02,5.000000000000e+02
6.547619e-02,5.000000000000e+02
6.646825e-02,5.000000000000e+02
6.746032e-02,5.000000000000e+02
6.845238e-02,5.000000000000e+02
6.944444e-02,5.000000000000e+02
7.043651e-02,5.000000000000e+02
7.142857e-02,5.000000000000e+02
7.242063e-02,5.000000000000e+02
7.341270e-02,5.000000000000e+02
7.440476e-02,5.000000000000e+02
7.539683e-02,5.000000000000e+02
7.638889e-02,5.000000000000e+02
7.738095e-02,5.000000000000e+02
7.837302e-02,5.000000000000e+02
7.936508e-02,5.000000000000e+02
8.035714e-02,5.000000000000e+02
8.134921e-02,5.000000000000e+02
8.234127e-02,5.000000000000e+02
8.333333e-02,5.000000000000e+02
8.432540e-02,5.000000000000e+02
8.531746e-02,5.000000000000e+02
8.630952e-02,5.000000000000e+02
8.730159e-02,5.000000000000e+02
8.829365e-02,5.000000000000e+02
8.928571e-02,5.000000000000e+02
9.027778e-02,5.000000000000e+02
9.126984e-02,5.000000000000e+02
9.226190e-02,5.000000000000e+02
9.325397e-02,5.000000000000e+02
9.424603e-02,5.000000000000e+02
9.523810e-02,5.000000000000e+02
9.623016e-02,5.000000000000e+02
9.722222e-02,5.000000000000e+02
9.821429e-02,5.000000000000e+02
9.920635e-02,5.000000000000e+02
1.001984e-01,5.000000000000e+02
1.011905e-01,5.000000000000e+02
1.021825e-01,5.000000000000e+02
1.031746e-01,5.000000000000e+02
1.041667e-01,5.000000000000e+02
1.051587e-01,5.000000000000e+02
1.061508e-01,5.000000000000e+02
1.071429e-01,5.000000000000e+02
1.081349e-01,5.000000000000e+02
1.091270e-01,5.000000000000e+02
1.101190e-01,5.000000000000e+02
1.111111e-01,5.000000000000e+02
1.121032e-01,5.000000000000e+02
1.130952e-01,5.000000000000e+02
1.140873e-01,5.000000000000e+02
1.150794e-01,5.000000000000e+02
1.160714e-01,5.000000000000e+02
1.170635e-01,5.000000000000e+02
1.180556e-01,5.000000000000e+02
1.190476e-01,5.000000000000e+02
1.200397e-01,5.000000000000e+02
1.210317e-01,5.000000000000e+02
1.220238e-01,5.000000000000e+02
1.230159e-01,5.000000000000e+02
1.240079e-01,5.000000000000e+02
1.250000e-01,5.000000000000e+02
1.259921e-01,5.000000000000e+02
1.269841e-01,5.000000000000e+02
1.279762e-01,5.000000000000e+02
1.289683e-01,5.000000000000e+02
1.299603e-01,5.000000000000e+02
1.309524e-01,5.000000000000e+02
1.319444e-01,5.000000000000e+02
1.329365e-01,5.000000000000e+02
1.339286e-01,5.000000000000e+02
1.349206e-01,5.000000000000e+02
1.359127e-01,5.000000000000e+02
1.369048e-01,5.000000000000e+02
1.378968e-01,5.000000000000e+02
1.388889e-01,5.000000000000e+02
1.398810e-01,5.000000000000e+02
1.408730e-01,5.000000000000e+02
1.418651e-01,5.000000000000e+02
1.428571e-01,5.000000000000e+02
1.438492e-01,5.000000000000e+02
1.448413e-01,5.000000000000e+02
1.458333e-01,5.000000000000e+02
1.468254e-01,5.000000000000e+02
1.478175e-01,5.000000000000e+02
1.488095e-01,5.000000000000e+02
1.498016e-01,5.000000000000e+02
1.507937e-01,5.000000000000e+02
1.517857e-01,5.000000000000e+02
1.527778e-01,5.000000000000e+02
1.537698e-01,5.000000000000e+02
1.547619e-01,5.000000000000e+02
1.557540e-01,5.000000000000e+02
1.567460e-01,5.000000000000e+02
1.577381e-01,5.000000000000e+02
1.587302e-01,5.000000000000e+02
1.597222e-01,4.000000000000e+01
1.607143e-01,3.799999999999e+01
1.617063e-01,3.558496250069e+01
1.626984e-01,3.399999999992e+01
1.636905e-01,3.299999999983e+01
1.646825e-01,3.199999999966e+01
1.656746e-01,3.167807190469e+01
1.666667e-01,3.099999999933e+01
1.676587e-01,3.067807190427e+01
1.686508e-01,2.999999999866e+01
1.696429e-01,2.980735492052e+01
1.706349e-01,2.932192809274e+01
1.716270e-01,2.899999999731e+01
1.726190e-01,2.858496249714e+01
1.736111e-01,2.799999999463e+01
1.746032e-01,2.799999999463e+01
1.755952e-01,2.758496249356e+01
1.765873e-01,2.741503749122e+01
1.775794e-01,2.709310939431e+01
1.785714e-01,2.699999998925e+01
1.795635e-01,2.680735490977e+01
1.805556e-01,2.658496248639e+01
1.815476e-01,2.632192807769e+01
1.825397e-01,2.599999997850e+01
1.835317e-01,2.599999997850e+01
1.845238e-01,2.580735489749e+01
1.855159e-01,2.558496247206e+01
1.865079e-01,2.541503746703e+01
1.875000e-01,2.519264504032e+01
1.884921e-01,2.499999995700e+01
1.894841e-01,2.499999995700e+01
1.904762e-01,2.467807185137e+01
1.914683e-01,2.458496244339e+01
1.924603e-01,2.441503743479e+01
1.934524e-01,2.419264500270e+01
1.944444e-01,2.399999991401e+01
1.954365e-01,2.399999991401e+01
1.964286e-01,2.380735482378e+01
1.974206e-01,2.367807179762e+01
1.984127e-01,2.358496238607e+01
1.994048e-01,2.341503737029e+01
2.003968e-01,2.332192795730e+01
2.013889e-01,2.316992484857e+01
2.023810e-01,2.299999982802e+01
2.033730e-01,2.299999982802e+01
2.043651e-01,2.280735472551e+01
2.053571e-01,2.267807169013e+01
2.063492e-01,2.258496227141e+01
2.073413e-01,2.245943136848e+01
2.083333e-01,2.241503724130e+01
2.093254e-01,2.229956000239e+01
2.103175e-01,2.209310908192e+01
2.113095e-01,2.199999965603e+01
2.123016e-01,2.199999965603e+01
2.132937e-01,2.183007461160e+01
2.142857e-01,2.180735452895e+01
2.152778e-01,2.167807147516e+01
2.162698e-01,2.158496204210e+01
2.172619e-01,2.145943111832e+01
2.182540e-01,2.141503698333e+01
2.192460e-01,2.132192754454e+01
2.202381e-01,2.119264447600e+01
2.212302e-01,2.109310875946e+01
2.222222e-01,2.099999931207e+01
2.232143e-01,2.099999931207e+01
2.242063e-01,2.090688986182e+01
2.251984e-01,2.080735413585e+01
2.261905e-01,2.067807104520e+01
2.271825e-01,2.058496158348e+01
2.281746e-01,2.054056743546e+01
2.291667e-01,2.041503646738e+01
2.301587e-01,2.041503646738e+01
2.311508e-01,2.029955916397e+01
2.321429e-01,2.019264387406e+01
2.331349e-01,1.999999862414e+01
2.341270e-01,1.999999862414e+01
2.351190e-01,1.999999862414e+01
2.361111e-01,1.990688912802e+01
2.371032e-01,1.980735334964e+01
2.380952e-01,1.967807018529e+01
2.390873e-01,1.958496066624e+01
2.400794e-01,1.958496066624e+01
2.410714e-01,1.945942961738e+01
2.420635e-01,1.941503543549e+01
2.430556e-01,1.932192589351e+01
2.440476e-01,1.929955804608e+01
2.450397e-01,1.919264267018e+01
2.460317e-01,1.909310682465e+01
2.470238e-01,1.899999724827e+01
2.480159e-01,1.899999724827e+01
2.490079e-01,1.899999724827e+01
2.500000e-01,1.883007190287e+01
2.509921e-01,1.880735177723e+01
2.519841e-01,1.870043633140e+01
2.529762e-01,1.867806846546e+01
2.539683e-01,1.858495883175e+01
2.549603e-01,1.854056459774e+01
2.559524e-01,1.841503337169e+01
2.569444e-01,1.841503337169e+01
2.579365e-01,1.832192369212e+01
2.589286e-01,1.829955581030e+01
2.599206e-01,1.819264026242e+01
2.609127e-01,1.816992010948e+01
2.619048e-01,1.799999449654e+01
2.628968e-01,1.799999449654e+01
2.638889e-01,1.799999449654e+01
2.648810e-01,1.799999449654e+01
2.658730e-01,1.783006880717e+01
2.668651e-01,1.780734863239e+01
2.678571e-01,1.773695899002e+01
2.688492e-01,1.767806502579e+01
2.698413e-01,1.758495516278e+01
2.708333e-01,1.758495516278e+01
2.718254e-01,1.754056081411e+01
2.728175e-01,1.741502924409e+01
2.738095e-01,1.741502924409e+01
2.748016e-01,1.732191928935e+01
2.757937e-01,1.729955133873e+01
2.767857e-01,1.722238298683e+01
2.777778e-01,1.719263544688e+01
2.787698e-01,1.716991521751e+01
2.797619e-01,1.699998899307e+01
2.807540e-01,1.699998899307e+01
2.817460e-01,1.699998899307e+01
2.827381e-01,1.699998899307e+01
2.837302e-01,1.690687885488e+01
2.847222e-01,1.680734234270e+01
2.857143e-01,1.680734234270e+01
2.867063e-01,1.673695238584e+01
2.876984e-01,1.667805814643e+01
2.886905e-01,1.667805814643e+01
2.896825e-01,1.658494782479e+01
2.906746e-01,1.658494782479e+01
2.916667e-01,1.645941560853e+01
2.926587e-01,1.641502098885e+01
2.936508e-01,1.641502098885e+01
2.946429e-01,1.632191048376e+01
2.956349e-01,1.629954239555e+01
2.966270e-01,1.626301606090e+01
2.976190e-01,1.619262581576e+01
2.986111e-01,1.616990543351e+01
2.996032e-01,1.609308876633e+01
3.005952e-01,1.599997798605e+01
3.015873e-01,1.599997798605e+01
3.025794e-01,1.599997798605e+01
3.035714e-01,1.599997798605e+01
3.045635e-01,1.590686711405e+01
3.055556e-01,1.580732976323e+01
3.065476e-01,1.580732976323e+01
3.075397e-01,1.573693917739e+01
3.085317e-01,1.567804438763e+01
3.095238e-01,1.567804438763e+01
3.105159e-01,1.558493314872e+01
3.115079e-01,1.558493314872e+01
3.125000e-01,1.554053811210e+01
3.134921e-01,1.541500447823e+01
3.144841e-01,1.541500447823e+01
3.154762e-01,1.541500447823e+01
3.164683e-01,1.532189287241e+01
3.174603e-01,1.529952450902e+01
3.184524e-01,1.522235468294e+01
3.194444e-01,1.519260655331e+01
3.204365e-01,1.516988586530e+01
3.214286e-01,1.509306812796e+01
3.224206e-01,1.499995597177e+01
3.234127e-01,1.499995597177e+01
3.244048e-01,1.499995597177e+01
3.253968e-01,1.499995597177e+01
3.263889e-01,1.499995597177e+01
3.273810e-01,1.488447508527e+01
3.283730e-01,1.483002546670e+01
3.293651e-01,1.480730460397e+01
3.303571e-01,1.477755621226e+01
3.313492e-01,1.470038552936e+01
3.323413e-01,1.467801686961e+01
3.333333e-01,1.467801686961e+01
3.343254e-01,1.458490379612e+01
3.353175e-01,1.458490379612e+01
3.363095e-01,1.454050784220e+01
3.373016e-01,1.445936757713e+01
3.382937e-01,1.441497145643e+01
3.392857e-01,1.441497145643e+01
3.402778e-01,1.441497145643e+01
3.412698e-01,1.432185764907e+01
3.422619e-01,1.429948873530e+01
3.432540e-01,1.426296102470e+01
3.442460e-01,1.422231694355e+01
3.452381e-01,1.419256802766e+01
3.462302e-01,1.416984672810e+01
3.472222e-01,1.411539593348e+01
3.482143e-01,1.399991194220e+01
3.492063e-01,1.399991194220e+01
3.501984e-01,1.399991194220e+01
3.511905e-01,1.399991194220e+01
3.521825e-01,1.399991194220e+01
3.531746e-01,1.390679666709e+01
3.541667e-01,1.387437305459e+01
3.551587e-01,1.382997593315e+01
3.561508e-01,1.380725428413e+01
3.571429e-01,1.377750484404e+01
3.581349e-01,1.373685992416e+01
3.591270e-01,1.370033133854e+01
3.601190e-01,1.367796183202e+01
3.611111e-01,1.358484508912e+01
3.621032e-01,1.358484508912e+01
3.630952e-01,1.358484508912e+01
3.640873e-01,1.354044730050e+01
3.650794e-01,1.345930353278e+01
3.660714e-01,1.341490541056e+01
3.670635e-01,1.341490541056e+01
3.680556e-01,1.341490541056e+01
3.690476e-01,1.332178719982e+01
3.700397e-01,1.332178719982e+01
3.710317e-01,1.329941718520e+01
3.720238e-01,1.326288763984e+01
3.730159e-01,1.322224146181e+01
3.740079e-01,1.319249097326e+01
3.750000e-01,1.316976845052e+01
3.759921e-01,1.311531464497e+01
3.769841e-01,1.309294429160e+01
3.779762e-01,1.299982387902e+01
3.789683e-01,1.299982387902e+01
3.799603e-01,1.299982387902e+01
3.809524e-01,1.299982387902e+01
3.819444e-01,1.299982387902e+01
3.829365e-01,1.290670273246e+01
3.839286e-01,1.287427698487e+01
3.849206e-01,1.282987686094e+01
3.859127e-01,1.280715363918e+01
3.869048e-01,1.280715363918e+01
3.878968e-01,1.273675424640e+01
3.888889e-01,1.270022295080e+01
3.898810e-01,1.267785175052e+01
3.908730e-01,1.267785175052e+01
3.918651e-01,1.258472766796e+01
3.928571e-01,1.258472766796e+01
3.938492e-01,1.258472766796e+01
3.948413e-01,1.254032620947e+01
3.958333e-01,1.251432659743e+01
3.968254e-01,1.245917543555e+01
3.978175e-01,1.241477330974e+01
3.988095e-01,1.241477330974e+01
3.998016e-01,1.241477330974e+01
4.007937e-01,1.232164629099e+01
4.017857e-01,1.232164629099e+01
4.027778e-01,1.229927407434e+01
4.037698e-01,1.226274085891e+01
4.047619e-01,1.222209048648e+01
4.057540e-01,1.219233685211e+01
4.067460e-01,1.219233685211e+01
4.077381e-01,1.216961188260e+01
4.087302e-01,1.211515205419e+01
4.097222e-01,1.209277915991e+01
4.107143e-01,1.199964773653e+01
4.117063e-01,1.199964773653e+01
4.126984e-01,1.199964773653e+01
4.136905e-01,1.199964773653e+01
4.146825e-01,1.199964773653e+01
4.156746e-01,1.199964773653e+01
4.166667e-01,1.190651484485e+01
4.176587e-01,1.187408482623e+01
4.186508e-01,1.182967869610e+01
4.196429e-01,1.180695232821e+01
4.206349e-01,1.180695232821e+01
4.216270e-01,1.177719659625e+01
4.226190e-01,1.173654286768e+01
4.236111e-01,1.170000615088e+01
4.246032e-01,1.167763156233e+01
4.255952e-01,1.167763156233e+01
4.265873e-01,1.158449279698e+01
4.275794e-01,1.158449279698e+01
4.285714e-01,1.158449279698e+01
4.295635e-01,1.154008399691e+01
4.305556e-01,1.148492356731e+01
4.315476e-01,1.145891920697e+01
4.325397e-01,1.141450907181e+01
4.335317e-01,1.141450907181e+01
4.345238e-01,1.141450907181e+01
4.355159e-01,1.132136443204e+01
4.365079e-01,1.132136443204e+01
4.375000e-01,1.132136443204e+01
4.384921e-01,1.129898781003e+01
4.394841e-01,1.126244725225e+01
4.404762e-01,1.122178848843e+01
4.414683e-01,1.119202856041e+01
4.424603e-01,1.119202856041e+01
4.434524e-01,1.116929869579e+01
4.444444e-01,1.112488500000e+01
4.454365e-01,1.109244883981e+01
4.464286e-01,1.099929538702e+01
4.474206e-01,1.099929538702e+01
4.484127e-01,1.099929538702e+01
4.494048e-01,1.099929538702e+01
4.503968e-01,1.099929538702e+01
4.513889e-01,1.099929538702e+01
4.523810e-01,1.099929538702e+01
4.533730e-01,1.090613899620e+01
4.543651e-01,1.088375943632e+01
4.553571e-01,1.084721398200e+01
4.563492e-01,1.082928228476e+01
4.573413e-01,1.080654962199e+01
4.583333e-01,1.077678549673e+01
4.593254e-01,1.077678549673e+01
4.603175e-01,1.073612001729e+01
4.613095e-01,1.069957245329e+01
4.623016e-01,1.067719108511e+01
4.632937e-01,1.067719108511e+01
4.642857e-01,1.063652392642e+01
4.652778e-01,1.058402294026e+01
4.662698e-01,1.058402294026e+01
4.672619e-01,1.058402294026e+01
4.682540e-01,1.053959944977e+01
4.692460e-01,1.051358661828e+01
4.702381e-01,1.045840661324e+01
4.712302e-01,1.041398045072e+01
4.722222e-01,1.041398045072e+01
4.732143e-01,1.041398045072e+01
4.742063e-01,1.041398045072e+01
4.751984e-01,1.032080054888e+01
4.761905e-01,1.032080054888e+01
4.771825e-01,1.032080054888e+01
4.781746e-01,1.029841511095e+01
4.791667e-01,1.026185985961e+01
4.801587e-01,1.022118430260e+01
4.811508e-01,1.022118430260e+01
4.821429e-01,1.019141177930e+01
4.831349e-01,1.016867211813e+01
4.841270e-01,1.015073454221e+01
4.851190e-01,1.012423882863e+01
4.861111e-01,1.010560636294e+01
4.871032e-01,1.009178797264e+01
4.880952e-01,9.998590429745e+00
4.890873e-01,9.998590429745e+00
4.900794e-01,9.998590429745e+00
4.910714e-01,9.998590429745e+00
4.920635e-01,9.998590429745e+00
4.930556e-01,9.998590429745e+00
4.940476e-01,9.998590429745e+00
4.950397e-01,9.905387005018e+00
4.960317e-01,9.882995685948e+00
4.970238e-01,9.872931336594e+00
4.980159e-01,9.828489135147e+00
4.990079e-01,9.805743872152e+00
5.000000e-01,9.805743872152e+00
5.009921e-01,9.775962946080e+00
5.019841e-01,9.735273944520e+00
5.029762e-01,9.735273944520e+00
5.039683e-01,9.698704666770e+00
5.049603e-01,9.676309727001e+00
5.059524e-01,9.676309727001e+00
5.069444e-01,9.650282458934e+00
5.079365e-01,9.583082767503e+00
5.089286e-01,9.583082767503e+00
5.099206e-01,9.583082767503e+00
5.109127e-01,9.583082767503e+00
5.119048e-01,9.538629866999e+00
5.128968e-01,9.512599388629e+00
5.138889e-01,9.483412733529e+00
5.148810e-01,9.457380879073e+00
5.158730e-01,9.412922627108e+00
5.168651e-01,9.412922627108e+00
5.178571e-01,9.412922627108e+00
5.188492e-01,9.376342482805e+00
5.198413e-01,9.319672120947e+00
5.208333e-01,9.319672120947e+00
5.218254e-01,9.319672120947e+00
5.228175e-01,9.297269030320e+00
5.238095e-01,9.260684356380e+00
5.248016e-01,9.219975171331e+00
5.257937e-01,9.219975171331e+00
5.267857e-01,9.190177425469e+00
5.277778e-01,9.190177425469e+00
5.287698e-01,9.167418145832e+00
5.297619e-01,9.122945617003e+00
5.307540e-01,9.112873857241e+00
5.317460e-01,9.104296333473e+00
5.327381e-01,9.090465329412e+00
5.337302e-01,8.997179480938e+00
5.347222e-01,8.997179480938e+00
5.357143e-01,8.997179480938e+00
5.367063e-01,8.997179480938e+00
5.376984e-01,8.997179480938e+00
5.386905e-01,8.997179480938e+00
5.396825e-01,8.997179480938e+00
5.406746e-01,8.903881845736e+00
5.416667e-01,8.897442130579e+00
5.426587e-01,8.881466971168e+00
5.436508e-01,8.871391914387e+00
5.446429e-01,8.844862655831e+00
5.456349e-01,8.826901526578e+00
5.466270e-01,8.804131021183e+00
5.476190e-01,8.804131021183e+00
5.486111e-01,8.774316436521e+00
5.496032e-01,8.733580308982e+00
5.505952e-01,8.696967526234e+00
5.515873e-01,8.674545393846e+00
5.525794e-01,8.674545393846e+00
5.535714e-01,8.674545393846e+00
5.545635e-01,8.648485987069e+00
5.555556e-01,8.581200581925e+00
5.565476e-01,8.581200581925e+00
5.575397e-01,8.581200581925e+00
5.585317e-01,8.581200581925e+00
5.595238e-01,8.581200581925e+00
5.605159e-01,8.536688744396e+00
5.615079e-01,8.481395824154e+00
5.625000e-01,8.455327220305e+00
5.634921e-01,8.410804650157e+00
5.644841e-01,8.410804650157e+00
5.654762e-01,8.410804650157e+00
5.664683e-01,8.410804650157e+00
5.674603e-01,8.410804650157e+00
5.684524e-01,8.343488579948e+00
5.694444e-01,8.317412613765e+00
5.704365e-01,8.317412613765e+00
5.714286e-01,8.317412613765e+00
5.724206e-01,8.294974134084e+00
5.734127e-01,8.258330472612e+00
5.744048e-01,8.217553864400e+00
5.753968e-01,8.217553864400e+00
5.763889e-01,8.187705544975e+00
5.773810e-01,8.187705544975e+00
5.783730e-01,8.164906926676e+00
5.793651e-01,8.132371198733e+00
5.803571e-01,8.120355710890e+00
5.813492e-01,8.110265790775e+00
5.823413e-01,8.094266236289e+00
5.833333e-01,8.087816399650e+00
5.843254e-01,7.994353436859e+00
5.853175e-01,7.994353436859e+00
5.863095e-01,7.994353436859e+00
5.873016e-01,7.994353436859e+00
5.882937e-01,7.994353436859e+00
5.892857e-01,7.994353436859e+00
5.902778e-01,7.994353436859e+00
5.912698e-01,7.994353436859e+00
5.922619e-01,7.900866807981e+00
5.932540e-01,7.894413590441e+00
5.942460e-01,7.878404673417e+00
5.952381e-01,7.868308133289e+00
5.962302e-01,7.856284039385e+00
5.972222e-01,7.823721058574e+00
5.982143e-01,7.813781191217e+00
5.992063e-01,7.800899899920e+00
6.001984e-01,7.800899899920e+00
6.011905e-01,7.771017769303e+00
6.021825e-01,7.730187061535e+00
6.031746e-01,7.730187061535e+00
6.041667e-01,7.693486957499e+00
6.051587e-01,7.671010241278e+00
6.061508e-01,7.671010241278e+00
6.071429e-01,7.671010241278e+00
6.081349e-01,7.644886318373e+00
6.091270e-01,7.630165986183e+00
6.101190e-01,7.592457037268e+00
6.111111e-01,7.577428828036e+00
6.121032e-01,7.577428828036e+00
6.130952e-01,7.577428828036e+00
6.140873e-01,7.577428828036e+00
6.150794e-01,7.532798646329e+00
6.160714e-01,7.506661781844e+00
6.170635e-01,7.477353526635e+00
6.180556e-01,7.467605550083e+00
6.190476e-01,7.451211111832e+00
6.200397e-01,7.406559345355e+00
6.210317e-01,7.406559345355e+00
6.220238e-01,7.406559345355e+00
6.230159e-01,7.406559345355e+00
6.240079e-01,7.369815424284e+00
6.250000e-01,7.339040182464e+00
6.259921e-01,7.312882955284e+00
6.269841e-01,7.312882955284e+00
6.279762e-01,7.312882955284e+00
6.289683e-01,7.290373361013e+00
6.299603e-01,7.253611151947e+00
6.309524e-01,7.253611151947e+00
6.319444e-01,7.212699025133e+00
6.329365e-01,7.212699025133e+00
6.339286e-01,7.182749041800e+00
6.349206e-01,7.182749041800e+00
6.359127e-01,7.159871336778e+00
6.369048e-01,7.141823313563e+00
6.378968e-01,7.127220550488e+00
6.388889e-01,7.115161908700e+00
6.398810e-01,7.105035470698e+00
6.408730e-01,7.088977481852e+00
6.418651e-01,7.082503904236e+00
6.428571e-01,6.988684686772e+00
6.438492e-01,6.988684686772e+00
6.448413e-01,6.988684686772e+00
6.458333e-01,6.988684686772e+00
6.468254e-01,6.988684686772e+00
6.478175e-01,6.988684686772e+00
6.488095e-01,6.988684686772e+00
6.498016e-01,6.988684686772e+00
6.507937e-01,6.988684686772e+00
6.517857e-01,6.918863237275e+00
6.527778e-01,6.894817763308e+00
6.537698e-01,6.894817763308e+00
6.547619e-01,6.880895387076e+00
6.557540e-01,6.872260508346e+00
6.567460e-01,6.862120725488e+00
6.577381e-01,6.850044735204e+00
6.587302e-01,6.820178962415e+00
6.597222e-01,6.820178962415e+00
6.607143e-01,6.817339010630e+00
6.617063e-01,6.794415866350e+00
6.626984e-01,6.794415866350e+00
6.636905e-01,6.794415866350e+00
6.646825e-01,6.764397721446e+00
6.656746e-01,6.764397721446e+00
6.666667e-01,6.723376529418e+00
6.676587e-01,6.723376529418e+00
6.686508e-01,6.714245517666e+00
6.696429e-01,6.686500527183e+00
6.706349e-01,6.686500527183e+00
6.716270e-01,6.663913842116e+00
6.726190e-01,6.663913842116e+00
6.736111e-01,6.663913842116e+00
6.746032e-01,6.637659923811e+00
6.755952e-01,6.606761091000e+00
6.765873e-01,6.599912842187e+00
6.775794e-01,6.599912842187e+00
6.785714e-01,6.569855608331e+00
6.795635e-01,6.569855608331e+00
6.805556e-01,6.569855608331e+00
6.815476e-01,6.569855608331e+00
6.825397e-01,6.569855608331e+00
6.835317e-01,6.524986840164e+00
6.845238e-01,6.514823618979e+00
6.855159e-01,6.498706767371e+00
6.865079e-01,6.475733430966e+00
6.875000e-01,6.469234793668e+00
6.884921e-01,6.469234793668e+00
6.894841e-01,6.442943495849e+00
6.904762e-01,6.430832658384e+00
6.914683e-01,6.398031073973e+00
6.924603e-01,6.398031073973e+00
6.934524e-01,6.398031073973e+00
6.944444e-01,6.398031073973e+00
6.954365e-01,6.361066488794e+00
6.964286e-01,6.339850002885e+00
6.974206e-01,6.339850002885e+00
6.984127e-01,6.339850002885e+00
6.994048e-01,6.330102026333e+00
7.003968e-01,6.303780748177e+00
7.013889e-01,6.303780748177e+00
7.023810e-01,6.303780748177e+00
7.033730e-01,6.281127563762e+00
7.043651e-01,6.270944166169e+00
7.053571e-01,6.244125943284e+00
7.063492e-01,6.241585986570e+00
7.073413e-01,6.202940058670e+00
7.083333e-01,6.202940058670e+00
7.093254e-01,6.189824558880e+00
7.103175e-01,6.189824558880e+00
7.113095e-01,6.172784655582e+00
7.123016e-01,6.172784655582e+00
7.132937e-01,6.149747119505e+00
7.142857e-01,6.136136687986e+00
7.152778e-01,6.131571193540e+00
7.162698e-01,6.104717871348e+00
7.172619e-01,6.094517598784e+00
7.182540e-01,6.085829909507e+00
7.192460e-01,6.078341451282e+00
7.202381e-01,6.071819863498e+00
7.212302e-01,6.022367813028e+00
7.222222e-01,6.022367813028e+00
7.232143e-01,5.977279923500e+00
7.242063e-01,5.977279923500e+00
7.251984e-01,5.977279923500e+00
7.261905e-01,5.977279923500e+00
7.271825e-01,5.977279923500e+00
7.281746e-01,5.977279923500e+00
7.291667e-01,5.977279923500e+00
7.301587e-01,5.977279923500e+00
7.311508e-01,5.977279923500e+00
7.321429e-01,5.977279923500e+00
7.331349e-01,5.977279923500e+00
7.341270e-01,5.930737337563e+00
7.351190e-01,5.930737337563e+00
7.361111e-01,5.882643049362e+00
7.371032e-01,5.882643049362e+00
7.380952e-01,5.882643049362e+00
7.390873e-01,5.868602110884e+00
7.400794e-01,5.859893116071e+00
7.410714e-01,5.849665726916e+00
7.420635e-01,5.837484588242e+00
7.430556e-01,5.832890014165e+00
7.440476e-01,5.832890014165e+00
7.450397e-01,5.832890014165e+00
7.460317e-01,5.822730147945e+00
7.470238e-01,5.804489588363e+00
7.480159e-01,5.781359713525e+00
7.490079e-01,5.781359713525e+00
7.500000e-01,5.781359713525e+00
7.509921e-01,5.781359713525e+00
7.519841e-01,5.763765653510e+00
7.529762e-01,5.751065791211e+00
7.539683e-01,5.732102182247e+00
7.549603e-01,5.727920454563e+00
7.559524e-01,5.727920454563e+00
7.569444e-01,5.709658248170e+00
7.579365e-01,5.709658248170e+00
7.589286e-01,5.709658248170e+00
7.599206e-01,5.672425341971e+00
7.609127e-01,5.672425341971e+00
7.619048e-01,5.672425341971e+00
7.628968e-01,5.649615459063e+00
7.638889e-01,5.649615459063e+00
7.648810e-01,5.649615459063e+00
7.658730e-01,5.623097629608e+00
7.668651e-01,5.614709844115e+00
7.678571e-01,5.614709844115e+00
7.688492e-01,5.614709844115e+00
7.698413e-01,5.614709844115e+00
7.708333e-01,5.614709844115e+00
7.718254e-01,5.608152128093e+00
7.728175e-01,5.591881914661e+00
7.738095e-01,5.554588851678e+00
7.748016e-01,5.554588851678e+00
7.757937e-01,5.554588851678e+00
7.767857e-01,5.554588851678e+00
7.777778e-01,5.554588851678e+00
7.787698e-01,5.554588851678e+00
7.797619e-01,5.554588851678e+00
7.807540e-01,5.554588851678e+00
7.817460e-01,5.509235174558e+00
7.827381e-01,5.498959982824e+00
7.837302e-01,5.491853096330e+00
7.847222e-01,5.491853096330e+00
7.857143e-01,5.491853096330e+00
7.867063e-01,5.482663924875e+00
7.876984e-01,5.452858964714e+00
7.886905e-01,5.452858964714e+00
7.896825e-01,5.436551393939e+00
7.906746e-01,5.426264754702e+00
7.916667e-01,5.426264754702e+00
7.926587e-01,5.426264754702e+00
7.936508e-01,5.412781525338e+00
7.946429e-01,5.380821783941e+00
7.956349e-01,5.380821783941e+00
7.966270e-01,5.380821783941e+00
7.976190e-01,5.380821783941e+00
7.986111e-01,5.380821783941e+00
7.996032e-01,5.357552004618e+00
8.005952e-01,5.357552004618e+00
8.015873e-01,5.357552004618e+00
8.025794e-01,5.357552004618e+00
8.035714e-01,5.357552004618e+00
8.045635e-01,5.343407822298e+00
8.055556e-01,5.327071398163e+00
8.065476e-01,5.300123724569e+00
8.075397e-01,5.285402218862e+00
8.085317e-01,5.285402218862e+00
8.095238e-01,5.285402218862e+00
8.105159e-01,5.285402218862e+00
8.115079e-01,5.285402218862e+00
8.125000e-01,5.285402218862e+00
8.134921e-01,5.262456287196e+00
8.144841e-01,5.260527550223e+00
8.154762e-01,5.260527550223e+00
8.164683e-01,5.252139764730e+00
8.174603e-01,5.224966365000e+00
8.184524e-01,5.224966365000e+00
8.194444e-01,5.209453365629e+00
8.204365e-01,5.209453365629e+00
8.214286e-01,5.209453365629e+00
8.224206e-01,5.202346479135e+00
8.234127e-01,5.183221824056e+00
8.244048e-01,5.183221824056e+00
8.253968e-01,5.177917792196e+00
8.263889e-01,5.156504485680e+00
8.273810e-01,5.156504485680e+00
8.283730e-01,5.152647010010e+00
8.293651e-01,5.152647010010e+00
8.303571e-01,5.129283016945e+00
8.313492e-01,5.129283016945e+00
8.323413e-01,5.129283016945e+00
8.333333e-01,5.129283016945e+00
8.343254e-01,5.110845768688e+00
8.353175e-01,5.083600201618e+00
8.363095e-01,5.073248982031e+00
8.373016e-01,5.073248982031e+00
8.382937e-01,5.064431872595e+00
8.392857e-01,5.056831222597e+00
8.402778e-01,5.050211445954e+00
8.412698e-01,5.044394119358e+00
8.422619e-01,5.044394119358e+00
8.432540e-01,5.044394119358e+00
8.442460e-01,5.044394119358e+00
8.452381e-01,5.044394119358e+00
8.462302e-01,5.044394119358e+00
8.472222e-01,5.044394119358e+00
8.482143e-01,4.954196310387e+00
8.492063e-01,4.954196310387e+00
8.501984e-01,4.954196310387e+00
8.511905e-01,4.954196310387e+00
8.521825e-01,4.954196310387e+00
8.531746e-01,4.954196310387e+00
8.541667e-01,4.954196310387e+00
8.551587e-01,4.954196310387e+00
8.561508e-01,4.954196310387e+00
8.571429e-01,4.954196310387e+00
8.581349e-01,4.954196310387e+00
8.591270e-01,4.954196310387e+00
8.601190e-01,4.954196310387e+00
8.611111e-01,4.954196310387e+00
8.621032e-01,4.940837927532e+00
8.630952e-01,4.922832139478e+00
8.640873e-01,4.897240425575e+00
8.650794e-01,4.857980995128e+00
8.660714e-01,4.857980995128e+00
8.670635e-01,4.857980995128e+00
8.680556e-01,4.857980995128e+00
8.690476e-01,4.857980995128e+00
8.700397e-01,4.857980995128e+00
8.710317e-01,4.843696769121e+00
8.720238e-01,4.834835658480e+00
8.730159e-01,4.829269698486e+00
8.740079e-01,4.824428435417e+00
8.750000e-01,4.812031409267e+00
8.759921e-01,4.797012977836e+00
8.769841e-01,4.790076930626e+00
8.779762e-01,4.790076930626e+00
8.789683e-01,4.778442230142e+00
8.799603e-01,4.754887502163e+00
8.809524e-01,4.754887502163e+00
8.819444e-01,4.754887502163e+00
8.829365e-01,4.754887502163e+00
8.839286e-01,4.754887502163e+00
8.849206e-01,4.754887502163e+00
8.859127e-01,4.740567830846e+00
8.869048e-01,4.724026538459e+00
8.878968e-01,4.724026538459e+00
8.888889e-01,4.704701744995e+00
8.898810e-01,4.681824039974e+00
8.908730e-01,4.681824039974e+00
8.918651e-01,4.654310547412e+00
8.928571e-01,4.643856189775e+00
8.938492e-01,4.643856189775e+00
8.948413e-01,4.643856189775e+00
8.958333e-01,4.643856189775e+00
8.968254e-01,4.643856189775e+00
8.978175e-01,4.643856189775e+00
8.988095e-01,4.643856189775e+00
8.998016e-01,4.643856189775e+00
9.007937e-01,4.643856189775e+00
9.017857e-01,4.620586410452e+00
9.027778e-01,4.620586410452e+00
9.037698e-01,4.593524514225e+00
9.047619e-01,4.576349370416e+00
9.057540e-01,4.561655127229e+00
9.067460e-01,4.523561956057e+00
9.077381e-01,4.523561956057e+00
9.087302e-01,4.523561956057e+00
9.097222e-01,4.523561956057e+00
9.107143e-01,4.523561956057e+00
9.117063e-01,4.523561956057e+00
9.126984e-01,4.523561956057e+00
9.136905e-01,4.523561956057e+00
9.146825e-01,4.523561956057e+00
9.156746e-01,4.523561956057e+00
9.166667e-01,4.489714185573e+00
9.176587e-01,4.481126689737e+00
9.186508e-01,4.481126689737e+00
9.196429e-01,4.450032920635e+00
9.206349e-01,4.450032920635e+00
9.216270e-01,4.419538891514e+00
9.226190e-01,4.392317422779e+00
9.236111e-01,4.392317422779e+00
9.246032e-01,4.392317422779e+00
9.255952e-01,4.392317422779e+00
9.265873e-01,4.392317422779e+00
9.275794e-01,4.392317422779e+00
9.285714e-01,4.392317422779e+00
9.295635e-01,4.392317422779e+00
9.305556e-01,4.345774836842e+00
9.315476e-01,4.345774836842e+00
9.325397e-01,4.345774836842e+00
9.335317e-01,4.345774836842e+00
9.345238e-01,4.297680548641e+00
9.355159e-01,4.290677160903e+00
9.365079e-01,4.269460674993e+00
9.375000e-01,4.247927513444e+00
9.384921e-01,4.247927513444e+00
9.394841e-01,4.247927513444e+00
9.404762e-01,4.247927513444e+00
9.414683e-01,4.247927513444e+00
9.424603e-01,4.247927513444e+00
9.434524e-01,4.247927513444e+00
9.444444e-01,4.247927513444e+00
9.454365e-01,4.224372785465e+00
9.464286e-01,4.185866545311e+00
9.474206e-01,4.142957953842e+00
9.484127e-01,4.111508315217e+00
9.494048e-01,4.087462841250e+00
9.503968e-01,4.087462841250e+00
9.513889e-01,4.087462841250e+00
9.523810e-01,4.087462841250e+00
9.533730e-01,4.087462841250e+00
9.543651e-01,4.087462841250e+00
9.553571e-01,4.087462841250e+00
9.563492e-01,4.087462841250e+00
9.573413e-01,4.087462841250e+00
9.583333e-01,4.087462841250e+00
9.593254e-01,4.087462841250e+00
9.603175e-01,4.087462841250e+00
9.613095e-01,4.040414268446e+00
9.623016e-01,4.005998740621e+00
9.632937e-01,3.906890595609e+00
9.642857e-01,3.906890595609e+00
9.652778e-01,3.906890595609e+00
9.662698e-01,3.906890595609e+00
9.672619e-01,3.906890595609e+00
9.682540e-01,3.906890595609e+00
9.692460e-01,3.906890595609e+00
9.702381e-01,3.841302253981e+00
9.712302e-01,3.800468536472e+00
9.722222e-01,3.759736901825e+00
9.732143e-01,3.700439718141e+00
9.742063e-01,3.700439718141e+00
9.751984e-01,3.700439718141e+00
9.761905e-01,3.700439718141e+00
9.771825e-01,3.668378508909e+00
9.781746e-01,3.624490864908e+00
9.791667e-01,3.560714954474e+00
9.801587e-01,3.544320516224e+00
9.811508e-01,3.459431618637e+00
9.821429e-01,3.459431618637e+00
9.831349e-01,3.459431618637e+00
9.841270e-01,3.459431618637e+00
9.851190e-01,3.459431618637e+00
9.861111e-01,3.273018494406e+00
9.871032e-01,3.273018494406e+00
9.880952e-01,3.169925001442e+00
9.890873e-01,3.169925001442e+00
9.900794e-01,3.169925001442e+00
9.910714e-01,3.169925001442e+00
9.920635e-01,3.169925001442e+00
9.930556e-01,3.025535092107e+00
9.940476e-01,2.807354922058e+00
9.950397e-01,2.807354922058e+00
9.960317e-01,2.662965012722e+00
9.970238e-01,2.321928094887e+00
9.980159e-01,2.321928094887e+00
9.990079e-01,1.584962500721e+00
1.000000e+00,1.584962500721e+00


==> out/sub-takum16.csv <==
0.000000e+00,5.000000000000e+02
9.999991e-04,9.606320182419e+01
1.999998e-03,9.123919028122e+01
2.999997e-03,8.775643428407e+01
3.999997e-03,8.500629686238e+01
4.999996e-03,8.266191742093e+01
5.999995e-03,8.056550118964e+01
6.999994e-03,7.866069289347e+01
7.999993e-03,7.694749253241e+01
8.999992e-03,7.543717116148e+01
9.999991e-03,7.406210245064e+01
1.099999e-02,7.278847323485e+01
1.199999e-02,7.160501245912e+01
1.299999e-02,7.050044906844e+01
1.399999e-02,6.945224095280e+01
1.499999e-02,6.846038811218e+01
1.599999e-02,6.751361949160e+01
1.699999e-02,6.662320614605e+01
1.799998e-02,6.579478360304e+01
1.899998e-02,6.502835186257e+01
1.999998e-02,6.431263986963e+01
2.099998e-02,6.363355880546e+01
2.199998e-02,6.298829090631e+01
2.299998e-02,6.237401840843e+01
2.399998e-02,6.178510578432e+01
2.499998e-02,6.121873527022e+01
2.599998e-02,6.068054239364e+01
2.699998e-02,6.017052715458e+01
2.799998e-02,5.969150731678e+01
2.899997e-02,5.922939406150e+01
2.999997e-02,5.878982291623e+01
3.099997e-02,5.836715835346e+01
3.199997e-02,5.796140037321e+01
3.299997e-02,5.757959338485e+01
3.399997e-02,5.721962406557e+01
3.499997e-02,5.687656132880e+01
3.599997e-02,5.655251849735e+01
3.699997e-02,5.625207443732e+01
3.799997e-02,5.597205916449e+01
3.899997e-02,5.570718937183e+01
3.999997e-02,5.545922616167e+01
4.099996e-02,5.522253400653e+01
4.199996e-02,5.499147737888e+01
4.299996e-02,5.476711294015e+01
4.399996e-02,5.454838402892e+01
4.499996e-02,5.433352954285e+01
4.599996e-02,5.412360614335e+01
4.699996e-02,5.391755716900e+01
4.799996e-02,5.371503039935e+01
4.899996e-02,5.351496917297e+01
4.999996e-02,5.331666904895e+01
5.099996e-02,5.312048224773e+01
5.199995e-02,5.292605654886e+01
5.299995e-02,5.273444861374e+01
5.399995e-02,5.254424956050e+01
5.499995e-02,5.235475494820e+01
5.599995e-02,5.216807809965e+01
5.699995e-02,5.198351457391e+01
5.799995e-02,5.180176881192e+01
5.899995e-02,5.161896638853e+01
5.999995e-02,5.143968616982e+01
6.099995e-02,5.126075817159e+01
6.199995e-02,5.108323905523e+01
6.299995e-02,5.090853770262e+01
6.399994e-02,5.073383635001e+01
6.499994e-02,5.056054387928e+01
6.599994e-02,5.038725140855e+01
6.699994e-02,5.021677670157e+01
6.799994e-02,5.004630199459e+01
6.899994e-02,4.987829283089e+01
6.999994e-02,4.971098810813e+01
7.099994e-02,4.954474004678e+01
7.199994e-02,4.937954864683e+01
7.299994e-02,4.921576612876e+01
7.399994e-02,4.905409693351e+01
7.499993e-02,4.889313217919e+01
7.599993e-02,4.873251964534e+01
7.699993e-02,4.857261155243e+01
7.799993e-02,4.841481678233e+01
7.899993e-02,4.825807867364e+01
7.999993e-02,4.810204500589e+01
8.099993e-02,4.794706799954e+01
8.199993e-02,4.779385209554e+01
8.299993e-02,4.764063619154e+01
8.399993e-02,4.748882916942e+01
8.499993e-02,4.733843102917e+01
8.599992e-02,4.718908955033e+01
8.699992e-02,4.704186139430e+01
8.799992e-02,4.689604212015e+01
8.899992e-02,4.675092728693e+01
8.999992e-02,4.660722133559e+01
9.099992e-02,4.646492426613e+01
9.199992e-02,4.632403607854e+01
9.299992e-02,4.618455677283e+01
9.399992e-02,4.604789523087e+01
9.499992e-02,4.591123368891e+01
9.599992e-02,4.577738991071e+01
9.699992e-02,4.564636389625e+01
9.799991e-02,4.551639454320e+01
9.899991e-02,4.538853851297e+01
9.999991e-02,4.526173914414e+01
1.009999e-01,4.513775753906e+01
1.019999e-01,4.501518481586e+01
1.029999e-01,4.489261209266e+01
1.039999e-01,4.477426601509e+01
1.049999e-01,4.465521549658e+01
1.059999e-01,4.453757385994e+01
1.069999e-01,4.441922778237e+01
1.079999e-01,4.430299502761e+01
1.089999e-01,4.418781893426e+01
1.099999e-01,4.407229062044e+01
1.109999e-01,4.395711452709e+01
1.119999e-01,4.384440397702e+01
1.129999e-01,4.373098898601e+01
1.139999e-01,4.361898287688e+01
1.149999e-01,4.350627232681e+01
1.159999e-01,4.339461843815e+01
1.169999e-01,4.328366899042e+01
1.179999e-01,4.317377620410e+01
1.189999e-01,4.306388341779e+01
1.199999e-01,4.295399063147e+01
1.209999e-01,4.284550672703e+01
1.219999e-01,4.273631838165e+01
1.229999e-01,4.262713003627e+01
1.239999e-01,4.252005501370e+01
1.249999e-01,4.241157110926e+01
1.259999e-01,4.230308720482e+01
1.269999e-01,4.219601218225e+01
1.279999e-01,4.208893715968e+01
1.289999e-01,4.198186213712e+01
1.299999e-01,4.187549155549e+01
1.309999e-01,4.176982541480e+01
1.319999e-01,4.166345483317e+01
1.329999e-01,4.155673203107e+01
1.339999e-01,4.145212255179e+01
1.349999e-01,4.134645641110e+01
1.359999e-01,4.124079027041e+01
1.369999e-01,4.113653301160e+01
1.379999e-01,4.103227575278e+01
1.389999e-01,4.092660961209e+01
1.399999e-01,4.082305679422e+01
1.409999e-01,4.071809509446e+01
1.419999e-01,4.061524671753e+01
1.429999e-01,4.051098945871e+01
1.439999e-01,4.040778886130e+01
1.449999e-01,4.030529270483e+01
1.459999e-01,4.020244432790e+01
1.469999e-01,4.009959595096e+01
1.479999e-01,3.999674757402e+01
1.489999e-01,3.989389919708e+01
1.499999e-01,3.979245970202e+01
1.509999e-01,3.969031576602e+01
1.519999e-01,3.958817183002e+01
1.529999e-01,3.948602789402e+01
1.539999e-01,3.938423617848e+01
1.549999e-01,3.928244446295e+01
1.559999e-01,3.918135718836e+01
1.569999e-01,3.908026991377e+01
1.579999e-01,3.897953485964e+01
1.589999e-01,3.887809536458e+01
1.599999e-01,3.877736031045e+01
1.609999e-01,3.867662525633e+01
1.619999e-01,3.857518576127e+01
1.629999e-01,3.847374626620e+01
1.639999e-01,3.837230677114e+01
1.649999e-01,3.827227615795e+01
1.659999e-01,3.817189332430e+01
1.669999e-01,3.807080604970e+01
1.679999e-01,3.797077543652e+01
1.689999e-01,3.787074482333e+01
1.699999e-01,3.776930532827e+01
1.709999e-01,3.766927471508e+01
1.719998e-01,3.756924410189e+01
1.729998e-01,3.746956570917e+01
1.739998e-01,3.736918287552e+01
1.749998e-01,3.726774338046e+01
1.759998e-01,3.716841720821e+01
1.769998e-01,3.706768215408e+01
1.779998e-01,3.696765154089e+01
1.789998e-01,3.686762092771e+01
1.799998e-01,3.676618143264e+01
1.809998e-01,3.666474193758e+01
1.819998e-01,3.656471132439e+01
1.829998e-01,3.646468071120e+01
1.839998e-01,3.636465009802e+01
1.849998e-01,3.626461948483e+01
1.859998e-01,3.616423665117e+01
1.869998e-01,3.606455825845e+01
1.879998e-01,3.596593652714e+01
1.889998e-01,3.586731479583e+01
1.899998e-01,3.576869306452e+01
1.909998e-01,3.567007133320e+01
1.919998e-01,3.557215404283e+01
1.929998e-01,3.547564563433e+01
1.939998e-01,3.537772834395e+01
1.949998e-01,3.528121993546e+01
1.959998e-01,3.518400708602e+01
1.969998e-01,3.508679423658e+01
1.979998e-01,3.499099026902e+01
1.989998e-01,3.489518630146e+01
1.999998e-01,3.479938233389e+01
2.009998e-01,3.470357836633e+01
2.019998e-01,3.460777439877e+01
2.029998e-01,3.451197043121e+01
2.039998e-01,3.441616646364e+01
2.049998e-01,3.432036249608e+01
2.059998e-01,3.422596741039e+01
2.069998e-01,3.413157232470e+01
2.079998e-01,3.403647279808e+01
2.089998e-01,3.394278215333e+01
2.099998e-01,3.384697818576e+01
2.109998e-01,3.375328754101e+01
2.119998e-01,3.365924467579e+01
2.129998e-01,3.356520181057e+01
2.139998e-01,3.347080672488e+01
2.149998e-01,3.337676385966e+01
2.159998e-01,3.328342543537e+01
2.169998e-01,3.318903034968e+01
2.179998e-01,3.309533970492e+01
2.189998e-01,3.300164906017e+01
2.199998e-01,3.290866285635e+01
2.209998e-01,3.281567665253e+01
2.219998e-01,3.272163378730e+01
2.229998e-01,3.262970424489e+01
2.239998e-01,3.253566137966e+01
2.249998e-01,3.244373183724e+01
2.259998e-01,3.235074563342e+01
2.269998e-01,3.225775942960e+01
2.279998e-01,3.216547766671e+01
2.289998e-01,3.207319590382e+01
2.299998e-01,3.198161858187e+01
2.309998e-01,3.188863237804e+01
2.319998e-01,3.179705505608e+01
2.329998e-01,3.170547773412e+01
2.339998e-01,3.161460485310e+01
2.349998e-01,3.152232309021e+01
2.359998e-01,3.143215465012e+01
2.369998e-01,3.134057732816e+01
2.379998e-01,3.124900000619e+01
2.389998e-01,3.115883156610e+01
2.399998e-01,3.106866312600e+01
2.409998e-01,3.097849468591e+01
2.419998e-01,3.088832624581e+01
2.429998e-01,3.079815780570e+01
2.439998e-01,3.070798936560e+01
2.449998e-01,3.061782092549e+01
2.459998e-01,3.052765248538e+01
2.469998e-01,3.043748404526e+01
2.479998e-01,3.034872448702e+01
2.489998e-01,3.025996492877e+01
2.499998e-01,3.016979648865e+01
2.509998e-01,3.008103693039e+01
2.519998e-01,2.999227737213e+01
2.529998e-01,2.990210893199e+01
2.539998e-01,2.981475825559e+01
2.549998e-01,2.972599869732e+01
2.559998e-01,2.963723913903e+01
2.569998e-01,2.954847958074e+01
2.579998e-01,2.945972002245e+01
2.589998e-01,2.937236934602e+01
2.599998e-01,2.928360978771e+01
2.609998e-01,2.919485022939e+01
2.619998e-01,2.910749955294e+01
2.629998e-01,2.901979665601e+01
2.639998e-01,2.893209375907e+01
2.649998e-01,2.884333420071e+01
2.659998e-01,2.875598352422e+01
2.669998e-01,2.866792840678e+01
2.679998e-01,2.858057773027e+01
2.689998e-01,2.849322705374e+01
2.699998e-01,2.840622859767e+01
2.709998e-01,2.831852570064e+01
2.719998e-01,2.823258390595e+01
2.729998e-01,2.814523322936e+01
2.739998e-01,2.805929143463e+01
2.749998e-01,2.797194075801e+01
2.759998e-01,2.788459008136e+01
2.769998e-01,2.780005716846e+01
2.779998e-01,2.771270649177e+01
2.789998e-01,2.762641247647e+01
2.799998e-01,2.754082290208e+01
2.809998e-01,2.745488110720e+01
2.819998e-01,2.736893931229e+01
2.829998e-01,2.728299751735e+01
2.839998e-01,2.719705572238e+01
2.849998e-01,2.711252280926e+01
2.859998e-01,2.702798989611e+01
2.869997e-01,2.694345698292e+01
2.879997e-01,2.685892406970e+01
2.889997e-01,2.677439115643e+01
2.899997e-01,2.668985824312e+01
2.909997e-01,2.660673421165e+01
2.919997e-01,2.652361018014e+01
2.929997e-01,2.643907726668e+01
2.939997e-01,2.635665767601e+01
2.949997e-01,2.627282920340e+01
2.959997e-01,2.619040961261e+01
2.969997e-01,2.610799002176e+01
2.979997e-01,2.602486598991e+01
2.989997e-01,2.594315083987e+01
2.999997e-01,2.586143568977e+01
3.009997e-01,2.577972053959e+01
3.019997e-01,2.569800538933e+01
3.029997e-01,2.561910800279e+01
3.039997e-01,2.553739285236e+01
3.049997e-01,2.545602992231e+01
3.059997e-01,2.537678031502e+01
3.069997e-01,2.529506516429e+01
3.079997e-01,2.521616777727e+01
3.089997e-01,2.513445262632e+01
3.099997e-01,2.505555523907e+01
3.109997e-01,2.497665785169e+01
3.119997e-01,2.489670380275e+01
3.129997e-01,2.481745419462e+01
3.139997e-01,2.473855680683e+01
3.149997e-01,2.465965941888e+01
3.159997e-01,2.458076203078e+01
3.169997e-01,2.450221686298e+01
3.179997e-01,2.442437613597e+01
3.189997e-01,2.434688762926e+01
3.199997e-01,2.426939912236e+01
3.209997e-01,2.419191061525e+01
3.219997e-01,2.411547876939e+01
3.229997e-01,2.403975136428e+01
3.239997e-01,2.396226285649e+01
3.249997e-01,2.388759211238e+01
3.259997e-01,2.381186470655e+01
3.269997e-01,2.373684174143e+01
3.279997e-01,2.366217099652e+01
3.289997e-01,2.358750025133e+01
3.299997e-01,2.351282950583e+01
3.309997e-01,2.344238540600e+01
3.319997e-01,2.336912354187e+01
3.329997e-01,2.329550945688e+01
3.339997e-01,2.322154315103e+01
3.349997e-01,2.315074682935e+01
3.359997e-01,2.307818940475e+01
3.369997e-01,2.300915418485e+01
3.379997e-01,2.293659675942e+01
3.389997e-01,2.286615265664e+01
3.399997e-01,2.279570855340e+01
3.409997e-01,2.272702555229e+01
3.419997e-01,2.265763810967e+01
3.429997e-01,2.258825066654e+01
3.439997e-01,2.251991988446e+01
3.449997e-01,2.245335020450e+01
3.459997e-01,2.238713274453e+01
3.469997e-01,2.231985862240e+01
3.479997e-01,2.225364116130e+01
3.489997e-01,2.218707147904e+01
3.499997e-01,2.212120623723e+01
3.509997e-01,2.205745431806e+01
3.519997e-01,2.199475905990e+01
3.529997e-01,2.193206380109e+01
3.539997e-01,2.186913915944e+01
3.549997e-01,2.180667328140e+01
3.559997e-01,2.174327357932e+01
3.569997e-01,2.168128275873e+01
3.579997e-01,2.161999637852e+01
3.589997e-01,2.155800555633e+01
3.599997e-01,2.149953693915e+01
3.609997e-01,2.143754611525e+01
3.619997e-01,2.137625973161e+01
3.629997e-01,2.131779111184e+01
3.639997e-01,2.125720916750e+01
3.649997e-01,2.119662722216e+01
3.659997e-01,2.113745415824e+01
3.669997e-01,2.107757665201e+01
3.679997e-01,2.101840358593e+01
3.689997e-01,2.095993495999e+01
3.699997e-01,2.090076189159e+01
3.709997e-01,2.084158882195e+01
3.719997e-01,2.078312019234e+01
3.729997e-01,2.072324267874e+01
3.739997e-01,2.066829625323e+01
3.749997e-01,2.061194094370e+01
3.759997e-01,2.055276786722e+01
3.769997e-01,2.049641255483e+01
3.779997e-01,2.043864835807e+01
3.789997e-01,2.038511080841e+01
3.799997e-01,2.032875549141e+01
3.809997e-01,2.027451349722e+01
3.819997e-01,2.021604485232e+01
3.829997e-01,2.015968953010e+01
3.839997e-01,2.010227754366e+01
3.849997e-01,2.004838776312e+01
3.859997e-01,1.999203243509e+01
3.869997e-01,1.993567710494e+01
3.879997e-01,1.988284398094e+01
3.889997e-01,1.982860197154e+01
3.899997e-01,1.977295107651e+01
3.909997e-01,1.971870906259e+01
3.919997e-01,1.966658037166e+01
3.929997e-01,1.961022502757e+01
3.939997e-01,1.955783079914e+01
3.949997e-01,1.950314986613e+01
3.959997e-01,1.944820339760e+01
3.969997e-01,1.939290470516e+01
3.979997e-01,1.934112821964e+01
3.989997e-01,1.928477285808e+01
3.999997e-01,1.923264414556e+01
4.009997e-01,1.917769766149e+01
4.019996e-01,1.912697782690e+01
4.029996e-01,1.907344022035e+01
4.039996e-01,1.902131149473e+01
4.049996e-01,1.897059165018e+01
4.059996e-01,1.891881513862e+01
4.069996e-01,1.886492529607e+01
4.079996e-01,1.881138767055e+01
4.089996e-01,1.876522558435e+01
4.099996e-01,1.871452682380e+01
4.109996e-01,1.866204584968e+01
4.119996e-01,1.861132597770e+01
4.129996e-01,1.856025387988e+01
4.139996e-01,1.851270399151e+01
4.149996e-01,1.846198410595e+01
4.159996e-01,1.841267310137e+01
4.169996e-01,1.836617986406e+01
4.179996e-01,1.831545996375e+01
4.189996e-01,1.826474005798e+01
4.199996e-01,1.821965569254e+01
4.209996e-01,1.817175354920e+01
4.219996e-01,1.812596473068e+01
4.229996e-01,1.807594924618e+01
4.239996e-01,1.803225421399e+01
4.249996e-01,1.798472380391e+01
4.259996e-01,1.794069607293e+01
4.269996e-01,1.789244167364e+01
4.279996e-01,1.784665282147e+01
4.289996e-01,1.779839840904e+01
4.299996e-01,1.775190509985e+01
4.309996e-01,1.770416545548e+01
4.319996e-01,1.766173623826e+01
4.329996e-01,1.761946957513e+01
4.339996e-01,1.757672489552e+01
4.349996e-01,1.753352734094e+01
4.359996e-01,1.748985176906e+01
4.369996e-01,1.744758507976e+01
4.379996e-01,1.740672727352e+01
4.389996e-01,1.736390371414e+01
4.399996e-01,1.732782942176e+01
4.409996e-01,1.728978937681e+01
4.419996e-01,1.724663832618e+01
4.429996e-01,1.720596036652e+01
4.439996e-01,1.716439807228e+01
4.449996e-01,1.712541634197e+01
4.459996e-01,1.708690902716e+01
4.469996e-01,1.704252892432e+01
4.479996e-01,1.700624994387e+01
4.489996e-01,1.696574427788e+01
4.499996e-01,1.692876083596e+01
4.509996e-01,1.688966404624e+01
4.519996e-01,1.685285105639e+01
4.529996e-01,1.681858152743e+01
4.539996e-01,1.678047476671e+01
4.549996e-01,1.674595685042e+01
4.559996e-01,1.670733896953e+01
4.569996e-01,1.667269430910e+01
4.579996e-01,1.664038259577e+01
4.589996e-01,1.660401064429e+01
4.599996e-01,1.656949268763e+01
4.609996e-01,1.653884918838e+01
4.619996e-01,1.650362676699e+01
4.629996e-01,1.646981323376e+01
4.639996e-01,1.643388634513e+01
4.649996e-01,1.640007279366e+01
4.659996e-01,1.636933813641e+01
4.669996e-01,1.633596791033e+01
4.679996e-01,1.630638102957e+01
4.689996e-01,1.627630449117e+01
4.699996e-01,1.624089485861e+01
4.709996e-01,1.620705358854e+01
4.719996e-01,1.617394442174e+01
4.729996e-01,1.614013079397e+01
4.739996e-01,1.611019163523e+01
4.749996e-01,1.608095691881e+01
4.759996e-01,1.605418777340e+01
4.769996e-01,1.602512735868e+01
4.779996e-01,1.599382993268e+01
4.789996e-01,1.596824467757e+01
4.799996e-01,1.594032839656e+01
4.809996e-01,1.591287371649e+01
4.819996e-01,1.588343264228e+01
4.829996e-01,1.585412339324e+01
4.839996e-01,1.582207078340e+01
4.849996e-01,1.579402654870e+01
4.859996e-01,1.576818010383e+01
4.869996e-01,1.574246754474e+01
4.879996e-01,1.571464161520e+01
4.889996e-01,1.568707430189e+01
4.899996e-01,1.566321645320e+01
4.909996e-01,1.563362935776e+01
4.919996e-01,1.561086442510e+01
4.929996e-01,1.558630884669e+01
4.939996e-01,1.556036602192e+01
4.949996e-01,1.553852789748e+01
4.959996e-01,1.551598531012e+01
4.969996e-01,1.548868504432e+01
4.979996e-01,1.546667337391e+01
4.989996e-01,1.544131293516e+01
4.999996e-01,1.541877031453e+01
5.009996e-01,1.539622768586e+01
5.019996e-01,1.537631941910e+01
5.029996e-01,1.535114240389e+01
5.039996e-01,1.532625408187e+01
5.049996e-01,1.530218256729e+01
5.059996e-01,1.528094880214e+01
5.069996e-01,1.525815390216e+01
5.079996e-01,1.523420775661e+01
5.089996e-01,1.521432641213e+01
5.099996e-01,1.519272148027e+01
5.109996e-01,1.516931197993e+01
5.119996e-01,1.514825820209e+01
5.129996e-01,1.512853330894e+01
5.139996e-01,1.510669502560e+01
5.149996e-01,1.508767457765e+01
5.159995e-01,1.506692984811e+01
5.169995e-01,1.504937370656e+01
5.179995e-01,1.503131765216e+01
5.189995e-01,1.501113625913e+01
5.199995e-01,1.499327669045e+01
5.209995e-01,1.497290295147e+01
5.219995e-01,1.495620383105e+01
5.229995e-01,1.493770645851e+01
5.239995e-01,1.491816855543e+01
5.249995e-01,1.489958028616e+01
5.259995e-01,1.487969019035e+01
5.269995e-01,1.486322240227e+01
5.279995e-01,1.484451582184e+01
5.289995e-01,1.482561429623e+01
5.299995e-01,1.480907434282e+01
5.309995e-01,1.479189788284e+01
5.319995e-01,1.477348383876e+01
5.329995e-01,1.475814284557e+01
5.339995e-01,1.473966945215e+01
5.349995e-01,1.472188022126e+01
5.359995e-01,1.470402320144e+01
5.369995e-01,1.468577771334e+01
5.379995e-01,1.466922271955e+01
5.389995e-01,1.465030021240e+01
5.399995e-01,1.463223813248e+01
5.409995e-01,1.461638758379e+01
5.419995e-01,1.460025508270e+01
5.429995e-01,1.458398199592e+01
5.439995e-01,1.456612981189e+01
5.449995e-01,1.455285507580e+01
5.459995e-01,1.453736986126e+01
5.469995e-01,1.452269308511e+01
5.479995e-01,1.450656727995e+01
5.489995e-01,1.448996948452e+01
5.499995e-01,1.447649098299e+01
5.509995e-01,1.446304230331e+01
5.519995e-01,1.444711977979e+01
5.529995e-01,1.443088835412e+01
5.539995e-01,1.441561334041e+01
5.549995e-01,1.440048403010e+01
5.559995e-01,1.438786953094e+01
5.569995e-01,1.437334492149e+01
5.579995e-01,1.435843961569e+01
5.589995e-01,1.434402846462e+01
5.599995e-01,1.432937012907e+01
5.609995e-01,1.431559319757e+01
5.619995e-01,1.430157717079e+01
5.629995e-01,1.428682604078e+01
5.639995e-01,1.427237344742e+01
5.649995e-01,1.425816317869e+01
5.659995e-01,1.424560705468e+01
5.669995e-01,1.423066170046e+01
5.679995e-01,1.421836020619e+01
5.689995e-01,1.420449625810e+01
5.699995e-01,1.419018107588e+01
5.709995e-01,1.417712831693e+01
5.719995e-01,1.416341087482e+01
5.729995e-01,1.414941530531e+01
5.739995e-01,1.413637079054e+01
5.749995e-01,1.412192074445e+01
5.759995e-01,1.410987039098e+01
5.769995e-01,1.409622384006e+01
5.779995e-01,1.408515326949e+01
5.789995e-01,1.407326178923e+01
5.799995e-01,1.406408951414e+01
5.809995e-01,1.405168172852e+01
5.819995e-01,1.403895448662e+01
5.829995e-01,1.402666452123e+01
5.839995e-01,1.401266387777e+01
5.849995e-01,1.400096665097e+01
5.859995e-01,1.399013851485e+01
5.869995e-01,1.397917475146e+01
5.879995e-01,1.396906837750e+01
5.889995e-01,1.395693335059e+01
5.899995e-01,1.394406510806e+01
5.909995e-01,1.393482005416e+01
5.919995e-01,1.392326392743e+01
5.929995e-01,1.391361197228e+01
5.939995e-01,1.390126409303e+01
5.949995e-01,1.388901528852e+01
5.959995e-01,1.387754364022e+01
5.969995e-01,1.386611880779e+01
5.979995e-01,1.385560212671e+01
5.989995e-01,1.384517545306e+01
5.999995e-01,1.383371232997e+01
6.009995e-01,1.382371147178e+01
6.019995e-01,1.381295171342e+01
6.029995e-01,1.380169915767e+01
6.039995e-01,1.379003395468e+01
6.049995e-01,1.377933134681e+01
6.059995e-01,1.376912884628e+01
6.069995e-01,1.375786014380e+01
6.079995e-01,1.374712963994e+01
6.089995e-01,1.373578810023e+01
6.099995e-01,1.372669500029e+01
6.109995e-01,1.371632607791e+01
6.119995e-01,1.370551660590e+01
6.129995e-01,1.369558274960e+01
6.139995e-01,1.368385118546e+01
6.149995e-01,1.367503614972e+01
6.159995e-01,1.366604320974e+01
6.169995e-01,1.365649734809e+01
6.179995e-01,1.364631733561e+01
6.189995e-01,1.363741980180e+01
6.199995e-01,1.362839616373e+01
6.209995e-01,1.361683097005e+01
6.219995e-01,1.360897676156e+01
6.229995e-01,1.359982054856e+01
6.239995e-01,1.359129369740e+01
6.249995e-01,1.358387574685e+01
6.259995e-01,1.357586761140e+01
6.269995e-01,1.356706137634e+01
6.279995e-01,1.355486449208e+01
6.289995e-01,1.354720266131e+01
6.299995e-01,1.353874853318e+01
6.309994e-01,1.353001357253e+01
6.319994e-01,1.352025710555e+01
6.329994e-01,1.350985332635e+01
6.339994e-01,1.350059923182e+01
6.349994e-01,1.349132756918e+01
6.359994e-01,1.348155307636e+01
6.369994e-01,1.347332823708e+01
6.379994e-01,1.346450881439e+01
6.389994e-01,1.345653751052e+01
6.399994e-01,1.344577591689e+01
6.409994e-01,1.343744032300e+01
6.419994e-01,1.342799034331e+01
6.429994e-01,1.341918901145e+01
6.439994e-01,1.341081940183e+01
6.449994e-01,1.340266717164e+01
6.459994e-01,1.339361177403e+01
6.469994e-01,1.338564409224e+01
6.479994e-01,1.337627407244e+01
6.489994e-01,1.336725643309e+01
6.499994e-01,1.335748174797e+01
6.509994e-01,1.335042652989e+01
6.519994e-01,1.334262039772e+01
6.529994e-01,1.333471348793e+01
6.539994e-01,1.332788224461e+01
6.549994e-01,1.332089514064e+01
6.559994e-01,1.331304126937e+01
6.569994e-01,1.330447533882e+01
6.579994e-01,1.329581554962e+01
6.589994e-01,1.328702063984e+01
6.599994e-01,1.327782518684e+01
6.609994e-01,1.326997875392e+01
6.619994e-01,1.326281201912e+01
6.629994e-01,1.325491173398e+01
6.639994e-01,1.324748546586e+01
6.649994e-01,1.323980240598e+01
6.659994e-01,1.323163165300e+01
6.669994e-01,1.322361447096e+01
6.679994e-01,1.321823075233e+01
6.689994e-01,1.321016566134e+01
6.699994e-01,1.320329479163e+01
6.709994e-01,1.319662030707e+01
6.719994e-01,1.319048751654e+01
6.729994e-01,1.318263278941e+01
6.739994e-01,1.317570739529e+01
6.749994e-01,1.316767379068e+01
6.759994e-01,1.315960791793e+01
6.769994e-01,1.315313504751e+01
6.779994e-01,1.314498112487e+01
6.789994e-01,1.313731115932e+01
6.799994e-01,1.312927628171e+01
6.809994e-01,1.312332298358e+01
6.819994e-01,1.311533328361e+01
6.829994e-01,1.310768680252e+01
6.839994e-01,1.310130142690e+01
6.849994e-01,1.309414326436e+01
6.859994e-01,1.308677195374e+01
6.869994e-01,1.307921870438e+01
6.879994e-01,1.307143845193e+01
6.889994e-01,1.306394832559e+01
6.899994e-01,1.305779462790e+01
6.909994e-01,1.305034454854e+01
6.919994e-01,1.304445833137e+01
6.929994e-01,1.303703297597e+01
6.939994e-01,1.303127582940e+01
6.949994e-01,1.302477569346e+01
6.959994e-01,1.301989389779e+01
6.969994e-01,1.301225839590e+01
6.979994e-01,1.300519334839e+01
6.989994e-01,1.299895569938e+01
6.999994e-01,1.298689542550e+01
7.009994e-01,1.297426370026e+01
7.019994e-01,1.296297516769e+01
7.029994e-01,1.295012068956e+01
7.039994e-01,1.293918391360e+01
7.049994e-01,1.292771494596e+01
7.059994e-01,1.291672408253e+01
7.069994e-01,1.290374130438e+01
7.079994e-01,1.289389739001e+01
7.089994e-01,1.288302593938e+01
7.099994e-01,1.287135229501e+01
7.109994e-01,1.286035722444e+01
7.119994e-01,1.284887398769e+01
7.129994e-01,1.283730113011e+01
7.139994e-01,1.282568997199e+01
7.149994e-01,1.281539397604e+01
7.159994e-01,1.280500153983e+01
7.169994e-01,1.279476976368e+01
7.179994e-01,1.278516204892e+01
7.189994e-01,1.277412602483e+01
7.199994e-01,1.276144426979e+01
7.209994e-01,1.275109010481e+01
7.219994e-01,1.274167296755e+01
7.229994e-01,1.273222334873e+01
7.239994e-01,1.272303396177e+01
7.249994e-01,1.271326944176e+01
7.259994e-01,1.270269788150e+01
7.269994e-01,1.269350696578e+01
7.279994e-01,1.268394430154e+01
7.289994e-01,1.267369195023e+01
7.299994e-01,1.266410628876e+01
7.309994e-01,1.265403577485e+01
7.319994e-01,1.264320554606e+01
7.329994e-01,1.263321670912e+01
7.339994e-01,1.262379459402e+01
7.349994e-01,1.261360227828e+01
7.359994e-01,1.260384695080e+01
7.369994e-01,1.259372648235e+01
7.379994e-01,1.258437255680e+01
7.389994e-01,1.257412546057e+01
7.399994e-01,1.256581380796e+01
7.409994e-01,1.255610960599e+01
7.419994e-01,1.254634562925e+01
7.429994e-01,1.253815259003e+01
7.439994e-01,1.252827870583e+01
7.449993e-01,1.251959217705e+01
7.459993e-01,1.251062384870e+01
7.469993e-01,1.250158133848e+01
7.479993e-01,1.249304128165e+01
7.489993e-01,1.248371964156e+01
7.499993e-01,1.247446318369e+01
7.509993e-01,1.246567155240e+01
7.519993e-01,1.245832485220e+01
7.529993e-01,1.245027341732e+01
7.539993e-01,1.244048786892e+01
7.549993e-01,1.243167096700e+01
7.559993e-01,1.242354424765e+01
7.569993e-01,1.241502782308e+01
7.579993e-01,1.240658742399e+01
7.589993e-01,1.239783851066e+01
7.599993e-01,1.239002817548e+01
7.609993e-01,1.238168804845e+01
7.619993e-01,1.237497758785e+01
7.629993e-01,1.236753441169e+01
7.639993e-01,1.235960364886e+01
7.649993e-01,1.235175319685e+01
7.659993e-01,1.234323299676e+01
7.669993e-01,1.233619538781e+01
7.679993e-01,1.232703978733e+01
7.689993e-01,1.231870366757e+01
7.699993e-01,1.231110375360e+01
7.709993e-01,1.230277623584e+01
7.719993e-01,1.229469791057e+01
7.729993e-01,1.228657010079e+01
7.739993e-01,1.228022948281e+01
7.749993e-01,1.227206254217e+01
7.759993e-01,1.226432736433e+01
7.769993e-01,1.225771348728e+01
7.779993e-01,1.225021310495e+01
7.789993e-01,1.224288588695e+01
7.799993e-01,1.223523894140e+01
7.809993e-01,1.222801789269e+01
7.819993e-01,1.222117111241e+01
7.829993e-01,1.221295649591e+01
7.839993e-01,1.220600735825e+01
7.849993e-01,1.219792619760e+01
7.859993e-01,1.219148882774e+01
7.869993e-01,1.218424072795e+01
7.879993e-01,1.217608633902e+01
7.889993e-01,1.216903013403e+01
7.899993e-01,1.216212987081e+01
7.909993e-01,1.215530900441e+01
7.919993e-01,1.214730964695e+01
7.929993e-01,1.214026432411e+01
7.939993e-01,1.213296954242e+01
7.949993e-01,1.212536857253e+01
7.959993e-01,1.211824183041e+01
7.969993e-01,1.211138703576e+01
7.979993e-01,1.210409714632e+01
7.989993e-01,1.209728951699e+01
7.999993e-01,1.209049001929e+01
8.009993e-01,1.208299214169e+01
8.019993e-01,1.207582739360e+01
8.029993e-01,1.206915741350e+01
8.039993e-01,1.206144306055e+01
8.049993e-01,1.205546331501e+01
8.059993e-01,1.204841724662e+01
8.069993e-01,1.204279496296e+01
8.079993e-01,1.203573430302e+01
8.089993e-01,1.202858129542e+01
8.099993e-01,1.202034205222e+01
8.109993e-01,1.201466077360e+01
8.119993e-01,1.200691274043e+01
8.129993e-01,1.200157537568e+01
8.139993e-01,1.198970498264e+01
8.149993e-01,1.197532807529e+01
8.159993e-01,1.196079749359e+01
8.169993e-01,1.194850290317e+01
8.179993e-01,1.193421211470e+01
8.189993e-01,1.192017734211e+01
8.199993e-01,1.190871218371e+01
8.209993e-01,1.189622011857e+01
8.219993e-01,1.188283221301e+01
8.229993e-01,1.186900060120e+01
8.239993e-01,1.185672689699e+01
8.249993e-01,1.184429261237e+01
8.259993e-01,1.183131731376e+01
8.269993e-01,1.181772923015e+01
8.279993e-01,1.180456838140e+01
8.289993e-01,1.179228681484e+01
8.299993e-01,1.177986795677e+01
8.309993e-01,1.176938597785e+01
8.319993e-01,1.175811168151e+01
8.329993e-01,1.174823161899e+01
8.339993e-01,1.173479521453e+01
8.349993e-01,1.172218737418e+01
8.359993e-01,1.171019563592e+01
8.369993e-01,1.169850160265e+01
8.379993e-01,1.168794900374e+01
8.389993e-01,1.167707691606e+01
8.399993e-01,1.166509774773e+01
8.409993e-01,1.165302953169e+01
8.419993e-01,1.164220456467e+01
8.429993e-01,1.162976232011e+01
8.439993e-01,1.161995567508e+01
8.449993e-01,1.160897857446e+01
8.459993e-01,1.159815476561e+01
8.469993e-01,1.158723239575e+01
8.479993e-01,1.157541808339e+01
8.489993e-01,1.156164443334e+01
8.499993e-01,1.155094174699e+01
8.509993e-01,1.154107627565e+01
8.519993e-01,1.152839206493e+01
8.529993e-01,1.151878675912e+01
8.539993e-01,1.150918976918e+01
8.549993e-01,1.149888698893e+01
8.559993e-01,1.148896904502e+01
8.569993e-01,1.147947145497e+01
8.579993e-01,1.146932540930e+01
8.589993e-01,1.145827587673e+01
8.599992e-01,1.144700080031e+01
8.609992e-01,1.143732029909e+01
8.619992e-01,1.142712116199e+01
8.629992e-01,1.141693584714e+01
8.639992e-01,1.140787420982e+01
8.649992e-01,1.139901521037e+01
8.659992e-01,1.138840490117e+01
8.669992e-01,1.137871783774e+01
8.679992e-01,1.136927659075e+01
8.689992e-01,1.135841772033e+01
8.699992e-01,1.134872507350e+01
8.709992e-01,1.134038921425e+01
8.719992e-01,1.133013881581e+01
8.729992e-01,1.131980159894e+01
8.739992e-01,1.131290570110e+01
8.749992e-01,1.130282984503e+01
8.759992e-01,1.129311917860e+01
8.769992e-01,1.128357809774e+01
8.779992e-01,1.127390589483e+01
8.789992e-01,1.126516607345e+01
8.799992e-01,1.125642429568e+01
8.809992e-01,1.124680548691e+01
8.819992e-01,1.123715758063e+01
8.829992e-01,1.122982475314e+01
8.839992e-01,1.122011731960e+01
8.849992e-01,1.121199765854e+01
8.859992e-01,1.120433176332e+01
8.869992e-01,1.119612497877e+01
8.879992e-01,1.118810860772e+01
8.889992e-01,1.118010500327e+01
8.899992e-01,1.117032367135e+01
8.909992e-01,1.116053209845e+01
8.919992e-01,1.115097891829e+01
8.929992e-01,1.114353207211e+01
8.939992e-01,1.113455044663e+01
8.949992e-01,1.112691403767e+01
8.959992e-01,1.111824690427e+01
8.969992e-01,1.111034984899e+01
8.979992e-01,1.110166258053e+01
8.989992e-01,1.109340909364e+01
8.999992e-01,1.108610675064e+01
9.009992e-01,1.107787830634e+01
9.019992e-01,1.106946121247e+01
9.029992e-01,1.106282019108e+01
9.039992e-01,1.105401000056e+01
9.049992e-01,1.104657905666e+01
9.059992e-01,1.103931303781e+01
9.069992e-01,1.103085571813e+01
9.079992e-01,1.102255772837e+01
9.089992e-01,1.101515028110e+01
9.099992e-01,1.100744040722e+01
9.109992e-01,1.099633877468e+01
9.119992e-01,1.097337471857e+01
9.129992e-01,1.095262436995e+01
9.139992e-01,1.093148039985e+01
9.149992e-01,1.090963146410e+01
9.159992e-01,1.088759040163e+01
9.169992e-01,1.087016198129e+01
9.179992e-01,1.085061206754e+01
9.189992e-01,1.083202330708e+01
9.199992e-01,1.081236633662e+01
9.209992e-01,1.079399379658e+01
9.219992e-01,1.077318710646e+01
9.229992e-01,1.075562667771e+01
9.239992e-01,1.073732075304e+01
9.249992e-01,1.071826943093e+01
9.259992e-01,1.070157484985e+01
9.269992e-01,1.068328982165e+01
9.279992e-01,1.066434710600e+01
9.289992e-01,1.064523126851e+01
9.299992e-01,1.062945553135e+01
9.309992e-01,1.061221059173e+01
9.319992e-01,1.059690143087e+01
9.329992e-01,1.057976054821e+01
9.339992e-01,1.056513497823e+01
9.349992e-01,1.054662994080e+01
9.359992e-01,1.053156174626e+01
9.369992e-01,1.051458494053e+01
9.379992e-01,1.049799046519e+01
9.389992e-01,1.048199837648e+01
9.399992e-01,1.046730631721e+01
9.409992e-01,1.045005480091e+01
9.419992e-01,1.043465666048e+01
9.429992e-01,1.041957835896e+01
9.439992e-01,1.040493784282e+01
9.449992e-01,1.039126276026e+01
9.459992e-01,1.037697321216e+01
9.469992e-01,1.036241238655e+01
9.479992e-01,1.034735879606e+01
9.489992e-01,1.033263696815e+01
9.499992e-01,1.031741166372e+01
9.509992e-01,1.030285253845e+01
9.519992e-01,1.028819704670e+01
9.529992e-01,1.027366824467e+01
9.539992e-01,1.025860210177e+01
9.549992e-01,1.024272968719e+01
9.559992e-01,1.023180252990e+01
9.569992e-01,1.021881902733e+01
9.579992e-01,1.020471832826e+01
9.589992e-01,1.019104753508e+01
9.599992e-01,1.017877776002e+01
9.609992e-01,1.016523574644e+01
9.619992e-01,1.015258460276e+01
9.629992e-01,1.013985359180e+01
9.639992e-01,1.012625609127e+01
9.649992e-01,1.011359492971e+01
9.659992e-01,1.009961259224e+01
9.669992e-01,1.008746323945e+01
9.679992e-01,1.007442871728e+01
9.689992e-01,1.006211523064e+01
9.699992e-01,1.004820507185e+01
9.709992e-01,1.003718059417e+01
9.719992e-01,1.002479277756e+01
9.729992e-01,1.001293674413e+01
9.739991e-01,1.000034567089e+01
9.749991e-01,9.935594542479e+00
9.759991e-01,9.869063958299e+00
9.769991e-01,9.812531615607e+00
9.779991e-01,9.752762258421e+00
9.789991e-01,9.692983505946e+00
9.799991e-01,9.632025611582e+00
9.809991e-01,9.571426969243e+00
9.819991e-01,9.513590453500e+00
9.829991e-01,9.457055753575e+00
9.839991e-01,9.407679436899e+00
9.849991e-01,9.361967031368e+00
9.859991e-01,9.311602765784e+00
9.869991e-01,9.268104740250e+00
9.879991e-01,9.220123758165e+00
9.889991e-01,9.172140104510e+00
9.899991e-01,9.125698432816e+00
9.909991e-01,9.082445420111e+00
9.919991e-01,9.036641628451e+00
9.929991e-01,8.995945828986e+00
9.939991e-01,8.794539195121e+00
9.949991e-01,8.627385493053e+00
9.959991e-01,8.460472503203e+00
9.969991e-01,8.308735748496e+00
9.979991e-01,8.177812472056e+00
9.989991e-01,8.042180429979e+00
9.999991e-01,6.996609194653e+00


==> out/sub-takum8.csv <==
0.000000e+00,5.000000000000e+02
9.146341e-04,5.000000000000e+02
1.829268e-03,5.000000000000e+02
2.743902e-03,5.000000000000e+02
3.658537e-03,5.000000000000e+02
4.573171e-03,5.000000000000e+02
5.487805e-03,5.000000000000e+02
6.402439e-03,5.000000000000e+02
7.317073e-03,5.000000000000e+02
8.231707e-03,5.000000000000e+02
9.146341e-03,5.000000000000e+02
1.006098e-02,5.000000000000e+02
1.097561e-02,5.000000000000e+02
1.189024e-02,5.000000000000e+02
1.280488e-02,4.760893634934e+01
1.371951e-02,4.616624130845e+01
1.463415e-02,4.328085122667e+01
1.554878e-02,4.328085122667e+01
1.646341e-02,4.183815618578e+01
1.737805e-02,4.039546114489e+01
1.829268e-02,4.039546114489e+01
1.920732e-02,3.895276610400e+01
2.012195e-02,3.895276610400e+01
2.103659e-02,3.751007106311e+01
2.195122e-02,3.751007106311e+01
2.286585e-02,3.606737602220e+01
2.378049e-02,3.606737602220e+01
2.469512e-02,3.606737602220e+01
2.560976e-02,3.462468098128e+01
2.652439e-02,3.462468098128e+01
2.743902e-02,3.462468098128e+01
2.835366e-02,3.390333346080e+01
2.926829e-02,3.318198594030e+01
3.018293e-02,3.318198594030e+01
3.109756e-02,3.318198594030e+01
3.201220e-02,3.246063841976e+01
3.292683e-02,3.173929089915e+01
3.384146e-02,3.173929089915e+01
3.475610e-02,3.173929089915e+01
3.567073e-02,3.173929089915e+01
3.658537e-02,3.101794337845e+01
3.750000e-02,3.029659585757e+01
3.841463e-02,3.029659585757e+01
3.932927e-02,3.029659585757e+01
4.024390e-02,3.029659585757e+01
4.115854e-02,2.993592209704e+01
4.207317e-02,2.957524833642e+01
4.298780e-02,2.957524833642e+01
4.390244e-02,2.921457457569e+01
4.481707e-02,2.885390081481e+01
4.573171e-02,2.885390081481e+01
4.664634e-02,2.885390081481e+01
4.756098e-02,2.885390081481e+01
4.847561e-02,2.849322705374e+01
4.939024e-02,2.813255329243e+01
5.030488e-02,2.813255329243e+01
5.121951e-02,2.777187953082e+01
5.213415e-02,2.741120576881e+01
5.304878e-02,2.741120576881e+01
5.396341e-02,2.741120576881e+01
5.487805e-02,2.741120576881e+01
5.579268e-02,2.741120576881e+01
5.670732e-02,2.705053200629e+01
5.762195e-02,2.705053200629e+01
5.853659e-02,2.668985824312e+01
5.945122e-02,2.668985824312e+01
6.036585e-02,2.668985824312e+01
6.128049e-02,2.668985824312e+01
6.219512e-02,2.632918447911e+01
6.310976e-02,2.632918447911e+01
6.402439e-02,2.596851071403e+01
6.493902e-02,2.596851071403e+01
6.585366e-02,2.596851071403e+01
6.676829e-02,2.596851071403e+01
6.768293e-02,2.596851071403e+01
6.859756e-02,2.587834227256e+01
6.951220e-02,2.578817383099e+01
7.042683e-02,2.560783694757e+01
7.134146e-02,2.560783694757e+01
7.225610e-02,2.551766850569e+01
7.317073e-02,2.542750006370e+01
7.408537e-02,2.524716317933e+01
7.500000e-02,2.524716317933e+01
7.591463e-02,2.524716317933e+01
7.682927e-02,2.524716317933e+01
7.774390e-02,2.515699473694e+01
7.865854e-02,2.506682629440e+01
7.957317e-02,2.488648940882e+01
8.048780e-02,2.488648940882e+01
8.140244e-02,2.479632096576e+01
8.231707e-02,2.470615252251e+01
8.323171e-02,2.452581563539e+01
8.414634e-02,2.452581563539e+01
8.506098e-02,2.452581563539e+01
8.597561e-02,2.452581563539e+01
8.689024e-02,2.452581563539e+01
8.780488e-02,2.452581563539e+01
8.871951e-02,2.434547874732e+01
8.963415e-02,2.416514185820e+01
9.054878e-02,2.416514185820e+01
9.146341e-02,2.398480496788e+01
9.237805e-02,2.398480496788e+01
9.329268e-02,2.380446807620e+01
9.420732e-02,2.380446807620e+01
9.512195e-02,2.380446807620e+01
9.603659e-02,2.380446807620e+01
9.695122e-02,2.362413118297e+01
9.786585e-02,2.362413118297e+01
9.878049e-02,2.344379428800e+01
9.969512e-02,2.344379428800e+01
1.006098e-01,2.326345739106e+01
1.015244e-01,2.308312049187e+01
1.024390e-01,2.308312049187e+01
1.033537e-01,2.308312049187e+01
1.042683e-01,2.308312049187e+01
1.051829e-01,2.308312049187e+01
1.060976e-01,2.308312049187e+01
1.070122e-01,2.299295204134e+01
1.079268e-01,2.290278359014e+01
1.088415e-01,2.281261513822e+01
1.097561e-01,2.272244668553e+01
1.106707e-01,2.272244668553e+01
1.115854e-01,2.272244668553e+01
1.125000e-01,2.254210977767e+01
1.134146e-01,2.254210977767e+01
1.143293e-01,2.236177286610e+01
1.152439e-01,2.236177286610e+01
1.161585e-01,2.236177286610e+01
1.170732e-01,2.236177286610e+01
1.179878e-01,2.236177286610e+01
1.189024e-01,2.236177286610e+01
1.198171e-01,2.218143595035e+01
1.207317e-01,2.218143595035e+01
1.216463e-01,2.200109902985e+01
1.225610e-01,2.200109902985e+01
1.234756e-01,2.200109902985e+01
1.243902e-01,2.191093056763e+01
1.253049e-01,2.182076210398e+01
1.262195e-01,2.173059363880e+01
1.271341e-01,2.164042517201e+01
1.280488e-01,2.164042517201e+01
1.289634e-01,2.164042517201e+01
1.298780e-01,2.164042517201e+01
1.307927e-01,2.164042517201e+01
1.317073e-01,2.164042517201e+01
1.326220e-01,2.155025670349e+01
1.335366e-01,2.146008823314e+01
1.344512e-01,2.136991976083e+01
1.353659e-01,2.127975128644e+01
1.362805e-01,2.127975128644e+01
1.371951e-01,2.127975128644e+01
1.381098e-01,2.127975128644e+01
1.390244e-01,2.109941433088e+01
1.399390e-01,2.109941433088e+01
1.408537e-01,2.100924584941e+01
1.417683e-01,2.091907736527e+01
1.426829e-01,2.091907736527e+01
1.435976e-01,2.091907736527e+01
1.445122e-01,2.091907736527e+01
1.454268e-01,2.091907736527e+01
1.463415e-01,2.091907736527e+01
1.472561e-01,2.073874038828e+01
1.481707e-01,2.073874038828e+01
1.490854e-01,2.064857189505e+01
1.500000e-01,2.055840339839e+01
1.509146e-01,2.055840339839e+01
1.518293e-01,2.055840339839e+01
1.527439e-01,2.046823489807e+01
1.536585e-01,2.037806639388e+01
1.545732e-01,2.037806639388e+01
1.554878e-01,2.019772937280e+01
1.564024e-01,2.019772937280e+01
1.573171e-01,2.019772937280e+01
1.582317e-01,2.019772937280e+01
1.591463e-01,2.019772937280e+01
1.600610e-01,2.019772937280e+01
1.609756e-01,2.019772937280e+01
1.618902e-01,2.001739233296e+01
1.628049e-01,2.001739233296e+01
1.637195e-01,1.983705527185e+01
1.646341e-01,1.983705527185e+01
1.655488e-01,1.983705527185e+01
1.664634e-01,1.983705527185e+01
1.673780e-01,1.965671818664e+01
1.682927e-01,1.965671818664e+01
1.692073e-01,1.947638107412e+01
1.701220e-01,1.947638107412e+01
1.710366e-01,1.947638107412e+01
1.719512e-01,1.947638107412e+01
1.728659e-01,1.947638107412e+01
1.737805e-01,1.947638107412e+01
1.746951e-01,1.947638107412e+01
1.756098e-01,1.929604393066e+01
1.765244e-01,1.929604393066e+01
1.774390e-01,1.911570675213e+01
1.783537e-01,1.911570675213e+01
1.792683e-01,1.911570675213e+01
1.801829e-01,1.911570675213e+01
1.810976e-01,1.893536953387e+01
1.820122e-01,1.893536953387e+01
1.829268e-01,1.875503227059e+01
1.838415e-01,1.875503227059e+01
1.847561e-01,1.875503227059e+01
1.856707e-01,1.875503227059e+01
1.865854e-01,1.875503227059e+01
1.875000e-01,1.875503227059e+01
1.884146e-01,1.875503227059e+01
1.893293e-01,1.866486362022e+01
1.902439e-01,1.857469495628e+01
1.911585e-01,1.848452627791e+01
1.920732e-01,1.839435758416e+01
1.929878e-01,1.839435758416e+01
1.939024e-01,1.839435758416e+01
1.948171e-01,1.839435758416e+01
1.957317e-01,1.830418887406e+01
1.966463e-01,1.821402014654e+01
1.975610e-01,1.821402014654e+01
1.984756e-01,1.803368263468e+01
1.993902e-01,1.803368263468e+01
2.003049e-01,1.803368263468e+01
2.012195e-01,1.803368263468e+01
2.021341e-01,1.803368263468e+01
2.030488e-01,1.803368263468e+01
2.039634e-01,1.803368263468e+01
2.048780e-01,1.803368263468e+01
2.057927e-01,1.785334503870e+01
2.067073e-01,1.785334503870e+01
2.076220e-01,1.776317620573e+01
2.085366e-01,1.767300734741e+01
2.094512e-01,1.767300734741e+01
2.103659e-01,1.767300734741e+01
2.112805e-01,1.767300734741e+01
2.121951e-01,1.758283846212e+01
2.131098e-01,1.749266954811e+01
2.140244e-01,1.740250060353e+01
2.149390e-01,1.731233162642e+01
2.158537e-01,1.731233162642e+01
2.167683e-01,1.731233162642e+01
2.176829e-01,1.731233162642e+01
2.185976e-01,1.731233162642e+01
2.195122e-01,1.731233162642e+01
2.204268e-01,1.731233162642e+01
2.213415e-01,1.731233162642e+01
2.222561e-01,1.713199356604e+01
2.231707e-01,1.713199356604e+01
2.240854e-01,1.704182447817e+01
2.250000e-01,1.695165534851e+01
2.259146e-01,1.695165534851e+01
2.268293e-01,1.695165534851e+01
2.277439e-01,1.695165534851e+01
2.286585e-01,1.686148617438e+01
2.295732e-01,1.677131695291e+01
2.304878e-01,1.677131695291e+01
2.314024e-01,1.668114768103e+01
2.323171e-01,1.659097835551e+01
2.332317e-01,1.659097835551e+01
2.341463e-01,1.659097835551e+01
2.350610e-01,1.659097835551e+01
2.359756e-01,1.659097835551e+01
2.368902e-01,1.659097835551e+01
2.378049e-01,1.659097835551e+01
2.387195e-01,1.659097835551e+01
2.396341e-01,1.641063952946e+01
2.405488e-01,1.641063952946e+01
2.414634e-01,1.632047002133e+01
2.423780e-01,1.623030044431e+01
2.432927e-01,1.623030044431e+01
2.442073e-01,1.623030044431e+01
2.451220e-01,1.623030044431e+01
2.460366e-01,1.614013079397e+01
2.469512e-01,1.604996106556e+01
2.478659e-01,1.604996106556e+01
2.487805e-01,1.595979125407e+01
2.496951e-01,1.586962135412e+01
2.506098e-01,1.586962135412e+01
2.515244e-01,1.586962135412e+01
2.524390e-01,1.586962135412e+01
2.533537e-01,1.586962135412e+01
2.542683e-01,1.586962135412e+01
2.551829e-01,1.586962135412e+01
2.560976e-01,1.586962135412e+01
2.570122e-01,1.577945136001e+01
2.579268e-01,1.568928126567e+01
2.588415e-01,1.568928126567e+01
2.597561e-01,1.550894075004e+01
2.606707e-01,1.550894075004e+01
2.615854e-01,1.550894075004e+01
2.625000e-01,1.550894075004e+01
2.634146e-01,1.550894075004e+01
2.643293e-01,1.532859975033e+01
2.652439e-01,1.532859975033e+01
2.661585e-01,1.523842904913e+01
2.670732e-01,1.514825820209e+01
2.679878e-01,1.514825820209e+01
2.689024e-01,1.514825820209e+01
2.698171e-01,1.514825820209e+01
2.707317e-01,1.514825820209e+01
2.716463e-01,1.514825820209e+01
2.725610e-01,1.514825820209e+01
2.734756e-01,1.514825820209e+01
2.743902e-01,1.505808719981e+01
2.753049e-01,1.496791603227e+01
2.762195e-01,1.496791603227e+01
2.771341e-01,1.487774468883e+01
2.780488e-01,1.478757315812e+01
2.789634e-01,1.478757315812e+01
2.798780e-01,1.478757315812e+01
2.807927e-01,1.478757315812e+01
2.817073e-01,1.469740142808e+01
2.826220e-01,1.460722948584e+01
2.835366e-01,1.460722948584e+01
2.844512e-01,1.451705731772e+01
2.853659e-01,1.442688490915e+01
2.862805e-01,1.442688490915e+01
2.871951e-01,1.442688490915e+01
2.881098e-01,1.442688490915e+01
2.890244e-01,1.442688490915e+01
2.899390e-01,1.442688490915e+01
2.908537e-01,1.442688490915e+01
2.917683e-01,1.442688490915e+01
2.926829e-01,1.442688490915e+01
2.935976e-01,1.424653930762e+01
2.945122e-01,1.424653930762e+01
2.954268e-01,1.415636608058e+01
2.963415e-01,1.406619254479e+01
2.972561e-01,1.406619254479e+01
2.981707e-01,1.406619254479e+01
2.990854e-01,1.406619254479e+01
3.000000e-01,1.406619254479e+01
3.009146e-01,1.397601868034e+01
3.018293e-01,1.388584446601e+01
3.027439e-01,1.388584446601e+01
3.036585e-01,1.370549489604e+01
3.045732e-01,1.370549489604e+01
3.054878e-01,1.370549489604e+01
3.064024e-01,1.370549489604e+01
3.073171e-01,1.370549489604e+01
3.082317e-01,1.370549489604e+01
3.091463e-01,1.370549489604e+01
3.100610e-01,1.370549489604e+01
3.109756e-01,1.370549489604e+01
3.118902e-01,1.361531949079e+01
3.128049e-01,1.352514363630e+01
3.137195e-01,1.352514363630e+01
3.146341e-01,1.334479046176e+01
3.155488e-01,1.334479046176e+01
3.164634e-01,1.334479046176e+01
3.173780e-01,1.334479046176e+01
3.182927e-01,1.334479046176e+01
3.192073e-01,1.334479046176e+01
3.201220e-01,1.325461307802e+01
3.210366e-01,1.316443511741e+01
3.219512e-01,1.316443511741e+01
3.228659e-01,1.298407731430e+01
3.237805e-01,1.298407731430e+01
3.246951e-01,1.298407731430e+01
3.256098e-01,1.298407731430e+01
3.265244e-01,1.298407731430e+01
3.274390e-01,1.298407731430e+01
3.283537e-01,1.298407731430e+01
3.292683e-01,1.298407731430e+01
3.301829e-01,1.298407731430e+01
3.310976e-01,1.298407731430e+01
3.320122e-01,1.289389739001e+01
3.329268e-01,1.280371672496e+01
3.338415e-01,1.280371672496e+01
3.347561e-01,1.262335297830e+01
3.356707e-01,1.262335297830e+01
3.365854e-01,1.262335297830e+01
3.375000e-01,1.262335297830e+01
3.384146e-01,1.262335297830e+01
3.393293e-01,1.262335297830e+01
3.402439e-01,1.253316979166e+01
3.411585e-01,1.244298565379e+01
3.420732e-01,1.244298565379e+01
3.429878e-01,1.226261427488e+01
3.439024e-01,1.226261427488e+01
3.448171e-01,1.226261427488e+01
3.457317e-01,1.226261427488e+01
3.466463e-01,1.226261427488e+01
3.475610e-01,1.226261427488e+01
3.484756e-01,1.226261427488e+01
3.493902e-01,1.226261427488e+01
3.503049e-01,1.226261427488e+01
3.512195e-01,1.217242689896e+01
3.521341e-01,1.208223830152e+01
3.530488e-01,1.208223830152e+01
3.539634e-01,1.199204840372e+01
3.548780e-01,1.190185712166e+01
3.557927e-01,1.190185712166e+01
3.567073e-01,1.190185712166e+01
3.576220e-01,1.190185712166e+01
3.585366e-01,1.190185712166e+01
3.594512e-01,1.190185712166e+01
3.603659e-01,1.181166436603e+01
3.612805e-01,1.172147004173e+01
3.621951e-01,1.172147004173e+01
3.631098e-01,1.163127404752e+01
3.640244e-01,1.154107627565e+01
3.649390e-01,1.154107627565e+01
3.658537e-01,1.154107627565e+01
3.667683e-01,1.154107627565e+01
3.676829e-01,1.154107627565e+01
3.685976e-01,1.154107627565e+01
3.695122e-01,1.154107627565e+01
3.704268e-01,1.154107627565e+01
3.713415e-01,1.154107627565e+01
3.722561e-01,1.154107627565e+01
3.731707e-01,1.145087661138e+01
3.740854e-01,1.136067493258e+01
3.750000e-01,1.136067493258e+01
3.759146e-01,1.127047110922e+01
3.768293e-01,1.118026500289e+01
3.777439e-01,1.118026500289e+01
3.786585e-01,1.118026500289e+01
3.795732e-01,1.118026500289e+01
3.804878e-01,1.118026500289e+01
3.814024e-01,1.118026500289e+01
3.823171e-01,1.109005646620e+01
3.832317e-01,1.099984534228e+01
3.841463e-01,1.099984534228e+01
3.850610e-01,1.090963146410e+01
3.859756e-01,1.081941465385e+01
3.868902e-01,1.081941465385e+01
3.878049e-01,1.081941465385e+01
3.887195e-01,1.081941465385e+01
3.896341e-01,1.081941465385e+01
3.905488e-01,1.081941465385e+01
3.914634e-01,1.081941465385e+01
3.923780e-01,1.081941465385e+01
3.932927e-01,1.081941465385e+01
3.942073e-01,1.078620480200e+01
3.951220e-01,1.072919472220e+01
3.960366e-01,1.063897146760e+01
3.969512e-01,1.063897146760e+01
3.978659e-01,1.063897146760e+01
3.987805e-01,1.054874467549e+01
3.996951e-01,1.045851411739e+01
4.006098e-01,1.045851411739e+01
4.015244e-01,1.045851411739e+01
4.024390e-01,1.045851411739e+01
4.033537e-01,1.045851411739e+01
4.042683e-01,1.045851411739e+01
4.051829e-01,1.045851411739e+01
4.060976e-01,1.036827955009e+01
4.070122e-01,1.027804071462e+01
4.079268e-01,1.027804071462e+01
4.088415e-01,1.027804071462e+01
4.097561e-01,1.018779733526e+01
4.106707e-01,1.009754911845e+01
4.115854e-01,1.009754911845e+01
4.125000e-01,1.009754911845e+01
4.134146e-01,1.009754911845e+01
4.143293e-01,1.009754911845e+01
4.152439e-01,1.009754911845e+01
4.161585e-01,1.009754911845e+01
4.170732e-01,1.009754911845e+01
4.179878e-01,1.009754911845e+01
4.189024e-01,1.009754911845e+01
4.198171e-01,1.009754911845e+01
4.207317e-01,1.000729575163e+01
4.216463e-01,9.917036902016e+00
4.225610e-01,9.917036902016e+00
4.234756e-01,9.917036902016e+00
4.243902e-01,9.905618098657e+00
4.253049e-01,9.905618098657e+00
4.262195e-01,9.905618098657e+00
4.271341e-01,9.826772215259e+00
4.280488e-01,9.736501314068e+00
4.289634e-01,9.736501314068e+00
4.298780e-01,9.736501314068e+00
4.307927e-01,9.736501314068e+00
4.317073e-01,9.736501314068e+00
4.326220e-01,9.736501314068e+00
4.335366e-01,9.736501314068e+00
4.344512e-01,9.646223796704e+00
4.353659e-01,9.555939235395e+00
4.362805e-01,9.555939235395e+00
4.371951e-01,9.555939235395e+00
4.381098e-01,9.465647174639e+00
4.390244e-01,9.375347129391e+00
4.399390e-01,9.375347129391e+00
4.408537e-01,9.375347129391e+00
4.417683e-01,9.375347129391e+00
4.426829e-01,9.375347129391e+00
4.435976e-01,9.375347129391e+00
4.445122e-01,9.375347129391e+00
4.454268e-01,9.375347129391e+00
4.463415e-01,9.375347129391e+00
4.472561e-01,9.285038583145e+00
4.481707e-01,9.285038583145e+00
4.490854e-01,9.194720985874e+00
4.500000e-01,9.194720985874e+00
4.509146e-01,9.194720985874e+00
4.518293e-01,9.104393751842e+00
4.527439e-01,9.104393751842e+00
4.536585e-01,9.014056257270e+00
4.545732e-01,9.014056257270e+00
4.554878e-01,9.014056257270e+00
4.564024e-01,9.014056257270e+00
4.573171e-01,9.014056257270e+00
4.582317e-01,9.014056257270e+00
4.591463e-01,9.014056257270e+00
4.600610e-01,8.923707837850e+00
4.609756e-01,8.923707837850e+00
4.618902e-01,8.833784716545e+00
4.628049e-01,8.833784716545e+00
4.637195e-01,8.833784716545e+00
4.646341e-01,8.833784716545e+00
4.655488e-01,8.833784716545e+00
4.664634e-01,8.833347786082e+00
4.673780e-01,8.833347786082e+00
4.682927e-01,8.833347786082e+00
4.692073e-01,8.833347786082e+00
4.701220e-01,8.742975348453e+00
4.710366e-01,8.652589722411e+00
4.719512e-01,8.652589722411e+00
4.728659e-01,8.652589722411e+00
4.737805e-01,8.652589722411e+00
4.746951e-01,8.652589722411e+00
4.756098e-01,8.652589722411e+00
4.765244e-01,8.652589722411e+00
4.774390e-01,8.652589722411e+00
4.783537e-01,8.652589722411e+00
4.792683e-01,8.652589722411e+00
4.801829e-01,8.652589722411e+00
4.810976e-01,8.652589722411e+00
4.820122e-01,8.652223351377e+00
4.829268e-01,8.652223351377e+00
4.838415e-01,8.652223351377e+00
4.847561e-01,8.652223351377e+00
4.856707e-01,8.652223351377e+00
4.865854e-01,8.652223351377e+00
4.875000e-01,8.652223351377e+00
4.884146e-01,8.652223351377e+00
4.893293e-01,8.652223351377e+00
4.902439e-01,8.652223351377e+00
4.911585e-01,8.652223351377e+00
4.920732e-01,8.562190053143e+00
4.929878e-01,8.471775430143e+00
4.939024e-01,8.471775430143e+00
4.948171e-01,8.471775430143e+00
4.957317e-01,8.471775430143e+00
4.966463e-01,8.460336214816e+00
4.975610e-01,8.460336214816e+00
4.984756e-01,8.381344883539e+00
4.993902e-01,8.350682816438e+00
5.003049e-01,8.350682816438e+00
5.012195e-01,8.350682816438e+00
5.021341e-01,8.350682816438e+00
5.030488e-01,8.290897380180e+00
5.039634e-01,8.290897380180e+00
5.048780e-01,8.290897380180e+00
5.057927e-01,8.290897380180e+00
5.067073e-01,8.290897380180e+00
5.076220e-01,8.290897380180e+00
5.085366e-01,8.290897380180e+00
5.094512e-01,8.290897380180e+00
5.103659e-01,8.203389283494e+00
5.112805e-01,8.203389283494e+00
5.121951e-01,8.200431819458e+00
5.131098e-01,8.130228732719e+00
5.140244e-01,8.130228732719e+00
5.149390e-01,8.109947028847e+00
5.158537e-01,8.109947028847e+00
5.167683e-01,8.109947028847e+00
5.176829e-01,8.019441759136e+00
5.185976e-01,8.019441759136e+00
5.195122e-01,7.928914679346e+00
5.204268e-01,7.928914679346e+00
5.213415e-01,7.928914679346e+00
5.222561e-01,7.928914679346e+00
5.231707e-01,7.928914679346e+00
5.240854e-01,7.928914679346e+00
5.250000e-01,7.928914679346e+00
5.259146e-01,7.928914679346e+00
5.268293e-01,7.928914679346e+00
5.277439e-01,7.928914679346e+00
5.286585e-01,7.838364371291e+00
5.295732e-01,7.821683600422e+00
5.304878e-01,7.821683600422e+00
5.314024e-01,7.747789323769e+00
5.323171e-01,7.747789323769e+00
5.332317e-01,7.747789323769e+00
5.341463e-01,7.747789323769e+00
5.350610e-01,7.721927229122e+00
5.359756e-01,7.721927229122e+00
5.368902e-01,7.721927229122e+00
5.378049e-01,7.721927229122e+00
5.387195e-01,7.657187926359e+00
5.396341e-01,7.566558462783e+00
5.405488e-01,7.566558462783e+00
5.414634e-01,7.566558462783e+00
5.423780e-01,7.566558462783e+00
5.432927e-01,7.566558462783e+00
5.442073e-01,7.566558462783e+00
5.451220e-01,7.566558462783e+00
5.460366e-01,7.566558462783e+00
5.469512e-01,7.475899103807e+00
5.478659e-01,7.475899103807e+00
5.487805e-01,7.386415022415e+00
5.496951e-01,7.385207899659e+00
5.506098e-01,7.385207899659e+00
5.515244e-01,7.385207899659e+00
5.524390e-01,7.385207899659e+00
5.533537e-01,7.294482771901e+00
5.542683e-01,7.203721504741e+00
5.551829e-01,7.203721504741e+00
5.560976e-01,7.203721504741e+00
5.570122e-01,7.203721504741e+00
5.579268e-01,7.203721504741e+00
5.588415e-01,7.203721504741e+00
5.597561e-01,7.203721504741e+00
5.606707e-01,7.203721504741e+00
5.615854e-01,7.203721504741e+00
5.625000e-01,7.203721504741e+00
5.634146e-01,7.203721504741e+00
5.643293e-01,7.203721504741e+00
5.652439e-01,7.203721504741e+00
5.661585e-01,7.203721504741e+00
5.670732e-01,7.112921735728e+00
5.679878e-01,7.022080945782e+00
5.689024e-01,7.022080945782e+00
5.698171e-01,7.022080945782e+00
5.707317e-01,7.022080945782e+00
5.716463e-01,6.964174510660e+00
5.725610e-01,6.964174510660e+00
5.734756e-01,6.963336822567e+00
5.743902e-01,6.931196448522e+00
5.753049e-01,6.840265378814e+00
5.762195e-01,6.840265378814e+00
5.771341e-01,6.840265378814e+00
5.780488e-01,6.840265378814e+00
5.789634e-01,6.840265378814e+00
5.798780e-01,6.840265378814e+00
5.807927e-01,6.840265378814e+00
5.817073e-01,6.840265378814e+00
5.826220e-01,6.840265378814e+00
5.835366e-01,6.839896726163e+00
5.844512e-01,6.839896726163e+00
5.853659e-01,6.839896726163e+00
5.862805e-01,6.839896726163e+00
5.871951e-01,6.839896726163e+00
5.881098e-01,6.839896726163e+00
5.890244e-01,6.839896726163e+00
5.899390e-01,6.839896726163e+00
5.908537e-01,6.839896726163e+00
5.917683e-01,6.839896726163e+00
5.926829e-01,6.830706631814e+00
5.935976e-01,6.759056660082e+00
5.945122e-01,6.759056660082e+00
5.954268e-01,6.749284680498e+00
5.963415e-01,6.658251093224e+00
5.972561e-01,6.658251093224e+00
5.981707e-01,6.658251093224e+00
5.990854e-01,6.658251093224e+00
6.000000e-01,6.658251093224e+00
6.009146e-01,6.567161138317e+00
6.018293e-01,6.501682940229e+00
6.027439e-01,6.490818709955e+00
6.036585e-01,6.490818709955e+00
6.045732e-01,6.490818709955e+00
6.054878e-01,6.490818709955e+00
6.064024e-01,6.476011103595e+00
6.073171e-01,6.476011103595e+00
6.082317e-01,6.476011103595e+00
6.091463e-01,6.476011103595e+00
6.100610e-01,6.476011103595e+00
6.109756e-01,6.476011103595e+00
6.118902e-01,6.476011103595e+00
6.128049e-01,6.476011103595e+00
6.137195e-01,6.476011103595e+00
6.146341e-01,6.476011103595e+00
6.155488e-01,6.476011103595e+00
6.164634e-01,6.459165146985e+00
6.173780e-01,6.459165146985e+00
6.182927e-01,6.455984598641e+00
6.192073e-01,6.455984598641e+00
6.201220e-01,6.455984598641e+00
6.210366e-01,6.455984598641e+00
6.219512e-01,6.455984598641e+00
6.228659e-01,6.384797027069e+00
6.237805e-01,6.293514679405e+00
6.246951e-01,6.293514679405e+00
6.256098e-01,6.293514679405e+00
6.265244e-01,6.293514679405e+00
6.274390e-01,6.293514679405e+00
6.283537e-01,6.290138754844e+00
6.292683e-01,6.222999718342e+00
6.301829e-01,6.222999718342e+00
6.310976e-01,6.222999718342e+00
6.320122e-01,6.222999718342e+00
6.329268e-01,6.207703365957e+00
6.338415e-01,6.207703365957e+00
6.347561e-01,6.207703365957e+00
6.356707e-01,6.207703365957e+00
6.365854e-01,6.207703365957e+00
6.375000e-01,6.202159545070e+00
6.384146e-01,6.112090911950e+00
6.393293e-01,6.112090911950e+00
6.402439e-01,6.112090911950e+00
6.411585e-01,6.112090911950e+00
6.420732e-01,6.112090911950e+00
6.429878e-01,6.112090911950e+00
6.439024e-01,6.112090911950e+00
6.448171e-01,6.112090911950e+00
6.457317e-01,6.110726802027e+00
6.466463e-01,6.110726802027e+00
6.475610e-01,6.110726802027e+00
6.484756e-01,6.110726802027e+00
6.493902e-01,6.110726802027e+00
6.503049e-01,6.110726802027e+00
6.512195e-01,6.110726802027e+00
6.521341e-01,6.110726802027e+00
6.530488e-01,6.110726802027e+00
6.539634e-01,6.108378649645e+00
6.548780e-01,6.091879859987e+00
6.557927e-01,6.091879859987e+00
6.567073e-01,6.091879859987e+00
6.576220e-01,6.091879859987e+00
6.585366e-01,6.019211299872e+00
6.594512e-01,5.930603364103e+00
6.603659e-01,5.930603364103e+00
6.612805e-01,5.928974278307e+00
6.621951e-01,5.928974278307e+00
6.631098e-01,5.928974278307e+00
6.640244e-01,5.928974278307e+00
6.649390e-01,5.928974278307e+00
6.658537e-01,5.928974278307e+00
6.667683e-01,5.928974278307e+00
6.676829e-01,5.928974278307e+00
6.685976e-01,5.928050672642e+00
6.695122e-01,5.928050672642e+00
6.704268e-01,5.928050672642e+00
6.713415e-01,5.928050672642e+00
6.722561e-01,5.928050672642e+00
6.731707e-01,5.927607536266e+00
6.740854e-01,5.927607536266e+00
6.750000e-01,5.927607536266e+00
6.759146e-01,5.927607536266e+00
6.768293e-01,5.927607536266e+00
6.777439e-01,5.927607536266e+00
6.786585e-01,5.862250773900e+00
6.795732e-01,5.843511397088e+00
6.804878e-01,5.843511397088e+00
6.814024e-01,5.835909631508e+00
6.823171e-01,5.821544390263e+00
6.832317e-01,5.821544390263e+00
6.841463e-01,5.821544390263e+00
6.850610e-01,5.821544390263e+00
6.859756e-01,5.821544390263e+00
6.868902e-01,5.821544390263e+00
6.878049e-01,5.821544390263e+00
6.887195e-01,5.803452800669e+00
6.896341e-01,5.744111301092e+00
6.905488e-01,5.744111301092e+00
6.914634e-01,5.744111301092e+00
6.923780e-01,5.744111301092e+00
6.932927e-01,5.744111301092e+00
6.942073e-01,5.744111301092e+00
6.951220e-01,5.744111301092e+00
6.960366e-01,5.744111301092e+00
6.969512e-01,5.744111301092e+00
6.978659e-01,5.744111301092e+00
6.987805e-01,5.744111301092e+00
6.996951e-01,5.744111301092e+00
7.006098e-01,5.744111301092e+00
7.015244e-01,5.744111301092e+00
7.024390e-01,5.744111301092e+00
7.033537e-01,5.652205826049e+00
7.042683e-01,5.633547090151e+00
7.051829e-01,5.633547090151e+00
7.060976e-01,5.606712768516e+00
7.070122e-01,5.599585359762e+00
7.079268e-01,5.599585359762e+00
7.088415e-01,5.599585359762e+00
7.097561e-01,5.599585359762e+00
7.106707e-01,5.599585359762e+00
7.115854e-01,5.586916338383e+00
7.125000e-01,5.586916338383e+00
7.134146e-01,5.586916338383e+00
7.143293e-01,5.586805912023e+00
7.152439e-01,5.560186020880e+00
7.161585e-01,5.560186020880e+00
7.170732e-01,5.560186020880e+00
7.179878e-01,5.560186020880e+00
7.189024e-01,5.560186020880e+00
7.198171e-01,5.560186020880e+00
7.207317e-01,5.546182722662e+00
7.216463e-01,5.546182722662e+00
7.225610e-01,5.545843358354e+00
7.234756e-01,5.545843358354e+00
7.243902e-01,5.545843358354e+00
7.253049e-01,5.545843358354e+00
7.262195e-01,5.468044198843e+00
7.271341e-01,5.461633154165e+00
7.280488e-01,5.461633154165e+00
7.289634e-01,5.448368600992e+00
7.298780e-01,5.448368600992e+00
7.307927e-01,5.448368600992e+00
7.317073e-01,5.416082089294e+00
7.326220e-01,5.375772134339e+00
7.335366e-01,5.375772134339e+00
7.344512e-01,5.375772134339e+00
7.353659e-01,5.375772134339e+00
7.362805e-01,5.375772134339e+00
7.371951e-01,5.375772134339e+00
7.381098e-01,5.375772134339e+00
7.390244e-01,5.375772134339e+00
7.399390e-01,5.375772134339e+00
7.408537e-01,5.361492288277e+00
7.417683e-01,5.361492288277e+00
7.426829e-01,5.361492288277e+00
7.435976e-01,5.361492288277e+00
7.445122e-01,5.361492288277e+00
7.454268e-01,5.338598646055e+00
7.463415e-01,5.338598646055e+00
7.472561e-01,5.338598646055e+00
7.481707e-01,5.338598646055e+00
7.490854e-01,5.337987631773e+00
7.500000e-01,5.337987631773e+00
7.509146e-01,5.337987631773e+00
7.518293e-01,5.317588775592e+00
7.527439e-01,5.299214968047e+00
7.536585e-01,5.299214968047e+00
7.545732e-01,5.299214968047e+00
7.554878e-01,5.283361022121e+00
7.564024e-01,5.283361022121e+00
7.573171e-01,5.210896817055e+00
7.582317e-01,5.210896817055e+00
7.591463e-01,5.210896817055e+00
7.600610e-01,5.210896817055e+00
7.609756e-01,5.210896817055e+00
7.618902e-01,5.194792542587e+00
7.628049e-01,5.190801433001e+00
7.637195e-01,5.190801433001e+00
7.646341e-01,5.190801433001e+00
7.655488e-01,5.190801433001e+00
7.664634e-01,5.190801433001e+00
7.673780e-01,5.190801433001e+00
7.682927e-01,5.098083265696e+00
7.692073e-01,5.098083265696e+00
7.701220e-01,5.090136830891e+00
7.710366e-01,5.088696696159e+00
7.719512e-01,5.047270286740e+00
7.728659e-01,5.047270286740e+00
7.737805e-01,5.047270286740e+00
7.746951e-01,5.047270286740e+00
7.756098e-01,5.047270286740e+00
7.765244e-01,5.047270286740e+00
7.774390e-01,5.047270286740e+00
7.783537e-01,5.047270286740e+00
7.792683e-01,5.010145940807e+00
7.801829e-01,5.009596432743e+00
7.810976e-01,5.005195694429e+00
7.820122e-01,5.005195694429e+00
7.829268e-01,5.005195694429e+00
7.838415e-01,5.005195694429e+00
7.847561e-01,5.005195694429e+00
7.856707e-01,5.005195694429e+00
7.865854e-01,5.005195694429e+00
7.875000e-01,5.005195694429e+00
7.884146e-01,5.005195694429e+00
7.893293e-01,5.005195694429e+00
7.902439e-01,5.005195694429e+00
7.911585e-01,5.005195694429e+00
7.920732e-01,4.990817002377e+00
7.929878e-01,4.990817002377e+00
7.939024e-01,4.990817002377e+00
7.948171e-01,4.990817002377e+00
7.957317e-01,4.912127111818e+00
7.966463e-01,4.818865066555e+00
7.975610e-01,4.818865066555e+00
7.984756e-01,4.818865066555e+00
7.993902e-01,4.818865066555e+00
8.003049e-01,4.818865066555e+00
8.012195e-01,4.766938827963e+00
8.021341e-01,4.766938827963e+00
8.030488e-01,4.766938827963e+00
8.039634e-01,4.766938827963e+00
8.048780e-01,4.727879639247e+00
8.057927e-01,4.725396195313e+00
8.067073e-01,4.711164033906e+00
8.076220e-01,4.710742971255e+00
8.085366e-01,4.710742971255e+00
8.094512e-01,4.710742971255e+00
8.103659e-01,4.710742971255e+00
8.112805e-01,4.710742971255e+00
8.121951e-01,4.695801889904e+00
8.131098e-01,4.695801889904e+00
8.140244e-01,4.695801889904e+00
8.149390e-01,4.639708267732e+00
8.158537e-01,4.639708267732e+00
8.167683e-01,4.639708267732e+00
8.176829e-01,4.639708267732e+00
8.185976e-01,4.639708267732e+00
8.195122e-01,4.631706148219e+00
8.204268e-01,4.631706148219e+00
8.213415e-01,4.631706148219e+00
8.222561e-01,4.631706148219e+00
8.231707e-01,4.631706148219e+00
8.240854e-01,4.631706148219e+00
8.250000e-01,4.631706148219e+00
8.259146e-01,4.631706148219e+00
8.268293e-01,4.626553372351e+00
8.277439e-01,4.626553372351e+00
8.286585e-01,4.626553372351e+00
8.295732e-01,4.626553372351e+00
8.304878e-01,4.626553372351e+00
8.314024e-01,4.626553372351e+00
8.323171e-01,4.626553372351e+00
8.332317e-01,4.626553372351e+00
8.341463e-01,4.626553372351e+00
8.350610e-01,4.626553372351e+00
8.359756e-01,4.626553372351e+00
8.368902e-01,4.626553372351e+00
8.378049e-01,4.626553372351e+00
8.387195e-01,4.561636975157e+00
8.396341e-01,4.561636975157e+00
8.405488e-01,4.561636975157e+00
8.414634e-01,4.561636975157e+00
8.423780e-01,4.561579220867e+00
8.432927e-01,4.561579220867e+00
8.442073e-01,4.561579220867e+00
8.451220e-01,4.561579220867e+00
8.460366e-01,4.561579220867e+00
8.469512e-01,4.551333235790e+00
8.478659e-01,4.537779507165e+00
8.487805e-01,4.492061486864e+00
8.496951e-01,4.492061486864e+00
8.506098e-01,4.468874047933e+00
8.515244e-01,4.468002916468e+00
8.524390e-01,4.468002916468e+00
8.533537e-01,4.443599696126e+00
8.542683e-01,4.443599696126e+00
8.551829e-01,4.443599696126e+00
8.560976e-01,4.443599696126e+00
8.570122e-01,4.443599696126e+00
8.579268e-01,4.363414820222e+00
8.588415e-01,4.363414820222e+00
8.597561e-01,4.363414820222e+00
8.606707e-01,4.354376295486e+00
8.615854e-01,4.349148882527e+00
8.625000e-01,4.314909554591e+00
8.634146e-01,4.314909554591e+00
8.643293e-01,4.254663976133e+00
8.652439e-01,4.254663976133e+00
8.661585e-01,4.254407868579e+00
8.670732e-01,4.254407868579e+00
8.679878e-01,4.254407868579e+00
8.689024e-01,4.254407868579e+00
8.698171e-01,4.254407868579e+00
8.707317e-01,4.254407868579e+00
8.716463e-01,4.254407868579e+00
8.725610e-01,4.254407868579e+00
8.734756e-01,4.254407868579e+00
8.743902e-01,4.254407868579e+00
8.753049e-01,4.254407868579e+00
8.762195e-01,4.254407868579e+00
8.771341e-01,4.254407868579e+00
8.780488e-01,4.254407868579e+00
8.789634e-01,4.254407868579e+00
8.798780e-01,4.193199941066e+00
8.807927e-01,4.180687697587e+00
8.817073e-01,4.159355971315e+00
8.826220e-01,4.159355971315e+00
8.835366e-01,4.126981505244e+00
8.844512e-01,4.126981505244e+00
8.853659e-01,4.122808560854e+00
8.862805e-01,4.122808560854e+00
8.871951e-01,4.122808560854e+00
8.881098e-01,4.122808560854e+00
8.890244e-01,4.122808560854e+00
8.899390e-01,4.122808560854e+00
8.908537e-01,4.122808560854e+00
8.917683e-01,4.122808560854e+00
8.926829e-01,4.109798997890e+00
8.935976e-01,4.109798997890e+00
8.945122e-01,4.109798997890e+00
8.954268e-01,4.072122201017e+00
8.963415e-01,4.072122201017e+00
8.972561e-01,4.072122201017e+00
8.981707e-01,4.072122201017e+00
8.990854e-01,4.072122201017e+00
9.000000e-01,4.068361877511e+00
9.009146e-01,4.068361877511e+00
9.018293e-01,4.063970889920e+00
9.027439e-01,4.063970889920e+00
9.036585e-01,4.063970889920e+00
9.045732e-01,4.063970889920e+00
9.054878e-01,4.063970889920e+00
9.064024e-01,4.029533638749e+00
9.073171e-01,4.029533638749e+00
9.082317e-01,3.968228558664e+00
9.091463e-01,3.942604858275e+00
9.100610e-01,3.942604858275e+00
9.109756e-01,3.942604858275e+00
9.118902e-01,3.942604858275e+00
9.128049e-01,3.942604858275e+00
9.137195e-01,3.942604858275e+00
9.146341e-01,3.942604858275e+00
9.155488e-01,3.942604858275e+00
9.164634e-01,3.942604858275e+00
9.173780e-01,3.872102983551e+00
9.182927e-01,3.872102983551e+00
9.192073e-01,3.872102983551e+00
9.201220e-01,3.872102983551e+00
9.210366e-01,3.872102983551e+00
9.219512e-01,3.872102983551e+00
9.228659e-01,3.860611539033e+00
9.237805e-01,3.851831594964e+00
9.246951e-01,3.775566060438e+00
9.256098e-01,3.760491690558e+00
9.265244e-01,3.678587372043e+00
9.274390e-01,3.678587372043e+00
9.283537e-01,3.678587372043e+00
9.292683e-01,3.641458772763e+00
9.301829e-01,3.641458772763e+00
9.310976e-01,3.609168429005e+00
9.320122e-01,3.608624399354e+00
9.329268e-01,3.606446135523e+00
9.338415e-01,3.581133960809e+00
9.347561e-01,3.576863780083e+00
9.356707e-01,3.483170074078e+00
9.365854e-01,3.483170074078e+00
9.375000e-01,3.483170074078e+00
9.384146e-01,3.483170074078e+00
9.393293e-01,3.483170074078e+00
9.402439e-01,3.483170074078e+00
9.411585e-01,3.483170074078e+00
9.420732e-01,3.483170074078e+00
9.429878e-01,3.483170074078e+00
9.439024e-01,3.472035532275e+00
9.448171e-01,3.449625559492e+00
9.457317e-01,3.449625559492e+00
9.466463e-01,3.449625559492e+00
9.475610e-01,3.449625559492e+00
9.484756e-01,3.449625559492e+00
9.493902e-01,3.384656877381e+00
9.503049e-01,3.332016646614e+00
9.512195e-01,3.332016646614e+00
9.521341e-01,3.332016646614e+00
9.530488e-01,3.332016646614e+00
9.539634e-01,3.294795859620e+00
9.548780e-01,3.285552130922e+00
9.557927e-01,3.285552130922e+00
9.567073e-01,3.285552130922e+00
9.576220e-01,3.279158144236e+00
9.585366e-01,3.279158144236e+00
9.594512e-01,3.279158144236e+00
9.603659e-01,3.279028233480e+00
9.612805e-01,3.255048567510e+00
9.621951e-01,3.255048567510e+00
9.631098e-01,3.255048567510e+00
9.640244e-01,3.255048567510e+00
9.649390e-01,3.255048567510e+00
9.658537e-01,3.255048567510e+00
9.667683e-01,3.214050654061e+00
9.676829e-01,3.187057898890e+00
9.685976e-01,3.187057898890e+00
9.695122e-01,3.185809823369e+00
9.704268e-01,3.113173668084e+00
9.713415e-01,3.113173668084e+00
9.722561e-01,3.113173668084e+00
9.731707e-01,3.085379755981e+00
9.740854e-01,3.085379755981e+00
9.750000e-01,3.085379755981e+00
9.759146e-01,3.085379755981e+00
9.768293e-01,3.085379755981e+00
9.777439e-01,3.021001958586e+00
9.786585e-01,3.021001958586e+00
9.795732e-01,2.984207068686e+00
9.804878e-01,2.737771078654e+00
9.814024e-01,2.675602807232e+00
9.823171e-01,2.675602807232e+00
9.832317e-01,2.675602807232e+00
9.841463e-01,2.675602807232e+00
9.850610e-01,2.675602807232e+00
9.859756e-01,2.675602807232e+00
9.868902e-01,2.675602807232e+00
9.878049e-01,2.675602807232e+00
9.887195e-01,2.675602807232e+00
9.896341e-01,2.249324785606e+00
9.905488e-01,2.221618280187e+00
9.914634e-01,2.189262592420e+00
9.923780e-01,2.189262592420e+00
9.932927e-01,2.189262592420e+00
9.942073e-01,2.189262592420e+00
9.951220e-01,2.189262592420e+00
9.960366e-01,1.000000000000
9.969512e-01,1.000000000000
9.978659e-01,1.000000000000
9.987805e-01,1.000000000000
9.996951e-01,1.000000000000


==> out/values.csv <==
posit16,lintakum16,takum16
001100000001,2.5195312500e-01,2.2488019168e-01,2.2488019168e-01
001100000010,2.5390625000e-01,2.2664394889e-01,2.2664394889e-01
001100000011,2.5585937500e-01,2.2842153941e-01,2.2842153941e-01
001100000100,2.5781250000e-01,2.3021307175e-01,2.3021307175e-01
001100000101,2.5976562500e-01,2.3201865525e-01,2.3201865525e-01
001100000110,2.6171875000e-01,2.3383840011e-01,2.3383840011e-01
001100000111,2.6367187500e-01,2.3567241742e-01,2.3567241742e-01
001100001000,2.6562500000e-01,2.3752081910e-01,2.3752081910e-01
001100001001,2.6757812500e-01,2.3938371797e-01,2.3938371797e-01
001100001010,2.6953125000e-01,2.4126122774e-01,2.4126122774e-01
001100001011,2.7148437500e-01,2.4315346300e-01,2.4315346300e-01
001100001100,2.7343750000e-01,2.4506053925e-01,2.4506053925e-01
001100001101,2.7539062500e-01,2.4698257288e-01,2.4698257288e-01
001100001110,2.7734375000e-01,2.4891968120e-01,2.4891968120e-01
001100001111,2.7929687500e-01,2.5087198246e-01,2.5087198246e-01
001100010000,2.8125000000e-01,2.5283959580e-01,2.5283959580e-01
001100010001,2.8320312500e-01,2.5482264133e-01,2.5482264133e-01
001100010010,2.8515625000e-01,2.5682124008e-01,2.5682124008e-01
001100010011,2.8710937500e-01,2.5883551403e-01,2.5883551403e-01
001100010100,2.8906250000e-01,2.6086558613e-01,2.6086558613e-01
001100010101,2.9101562500e-01,2.6291158028e-01,2.6291158028e-01
001100010110,2.9296875000e-01,2.6497362136e-01,2.6497362136e-01
001100010111,2.9492187500e-01,2.6705183523e-01,2.6705183523e-01
001100011000,2.9687500000e-01,2.6914634873e-01,2.6914634873e-01
001100011001,2.9882812500e-01,2.7125728971e-01,2.7125728971e-01
001100011010,3.0078125000e-01,2.7338478700e-01,2.7338478700e-01
001100011011,3.0273437500e-01,2.7552897046e-01,2.7552897046e-01
001100011100,3.0468750000e-01,2.7768997095e-01,2.7768997095e-01
001100011101,3.0664062500e-01,2.7986792039e-01,2.7986792039e-01
001100011110,3.0859375000e-01,2.8206295169e-01,2.8206295169e-01
001100011111,3.1054687500e-01,2.8427519884e-01,2.8427519884e-01
001100100000,3.1250000000e-01,2.8650479686e-01,2.8650479686e-01
001100100001,3.1445312500e-01,2.8875188183e-01,2.8875188183e-01
001100100010,3.1640625000e-01,2.9101659091e-01,2.9101659091e-01
001100100011,3.1835937500e-01,2.9329906232e-01,2.9329906232e-01
001100100100,3.2031250000e-01,2.9559943538e-01,2.9559943538e-01
001100100101,3.2226562500e-01,2.9791785048e-01,2.9791785048e-01
001100100110,3.2421875000e-01,3.0025444914e-01,3.0025444914e-01
001100100111,3.2617187500e-01,3.0260937398e-01,3.0260937398e-01
001100101000,3.2812500000e-01,3.0498276871e-01,3.0498276871e-01
001100101001,3.3007812500e-01,3.0737477821e-01,3.0737477821e-01
001100101010,3.3203125000e-01,3.0978554848e-01,3.0978554848e-01
001100101011,3.3398437500e-01,3.1221522665e-01,3.1221522665e-01
001100101100,3.3593750000e-01,3.1466396102e-01,3.1466396102e-01
001100101101,3.3789062500e-01,3.1713190105e-01,3.1713190105e-01
001100101110,3.3984375000e-01,3.1961919738e-01,3.1961919738e-01
001100101111,3.4179687500e-01,3.2212600181e-01,3.2212600181e-01
001100110000,3.4375000000e-01,3.2465246736e-01,3.2465246736e-01
001100110001,3.4570312500e-01,3.2719874822e-01,3.2719874822e-01
001100110010,3.4765625000e-01,3.2976499981e-01,3.2976499981e-01
001100110011,3.4960937500e-01,3.3235137876e-01,3.3235137876e-01
001100110100,3.5156250000e-01,3.3495804293e-01,3.3495804293e-01
001100110101,3.5351562500e-01,3.3758515142e-01,3.3758515142e-01
001100110110,3.5546875000e-01,3.4023286457e-01,3.4023286457e-01
001100110111,3.5742187500e-01,3.4290134400e-01,3.4290134400e-01
001100111000,3.5937500000e-01,3.4559075258e-01,3.4559075258e-01
001100111001,3.6132812500e-01,3.4830125444e-01,3.4830125444e-01
001100111010,3.6328125000e-01,3.5103301504e-01,3.5103301504e-01
001100111011,3.6523437500e-01,3.5378620110e-01,3.5378620110e-01
001100111100,3.6718750000e-01,3.5656098066e-01,3.5656098066e-01
001100111101,3.6914062500e-01,3.5935752310e-01,3.5935752310e-01
001100111110,3.7109375000e-01,3.6217599908e-01,3.6217599908e-01
001100111111,3.7304687500e-01,3.6501658065e-01,3.6501658065e-01
001101000000,3.7500000000e-01,3.6787944117e-01,3.6787944117e-01
001101000001,3.7695312500e-01,3.7076475539e-01,3.7076475539e-01
001101000010,3.7890625000e-01,3.7367269941e-01,3.7367269941e-01
001101000011,3.8085937500e-01,3.7660345071e-01,3.7660345071e-01
001101000100,3.8281250000e-01,3.7955718818e-01,3.7955718818e-01
001101000101,3.8476562500e-01,3.8253409211e-01,3.8253409211e-01
001101000110,3.8671875000e-01,3.8553434417e-01,3.8553434417e-01
001101000111,3.8867187500e-01,3.8855812751e-01,3.8855812751e-01
001101001000,3.9062500000e-01,3.9160562668e-01,3.9160562668e-01
001101001001,3.9257812500e-01,3.9467702767e-01,3.9467702767e-01
001101001010,3.9453125000e-01,3.9777251797e-01,3.9777251797e-01
001101001011,3.9648437500e-01,4.0089228649e-01,4.0089228649e-01
001101001100,3.9843750000e-01,4.0403652366e-01,4.0403652366e-01
001101001101,4.0039062500e-01,4.0720542139e-01,4.0720542139e-01
001101001110,4.0234375000e-01,4.1039917310e-01,4.1039917310e-01
001101001111,4.0429687500e-01,4.1361797370e-01,4.1361797370e-01
001101010000,4.0625000000e-01,4.1686201968e-01,4.1686201968e-01
001101010001,4.0820312500e-01,4.2013150902e-01,4.2013150902e-01
001101010010,4.1015625000e-01,4.2342664129e-01,4.2342664129e-01
001101010011,4.1210937500e-01,4.2674761759e-01,4.2674761759e-01
001101010100,4.1406250000e-01,4.3009464064e-01,4.3009464064e-01
001101010101,4.1601562500e-01,4.3346791471e-01,4.3346791471e-01
001101010110,4.1796875000e-01,4.3686764571e-01,4.3686764571e-01
001101010111,4.1992187500e-01,4.4029404112e-01,4.4029404112e-01
001101011000,4.2187500000e-01,4.4374731008e-01,4.4374731008e-01
001101011001,4.2382812500e-01,4.4722766337e-01,4.4722766337e-01
001101011010,4.2578125000e-01,4.5073531341e-01,4.5073531341e-01
001101011011,4.2773437500e-01,4.5427047428e-01,4.5427047428e-01
001101011100,4.2968750000e-01,4.5783336177e-01,4.5783336177e-01
001101011101,4.3164062500e-01,4.6142419333e-01,4.6142419333e-01
001101011110,4.3359375000e-01,4.6504318813e-01,4.6504318813e-01
001101011111,4.3554687500e-01,4.6869056706e-01,4.6869056706e-01
001101100000,4.3750000000e-01,4.7236655274e-01,4.7236655274e-01
001101100001,4.3945312500e-01,4.7607136953e-01,4.7607136953e-01
001101100010,4.4140625000e-01,4.7980524356e-01,4.7980524356e-01
001101100011,4.4335937500e-01,4.8356840273e-01,4.8356840273e-01
001101100100,4.4531250000e-01,4.8736107671e-01,4.8736107671e-01
001101100101,4.4726562500e-01,4.9118349701e-01,4.9118349701e-01
001101100110,4.4921875000e-01,4.9503589693e-01,4.9503589693e-01
001101100111,4.5117187500e-01,4.9891851159e-01,4.9891851159e-01
001101101000,4.5312500000e-01,5.0283157797e-01,5.0283157797e-01
001101101001,4.5507812500e-01,5.0677533492e-01,5.0677533492e-01
001101101010,4.5703125000e-01,5.1075002313e-01,5.1075002313e-01
001101101011,4.5898437500e-01,5.1475588521e-01,5.1475588521e-01
001101101100,4.6093750000e-01,5.1879316565e-01,5.1879316565e-01
001101101101,4.6289062500e-01,5.2286211088e-01,5.2286211088e-01
001101101110,4.6484375000e-01,5.2696296924e-01,5.2696296924e-01
001101101111,4.6679687500e-01,5.3109599104e-01,5.3109599104e-01
001101110000,4.6875000000e-01,5.3526142852e-01,5.3526142852e-01
001101110001,4.7070312500e-01,5.3945953593e-01,5.3945953593e-01
001101110010,4.7265625000e-01,5.4369056951e-01,5.4369056951e-01
001101110011,4.7460937500e-01,5.4795478750e-01,5.4795478750e-01
001101110100,4.7656250000e-01,5.5225245016e-01,5.5225245016e-01
001101110101,4.7851562500e-01,5.5658381981e-01,5.5658381981e-01
001101110110,4.8046875000e-01,5.6094916081e-01,5.6094916081e-01
001101110111,4.8242187500e-01,5.6534873961e-01,5.6534873961e-01
001101111000,4.8437500000e-01,5.6978282473e-01,5.6978282473e-01
001101111001,4.8632812500e-01,5.7425168681e-01,5.7425168681e-01
001101111010,4.8828125000e-01,5.7875559861e-01,5.7875559861e-01
001101111011,4.9023437500e-01,5.8329483503e-01,5.8329483503e-01
001101111100,4.9218750000e-01,5.8786967312e-01,5.8786967312e-01
001101111101,4.9414062500e-01,5.9248039211e-01,5.9248039211e-01
001101111110,4.9609375000e-01,5.9712727342e-01,5.9712727342e-01
001101111111,4.9804687500e-01,6.0181060067e-01,6.0181060067e-01
001110000000,5.0000000000e-01,6.0653065971e-01,6.0653065971e-01
001110000001,5.0390625000e-01,6.0890455360e-01,6.0890455360e-01
001110000010,5.0781250000e-01,6.1128773864e-01,6.1128773864e-01
001110000011,5.1171875000e-01,6.1368025120e-01,6.1368025120e-01
001110000100,5.1562500000e-01,6.1608212779e-01,6.1608212779e-01
001110000101,5.1953125000e-01,6.1849340506e-01,6.1849340506e-01
001110000110,5.2343750000e-01,6.2091411981e-01,6.2091411981e-01
001110000111,5.2734375000e-01,6.2334430896e-01,6.2334430896e-01
001110001000,5.3125000000e-01,6.2578400960e-01,6.2578400960e-01
001110001001,5.3515625000e-01,6.2823325897e-01,6.2823325897e-01
001110001010,5.3906250000e-01,6.3069209442e-01,6.3069209442e-01
001110001011,5.4296875000e-01,6.3316055349e-01,6.3316055349e-01
001110001100,5.4687500000e-01,6.3563867383e-01,6.3563867383e-01
001110001101,5.5078125000e-01,6.3812649325e-01,6.3812649325e-01
001110001110,5.5468750000e-01,6.4062404973e-01,6.4062404973e-01
001110001111,5.5859375000e-01,6.4313138137e-01,6.4313138137e-01
001110010000,5.6250000000e-01,6.4564852643e-01,6.4564852643e-01
001110010001,5.6640625000e-01,6.4817552331e-01,6.4817552331e-01
001110010010,5.7031250000e-01,6.5071241058e-01,6.5071241058e-01
001110010011,5.7421875000e-01,6.5325922695e-01,6.5325922695e-01
001110010100,5.7812500000e-01,6.5581601127e-01,6.5581601127e-01
001110010101,5.8203125000e-01,6.5838280257e-01,6.5838280257e-01
001110010110,5.8593750000e-01,6.6095964000e-01,6.6095964000e-01
001110010111,5.8984375000e-01,6.6354656289e-01,6.6354656289e-01
001110011000,5.9375000000e-01,6.6614361070e-01,6.6614361070e-01
001110011001,5.9765625000e-01,6.6875082308e-01,6.6875082308e-01
001110011010,6.0156250000e-01,6.7136823980e-01,6.7136823980e-01
001110011011,6.0546875000e-01,6.7399590079e-01,6.7399590079e-01
001110011100,6.0937500000e-01,6.7663384616e-01,6.7663384616e-01
001110011101,6.1328125000e-01,6.7928211616e-01,6.7928211616e-01
001110011110,6.1718750000e-01,6.8194075119e-01,6.8194075119e-01
001110011111,6.2109375000e-01,6.8460979183e-01,6.8460979183e-01
001110100000,6.2500000000e-01,6.8728927879e-01,6.8728927879e-01
001110100001,6.2890625000e-01,6.8997925297e-01,6.8997925297e-01
001110100010,6.3281250000e-01,6.9267975541e-01,6.9267975541e-01
001110100011,6.3671875000e-01,6.9539082732e-01,6.9539082732e-01
001110100100,6.4062500000e-01,6.9811251007e-01,6.9811251007e-01
001110100101,6.4453125000e-01,7.0084484518e-01,7.0084484518e-01
001110100110,6.4843750000e-01,7.0358787435e-01,7.0358787435e-01
001110100111,6.5234375000e-01,7.0634163943e-01,7.0634163943e-01
001110101000,6.5625000000e-01,7.0910618244e-01,7.0910618244e-01
001110101001,6.6015625000e-01,7.1188154556e-01,7.1188154556e-01
001110101010,6.6406250000e-01,7.1466777116e-01,7.1466777116e-01
001110101011,6.6796875000e-01,7.1746490173e-01,7.1746490173e-01
001110101100,6.7187500000e-01,7.2027297996e-01,7.2027297996e-01
001110101101,6.7578125000e-01,7.2309204869e-01,7.2309204869e-01
001110101110,6.7968750000e-01,7.2592215095e-01,7.2592215095e-01
001110101111,6.8359375000e-01,7.2876332992e-01,7.2876332992e-01
001110110000,6.8750000000e-01,7.3161562895e-01,7.3161562895e-01
001110110001,6.9140625000e-01,7.3447909156e-01,7.3447909156e-01
001110110010,6.9531250000e-01,7.3735376144e-01,7.3735376144e-01
001110110011,6.9921875000e-01,7.4023968247e-01,7.4023968247e-01
001110110100,7.0312500000e-01,7.4313689867e-01,7.4313689867e-01
001110110101,7.0703125000e-01,7.4604545425e-01,7.4604545425e-01
001110110110,7.1093750000e-01,7.4896539360e-01,7.4896539360e-01
001110110111,7.1484375000e-01,7.5189676127e-01,7.5189676127e-01
001110111000,7.1875000000e-01,7.5483960199e-01,7.5483960199e-01
001110111001,7.2265625000e-01,7.5779396066e-01,7.5779396066e-01
001110111010,7.2656250000e-01,7.6075988236e-01,7.6075988236e-01
001110111011,7.3046875000e-01,7.6373741236e-01,7.6373741236e-01
001110111100,7.3437500000e-01,7.6672659607e-01,7.6672659607e-01
001110111101,7.3828125000e-01,7.6972747912e-01,7.6972747912e-01
001110111110,7.4218750000e-01,7.7274010729e-01,7.7274010729e-01
001110111111,7.4609375000e-01,7.7576452656e-01,7.7576452656e-01
001111000000,7.5000000000e-01,7.7880078307e-01,7.7880078307e-01
001111000001,7.5390625000e-01,7.8184892315e-01,7.8184892315e-01
001111000010,7.5781250000e-01,7.8490899332e-01,7.8490899332e-01
001111000011,7.6171875000e-01,7.8798104026e-01,7.8798104026e-01
001111000100,7.6562500000e-01,7.9106511085e-01,7.9106511085e-01
001111000101,7.6953125000e-01,7.9416125215e-01,7.9416125215e-01
001111000110,7.7343750000e-01,7.9726951141e-01,7.9726951141e-01
001111000111,7.7734375000e-01,8.0038993605e-01,8.0038993605e-01
001111001000,7.8125000000e-01,8.0352257369e-01,8.0352257369e-01
001111001001,7.8515625000e-01,8.0666747212e-01,8.0666747212e-01
001111001010,7.8906250000e-01,8.0982467934e-01,8.0982467934e-01
001111001011,7.9296875000e-01,8.1299424352e-01,8.1299424352e-01
001111001100,7.9687500000e-01,8.1617621302e-01,8.1617621302e-01
001111001101,8.0078125000e-01,8.1937063640e-01,8.1937063640e-01
001111001110,8.0468750000e-01,8.2257756240e-01,8.2257756240e-01
001111001111,8.0859375000e-01,8.2579703995e-01,8.2579703995e-01
001111010000,8.1250000000e-01,8.2902911818e-01,8.2902911818e-01
001111010001,8.1640625000e-01,8.3227384641e-01,8.3227384641e-01
001111010010,8.2031250000e-01,8.3553127414e-01,8.3553127414e-01
001111010011,8.2421875000e-01,8.3880145109e-01,8.3880145109e-01
001111010100,8.2812500000e-01,8.4208442714e-01,8.4208442714e-01
001111010101,8.3203125000e-01,8.4538025240e-01,8.4538025240e-01
001111010110,8.3593750000e-01,8.4868897716e-01,8.4868897716e-01
001111010111,8.3984375000e-01,8.5201065190e-01,8.5201065190e-01
001111011000,8.4375000000e-01,8.5534532731e-01,8.5534532731e-01
001111011001,8.4765625000e-01,8.5869305426e-01,8.5869305426e-01
001111011010,8.5156250000e-01,8.6205388385e-01,8.6205388385e-01
001111011011,8.5546875000e-01,8.6542786736e-01,8.6542786736e-01
001111011100,8.5937500000e-01,8.6881505626e-01,8.6881505626e-01
001111011101,8.6328125000e-01,8.7221550225e-01,8.7221550225e-01
001111011110,8.6718750000e-01,8.7562925720e-01,8.7562925720e-01
001111011111,8.7109375000e-01,8.7905637322e-01,8.7905637322e-01
001111100000,8.7500000000e-01,8.8249690258e-01,8.8249690258e-01
001111100001,8.7890625000e-01,8.8595089780e-01,8.8595089780e-01
001111100010,8.8281250000e-01,8.8941841158e-01,8.8941841158e-01
001111100011,8.8671875000e-01,8.9289949681e-01,8.9289949681e-01
001111100100,8.9062500000e-01,8.9639420664e-01,8.9639420664e-01
001111100101,8.9453125000e-01,8.9990259436e-01,8.9990259436e-01
001111100110,8.9843750000e-01,9.0342471353e-01,9.0342471353e-01
001111100111,9.0234375000e-01,9.0696061789e-01,9.0696061789e-01
001111101000,9.0625000000e-01,9.1051036138e-01,9.1051036138e-01
001111101001,9.1015625000e-01,9.1407399818e-01,9.1407399818e-01
001111101010,9.1406250000e-01,9.1765158265e-01,9.1765158265e-01
001111101011,9.1796875000e-01,9.2124316940e-01,9.2124316940e-01
001111101100,9.2187500000e-01,9.2484881322e-01,9.2484881322e-01
001111101101,9.2578125000e-01,9.2846856913e-01,9.2846856913e-01
001111101110,9.2968750000e-01,9.3210249236e-01,9.3210249236e-01
001111101111,9.3359375000e-01,9.3575063837e-01,9.3575063837e-01
001111110000,9.3750000000e-01,9.3941306281e-01,9.3941306281e-01
001111110001,9.4140625000e-01,9.4308982158e-01,9.4308982158e-01
001111110010,9.4531250000e-01,9.4678097078e-01,9.4678097078e-01
001111110011,9.4921875000e-01,9.5048656673e-01,9.5048656673e-01
001111110100,9.5312500000e-01,9.5420666597e-01,9.5420666597e-01
001111110101,9.5703125000e-01,9.5794132527e-01,9.5794132527e-01
001111110110,9.6093750000e-01,9.6169060161e-01,9.6169060161e-01
001111110111,9.6484375000e-01,9.6545455220e-01,9.6545455220e-01
001111111000,9.6875000000e-01,9.6923323448e-01,9.6923323448e-01
001111111001,9.7265625000e-01,9.7302670610e-01,9.7302670610e-01
001111111010,9.7656250000e-01,9.7683502495e-01,9.7683502495e-01
001111111011,9.8046875000e-01,9.8065824914e-01,9.8065824914e-01
001111111100,9.8437500000e-01,9.8449643701e-01,9.8449643701e-01
001111111101,9.8828125000e-01,9.8834964711e-01,9.8834964711e-01
001111111110,9.9218750000e-01,9.9221793826e-01,9.9221793826e-01
001111111111,9.9609375000e-01,9.9610136947e-01,9.9610136947e-01
010000000000,1.0000000000e+00,1.0000000000e+00,1.0000000000e+00
010000000001,1.0078125000e+00,1.0039138893e+00,1.0039138893e+00
010000000010,1.0156250000e+00,1.0078430972e+00,1.0078430972e+00
010000000011,1.0234375000e+00,1.0117876836e+00,1.0117876836e+00
010000000100,1.0312500000e+00,1.0157477086e+00,1.0157477086e+00
010000000101,1.0390625000e+00,1.0197232327e+00,1.0197232327e+00
010000000110,1.0468750000e+00,1.0237143166e+00,1.0237143166e+00
010000000111,1.0546875000e+00,1.0277210212e+00,1.0277210212e+00
010000001000,1.0625000000e+00,1.0317434075e+00,1.0317434075e+00
010000001001,1.0703125000e+00,1.0357815370e+00,1.0357815370e+00
010000001010,1.0781250000e+00,1.0398354713e+00,1.0398354713e+00
010000001011,1.0859375000e+00,1.0439052723e+00,1.0439052723e+00
010000001100,1.0937500000e+00,1.0479910020e+00,1.0479910020e+00
010000001101,1.1015625000e+00,1.0520927228e+00,1.0520927228e+00
010000001110,1.1093750000e+00,1.0562104973e+00,1.0562104973e+00
010000001111,1.1171875000e+00,1.0603443883e+00,1.0603443883e+00
010000010000,1.1250000000e+00,1.0644944589e+00,1.0644944589e+00
010000010001,1.1328125000e+00,1.0686607724e+00,1.0686607724e+00
010000010010,1.1406250000e+00,1.0728433924e+00,1.0728433924e+00
010000010011,1.1484375000e+00,1.0770423828e+00,1.0770423828e+00
010000010100,1.1562500000e+00,1.0812578074e+00,1.0812578074e+00
010000010101,1.1640625000e+00,1.0854897309e+00,1.0854897309e+00
010000010110,1.1718750000e+00,1.0897382175e+00,1.0897382175e+00
010000010111,1.1796875000e+00,1.0940033323e+00,1.0940033323e+00
010000011000,1.1875000000e+00,1.0982851403e+00,1.0982851403e+00
010000011001,1.1953125000e+00,1.1025837068e+00,1.1025837068e+00
010000011010,1.2031250000e+00,1.1068990974e+00,1.1068990974e+00
010000011011,1.2109375000e+00,1.1112313780e+00,1.1112313780e+00
010000011100,1.2187500000e+00,1.1155806146e+00,1.1155806146e+00
010000011101,1.2265625000e+00,1.1199468737e+00,1.1199468737e+00
010000011110,1.2343750000e+00,1.1243302218e+00,1.1243302218e+00
010000011111,1.2421875000e+00,1.1287307259e+00,1.1287307259e+00
010000100000,1.2500000000e+00,1.1331484531e+00,1.1331484531e+00
010000100001,1.2578125000e+00,1.1375834707e+00,1.1375834707e+00
010000100010,1.2656250000e+00,1.1420358465e+00,1.1420358465e+00
010000100011,1.2734375000e+00,1.1465056485e+00,1.1465056485e+00
010000100100,1.2812500000e+00,1.1509929447e+00,1.1509929447e+00
010000100101,1.2890625000e+00,1.1554978037e+00,1.1554978037e+00
010000100110,1.2968750000e+00,1.1600202942e+00,1.1600202942e+00
010000100111,1.3046875000e+00,1.1645604853e+00,1.1645604853e+00
010000101000,1.3125000000e+00,1.1691184462e+00,1.1691184462e+00
010000101001,1.3203125000e+00,1.1736942464e+00,1.1736942464e+00
010000101010,1.3281250000e+00,1.1782879558e+00,1.1782879558e+00
010000101011,1.3359375000e+00,1.1828996445e+00,1.1828996445e+00
010000101100,1.3437500000e+00,1.1875293828e+00,1.1875293828e+00
010000101101,1.3515625000e+00,1.1921772414e+00,1.1921772414e+00
010000101110,1.3593750000e+00,1.1968432911e+00,1.1968432911e+00
010000101111,1.3671875000e+00,1.2015276033e+00,1.2015276033e+00
010000110000,1.3750000000e+00,1.2062302494e+00,1.2062302494e+00
010000110001,1.3828125000e+00,1.2109513011e+00,1.2109513011e+00
010000110010,1.3906250000e+00,1.2156908305e+00,1.2156908305e+00
010000110011,1.3984375000e+00,1.2204489099e+00,1.2204489099e+00
010000110100,1.4062500000e+00,1.2252256119e+00,1.2252256119e+00
010000110101,1.4140625000e+00,1.2300210093e+00,1.2300210093e+00
010000110110,1.4218750000e+00,1.2348351755e+00,1.2348351755e+00
010000110111,1.4296875000e+00,1.2396681837e+00,1.2396681837e+00
010000111000,1.4375000000e+00,1.2445201078e+00,1.2445201078e+00
010000111001,1.4453125000e+00,1.2493910217e+00,1.2493910217e+00
010000111010,1.4531250000e+00,1.2542809999e+00,1.2542809999e+00
010000111011,1.4609375000e+00,1.2591901170e+00,1.2591901170e+00
010000111100,1.4687500000e+00,1.2641184478e+00,1.2641184478e+00
010000111101,1.4765625000e+00,1.2690660675e+00,1.2690660675e+00
010000111110,1.4843750000e+00,1.2740330516e+00,1.2740330516e+00
010000111111,1.4921875000e+00,1.2790194760e+00,1.2790194760e+00
010001000000,1.5000000000e+00,1.2840254167e+00,1.2840254167e+00
010001000001,1.5078125000e+00,1.2890509501e+00,1.2890509501e+00
010001000010,1.5156250000e+00,1.2940961528e+00,1.2940961528e+00
010001000011,1.5234375000e+00,1.2991611020e+00,1.2991611020e+00
010001000100,1.5312500000e+00,1.3042458748e+00,1.3042458748e+00
010001000101,1.5390625000e+00,1.3093505488e+00,1.3093505488e+00
010001000110,1.5468750000e+00,1.3144752019e+00,1.3144752019e+00
010001000111,1.5546875000e+00,1.3196199124e+00,1.3196199124e+00
010001001000,1.5625000000e+00,1.3247847587e+00,1.3247847587e+00
010001001001,1.5703125000e+00,1.3299698197e+00,1.3299698197e+00
010001001010,1.5781250000e+00,1.3351751744e+00,1.3351751744e+00
010001001011,1.5859375000e+00,1.3404009022e+00,1.3404009022e+00
010001001100,1.5937500000e+00,1.3456470830e+00,1.3456470830e+00
010001001101,1.6015625000e+00,1.3509137968e+00,1.3509137968e+00
010001001110,1.6093750000e+00,1.3562011239e+00,1.3562011239e+00
010001001111,1.6171875000e+00,1.3615091450e+00,1.3615091450e+00
010001010000,1.6250000000e+00,1.3668379412e+00,1.3668379412e+00
010001010001,1.6328125000e+00,1.3721875936e+00,1.3721875936e+00
010001010010,1.6406250000e+00,1.3775581840e+00,1.3775581840e+00
010001010011,1.6484375000e+00,1.3829497943e+00,1.3829497943e+00
010001010100,1.6562500000e+00,1.3883625068e+00,1.3883625068e+00
010001010101,1.6640625000e+00,1.3937964040e+00,1.3937964040e+00
010001010110,1.6718750000e+00,1.3992515689e+00,1.3992515689e+00
010001010111,1.6796875000e+00,1.4047280847e+00,1.4047280847e+00
010001011000,1.6875000000e+00,1.4102260349e+00,1.4102260349e+00
010001011001,1.6953125000e+00,1.4157455036e+00,1.4157455036e+00
010001011010,1.7031250000e+00,1.4212865748e+00,1.4212865748e+00
010001011011,1.7109375000e+00,1.4268493332e+00,1.4268493332e+00
010001011100,1.7187500000e+00,1.4324338636e+00,1.4324338636e+00
010001011101,1.7265625000e+00,1.4380402512e+00,1.4380402512e+00
010001011110,1.7343750000e+00,1.4436685816e+00,1.4436685816e+00
010001011111,1.7421875000e+00,1.4493189407e+00,1.4493189407e+00
010001100000,1.7500000000e+00,1.4549914146e+00,1.4549914146e+00
010001100001,1.7578125000e+00,1.4606860900e+00,1.4606860900e+00
010001100010,1.7656250000e+00,1.4664030537e+00,1.4664030537e+00
010001100011,1.7734375000e+00,1.4721423930e+00,1.4721423930e+00
010001100100,1.7812500000e+00,1.4779041954e+00,1.4779041954e+00
010001100101,1.7890625000e+00,1.4836885489e+00,1.4836885489e+00
010001100110,1.7968750000e+00,1.4894955417e+00,1.4894955417e+00
010001100111,1.8046875000e+00,1.4953252624e+00,1.4953252624e+00
010001101000,1.8125000000e+00,1.5011778000e+00,1.5011778000e+00
010001101001,1.8203125000e+00,1.5070532438e+00,1.5070532438e+00
010001101010,1.8281250000e+00,1.5129516834e+00,1.5129516834e+00
010001101011,1.8359375000e+00,1.5188732089e+00,1.5188732089e+00
010001101100,1.8437500000e+00,1.5248179105e+00,1.5248179105e+00
010001101101,1.8515625000e+00,1.5307858791e+00,1.5307858791e+00
010001101110,1.8593750000e+00,1.5367772056e+00,1.5367772056e+00
010001101111,1.8671875000e+00,1.5427919815e+00,1.5427919815e+00
010001110000,1.8750000000e+00,1.5488302986e+00,1.5488302986e+00
010001110001,1.8828125000e+00,1.5548922490e+00,1.5548922490e+00
010001110010,1.8906250000e+00,1.5609779252e+00,1.5609779252e+00
010001110011,1.8984375000e+00,1.5670874201e+00,1.5670874201e+00
010001110100,1.9062500000e+00,1.5732208268e+00,1.5732208268e+00
010001110101,1.9140625000e+00,1.5793782390e+00,1.5793782390e+00
010001110110,1.9218750000e+00,1.5855597507e+00,1.5855597507e+00
010001110111,1.9296875000e+00,1.5917654561e+00,1.5917654561e+00
010001111000,1.9375000000e+00,1.5979954500e+00,1.5979954500e+00
010001111001,1.9453125000e+00,1.6042498273e+00,1.6042498273e+00
010001111010,1.9531250000e+00,1.6105286836e+00,1.6105286836e+00
010001111011,1.9609375000e+00,1.6168321146e+00,1.6168321146e+00
010001111100,1.9687500000e+00,1.6231602166e+00,1.6231602166e+00
010001111101,1.9765625000e+00,1.6295130861e+00,1.6295130861e+00
010001111110,1.9843750000e+00,1.6358908200e+00,1.6358908200e+00
010001111111,1.9921875000e+00,1.6422935156e+00,1.6422935156e+00
010010000000,2.0000000000e+00,1.6487212707e+00,1.6487212707e+00
010010000001,2.0156250000e+00,1.6616523519e+00,1.6616523519e+00
010010000010,2.0312500000e+00,1.6746848528e+00,1.6746848528e+00
010010000011,2.0468750000e+00,1.6878195689e+00,1.6878195689e+00
010010000100,2.0625000000e+00,1.7010573018e+00,1.7010573018e+00
010010000101,2.0781250000e+00,1.7143988596e+00,1.7143988596e+00
010010000110,2.0937500000e+00,1.7278450565e+00,1.7278450565e+00
010010000111,2.1093750000e+00,1.7413967133e+00,1.7413967133e+00
010010001000,2.1250000000e+00,1.7550546570e+00,1.7550546570e+00
010010001001,2.1406250000e+00,1.7688197212e+00,1.7688197212e+00
010010001010,2.1562500000e+00,1.7826927463e+00,1.7826927463e+00
010010001011,2.1718750000e+00,1.7966745787e+00,1.7966745787e+00
010010001100,2.1875000000e+00,1.8107660721e+00,1.8107660721e+00
010010001101,2.2031250000e+00,1.8249680864e+00,1.8249680864e+00
010010001110,2.2187500000e+00,1.8392814885e+00,1.8392814885e+00
010010001111,2.2343750000e+00,1.8537071520e+00,1.8537071520e+00
010010010000,2.2500000000e+00,1.8682459574e+00,1.8682459574e+00
010010010001,2.2656250000e+00,1.8828987921e+00,1.8828987921e+00
010010010010,2.2812500000e+00,1.8976665503e+00,1.8976665503e+00
010010010011,2.2968750000e+00,1.9125501336e+00,1.9125501336e+00
010010010100,2.3125000000e+00,1.9275504502e+00,1.9275504502e+00
010010010101,2.3281250000e+00,1.9426684157e+00,1.9426684157e+00
010010010110,2.3437500000e+00,1.9579049529e+00,1.9579049529e+00
010010010111,2.3593750000e+00,1.9732609918e+00,1.9732609918e+00
010010011000,2.3750000000e+00,1.9887374696e+00,1.9887374696e+00
010010011001,2.3906250000e+00,2.0043353309e+00,2.0043353309e+00
010010011010,2.4062500000e+00,2.0200555277e+00,2.0200555277e+00
010010011011,2.4218750000e+00,2.0358990196e+00,2.0358990196e+00
010010011100,2.4375000000e+00,2.0518667735e+00,2.0518667735e+00
010010011101,2.4531250000e+00,2.0679597640e+00,2.0679597640e+00
010010011110,2.4687500000e+00,2.0841789735e+00,2.0841789735e+00
010010011111,2.4843750000e+00,2.1005253918e+00,2.1005253918e+00
010010100000,2.5000000000e+00,2.1170000166e+00,2.1170000166e+00
010010100001,2.5156250000e+00,2.1336038535e+00,2.1336038535e+00
010010100010,2.5312500000e+00,2.1503379160e+00,2.1503379160e+00
010010100011,2.5468750000e+00,2.1672032253e+00,2.1672032253e+00
010010100100,2.5625000000e+00,2.1842008108e+00,2.1842008108e+00
010010100101,2.5781250000e+00,2.2013317101e+00,2.2013317101e+00
010010100110,2.5937500000e+00,2.2185969687e+00,2.2185969687e+00
010010100111,2.6093750000e+00,2.2359976404e+00,2.2359976404e+00
010010101000,2.6250000000e+00,2.2535347872e+00,2.2535347872e+00
010010101001,2.6406250000e+00,2.2712094796e+00,2.2712094796e+00
010010101010,2.6562500000e+00,2.2890227963e+00,2.2890227963e+00
010010101011,2.6718750000e+00,2.3069758246e+00,2.3069758246e+00
010010101100,2.6875000000e+00,2.3250696603e+00,2.3250696603e+00
010010101101,2.7031250000e+00,2.3433054076e+00,2.3433054076e+00
010010101110,2.7187500000e+00,2.3616841797e+00,2.3616841797e+00
010010101111,2.7343750000e+00,2.3802070983e+00,2.3802070983e+00
010010110000,2.7500000000e+00,2.3988752940e+00,2.3988752940e+00
010010110001,2.7656250000e+00,2.4176899061e+00,2.4176899061e+00
010010110010,2.7812500000e+00,2.4366520830e+00,2.4366520830e+00
010010110011,2.7968750000e+00,2.4557629822e+00,2.4557629822e+00
010010110100,2.8125000000e+00,2.4750237700e+00,2.4750237700e+00
010010110101,2.8281250000e+00,2.4944356220e+00,2.4944356220e+00
010010110110,2.8437500000e+00,2.5139997230e+00,2.5139997230e+00
010010110111,2.8593750000e+00,2.5337172672e+00,2.5337172672e+00
010010111000,2.8750000000e+00,2.5535894581e+00,2.5535894581e+00
010010111001,2.8906250000e+00,2.5736175084e+00,2.5736175084e+00
010010111010,2.9062500000e+00,2.5938026407e+00,2.5938026407e+00
010010111011,2.9218750000e+00,2.6141460869e+00,2.6141460869e+00
010010111100,2.9375000000e+00,2.6346490888e+00,2.6346490888e+00
010010111101,2.9531250000e+00,2.6553128977e+00,2.6553128977e+00
010010111110,2.9687500000e+00,2.6761387749e+00,2.6761387749e+00
010010111111,2.9843750000e+00,2.6971279914e+00,2.6971279914e+00
010011000000,3.0000000000e+00,2.7182818285e+00,2.7182818285e+00
010011000001,3.0156250000e+00,2.7396015771e+00,2.7396015771e+00
010011000010,3.0312500000e+00,2.7610885386e+00,2.7610885386e+00
010011000011,3.0468750000e+00,2.7827440244e+00,2.7827440244e+00
010011000100,3.0625000000e+00,2.8045693562e+00,2.8045693562e+00
010011000101,3.0781250000e+00,2.8265658663e+00,2.8265658663e+00
010011000110,3.0937500000e+00,2.8487348972e+00,2.8487348972e+00
010011000111,3.1093750000e+00,2.8710778019e+00,2.8710778019e+00
010011001000,3.1250000000e+00,2.8935959442e+00,2.8935959442e+00
010011001001,3.1406250000e+00,2.9162906984e+00,2.9162906984e+00
010011001010,3.1562500000e+00,2.9391634499e+00,2.9391634499e+00
010011001011,3.1718750000e+00,2.9622155945e+00,2.9622155945e+00
010011001100,3.1875000000e+00,2.9854485394e+00,2.9854485394e+00
010011001101,3.2031250000e+00,3.0088637025e+00,3.0088637025e+00
010011001110,3.2187500000e+00,3.0324625130e+00,3.0324625130e+00
010011001111,3.2343750000e+00,3.0562464112e+00,3.0562464112e+00
010011010000,3.2500000000e+00,3.0802168489e+00,3.0802168489e+00
010011010001,3.2656250000e+00,3.1043752891e+00,3.1043752891e+00
010011010010,3.2812500000e+00,3.1287232062e+00,3.1287232062e+00
010011010011,3.2968750000e+00,3.1532620865e+00,3.1532620865e+00
010011010100,3.3125000000e+00,3.1779934275e+00,3.1779934275e+00
010011010101,3.3281250000e+00,3.2029187389e+00,3.2029187389e+00
010011010110,3.3437500000e+00,3.2280395419e+00,3.2280395419e+00
010011010111,3.3593750000e+00,3.2533573698e+00,3.2533573698e+00
010011011000,3.3750000000e+00,3.2788737679e+00,3.2788737679e+00
010011011001,3.3906250000e+00,3.3045902936e+00,3.3045902936e+00
010011011010,3.4062500000e+00,3.3305085165e+00,3.3305085165e+00
010011011011,3.4218750000e+00,3.3566300186e+00,3.3566300186e+00
010011011100,3.4375000000e+00,3.3829563941e+00,3.3829563941e+00
010011011101,3.4531250000e+00,3.4094892499e+00,3.4094892499e+00
010011011110,3.4687500000e+00,3.4362302055e+00,3.4362302055e+00
010011011111,3.4843750000e+00,3.4631808931e+00,3.4631808931e+00
010011100000,3.5000000000e+00,3.4903429575e+00,3.4903429575e+00
010011100001,3.5156250000e+00,3.5177180566e+00,3.5177180566e+00
010011100010,3.5312500000e+00,3.5453078612e+00,3.5453078612e+00
010011100011,3.5468750000e+00,3.5731140554e+00,3.5731140554e+00
010011100100,3.5625000000e+00,3.6011383363e+00,3.6011383363e+00
010011100101,3.5781250000e+00,3.6293824143e+00,3.6293824143e+00
010011100110,3.5937500000e+00,3.6578480134e+00,3.6578480134e+00
010011100111,3.6093750000e+00,3.6865368709e+00,3.6865368709e+00
010011101000,3.6250000000e+00,3.7154507379e+00,3.7154507379e+00
010011101001,3.6406250000e+00,3.7445913792e+00,3.7445913792e+00
010011101010,3.6562500000e+00,3.7739605734e+00,3.7739605734e+00
010011101011,3.6718750000e+00,3.8035601131e+00,3.8035601131e+00
010011101100,3.6875000000e+00,3.8333918048e+00,3.8333918048e+00
010011101101,3.7031250000e+00,3.8634574693e+00,3.8634574693e+00
010011101110,3.7187500000e+00,3.8937589418e+00,3.8937589418e+00
010011101111,3.7343750000e+00,3.9242980717e+00,3.9242980717e+00
010011110000,3.7500000000e+00,3.9550767229e+00,3.9550767229e+00
010011110001,3.7656250000e+00,3.9860967741e+00,3.9860967741e+00
010011110010,3.7812500000e+00,4.0173601186e+00,4.0173601186e+00
010011110011,3.7968750000e+00,4.0488686645e+00,4.0488686645e+00
010011110100,3.8125000000e+00,4.0806243350e+00,4.0806243350e+00
010011110101,3.8281250000e+00,4.1126290683e+00,4.1126290683e+00
010011110110,3.8437500000e+00,4.1448848179e+00,4.1448848179e+00
010011110111,3.8593750000e+00,4.1773935524e+00,4.1773935524e+00
010011111000,3.8750000000e+00,4.2101572561e+00,4.2101572561e+00
010011111001,3.8906250000e+00,4.2431779288e+00,4.2431779288e+00
010011111010,3.9062500000e+00,4.2764575857e+00,4.2764575857e+00
010011111011,3.9218750000e+00,4.3099982583e+00,4.3099982583e+00
010011111100,3.9375000000e+00,4.3438019936e+00,4.3438019936e+00
010011111101,3.9531250000e+00,4.3778708548e+00,4.3778708548e+00
010011111110,3.9687500000e+00,4.4122069215e+00,4.4122069215e+00
010011111111,3.9843750000e+00,4.4468122893e+00,4.4468122893e+00

